Optimal dividend policies with random profitability

We study an optimal dividend problem under a bankruptcy constraint. Firms face a trade-off between potential bankruptcy and extraction of profits. In contrast to previous works, general cash flow drifts, including Ornstein--Uhlenbeck and CIR processes, are considered. We provide rigorous proofs of continuity of the value function, whence dynamic programming, as well as comparison between the sub- and supersolutions of the Hamilton--Jacobi--Bellman equation, and we provide an efficient and convergent numerical scheme for finding the solution. The value function is given by a nonlinear PDE with a gradient constraint from below in one dimension. We find that the optimal strategy is both a barrier and a band strategy and that it includes voluntary liquidation in parts of the state space. Finally, we present and numerically study extensions of the model, including equity issuance and credit lines.

==> Figures/deterministic.txt <==
-2	3.102115610238547
-1.99	3.083770785568054
-1.98	3.06543360607632
-1.97	3.0471041427166607
-1.96	3.0287824674347528
-1.95	3.010468653187226
-1.94	2.9921627739606946
-1.93	2.9738649047912356
-1.92	2.9555751217843307
-1.91	2.937293502135287
-1.9	2.9190201241501446
-1.89	2.9007550672670863
-1.88	2.88249841207837
-1.87	2.8642502403527925
-1.86	2.8460106350587018
-1.85	2.827779680387576
-1.84	2.8095574617781858
-1.83	2.791344065941352
-1.82	2.773139580885326
-1.81	2.754944095941802
-1.8	2.7367577017925866
-1.79	2.7185804904969437
-1.78	2.700412555519633
-1.77	2.6822539917596706
-1.76	2.664104895579821
-1.75	2.6459653648368606
-1.74	2.627835498912618
-1.73	2.6097153987458324
-1.72	2.591605166864844
-1.71	2.573504907421148
-1.7	2.5554147262238374
-1.69	2.537334730774968
-1.68	2.519265030305867
-1.67	2.5012057358144224
-1.66	2.4831569601033845
-1.65	2.465118817819708
-1.64	2.447091425494973
-1.63	2.429074901586922
-1.62	2.4110693665221437
-1.61	2.393074942739948
-1.6	2.375091754737469
-1.59	2.357119929116041
-1.58	2.339159594628885
-1.57	2.3212108822301545
-1.56	2.3032739251253886
-1.55	2.285348858823419
-1.54	2.2674358211897765
-1.53	2.2495349525016617
-1.52	2.231646395504525
-1.51	2.213770295470313
-1.5	2.195906800257446
-1.49	2.1780560603725876
-1.48	2.160218229034264
-1.47	2.1423934622384104
-1.46	2.124581918825908
-1.45	2.106783760552185
-1.44	2.088999152158961
-1.43	2.0712282614482125
-1.42	2.0534712593584414
-1.41	2.035728320043336
-1.4	2.017999620952911
-1.39	2.0002853429172283
-1.38	1.982585670232786
-1.37	1.9649007907516907
-1.36	1.947230895973713
-1.35	1.9295761811413428
-1.34	1.91193684533796
-1.33	1.8943130915892468
-1.32	1.8767051269679675
-1.31	1.8591131627022541
-1.3	1.8415374142875378
-1.29	1.8239781016022745
-1.28	1.8064354490276182
-1.27	1.7889096855712125
-1.26	1.771401044995259
-1.25	1.7539097659490528
-1.24	1.7364360921061655
-1.23	1.7189802723064789
-1.22	1.7015425607032697
-1.21	1.6841232169155702
-1.2	1.6667225061860256
-1.19	1.6493406995444944
-1.18	1.6319780739776404
-1.17	1.6146349126047848
-1.16	1.597311504860291
-1.15	1.5800081466827878
-1.14	1.5627251407115257
-1.13	1.5454627964902046
-1.12	1.52822143067861
-1.11	1.5110013672724176
-1.1	1.4938029378315574
-1.09	1.4766264817175265
-1.08	1.4594723463400874
-1.07	1.442340887413791
-1.06	1.4252324692248062
-1.05	1.408147464908549
-1.04	1.391086256738647
-1.03	1.3740492364277925
-1.02	1.3570368054410828
-1.01	1.3400493753224687
-1	1.32308736803498
-.99	1.3061512163154272
-.98	1.289241364044328
-.97	1.2723582666318491
-.96	1.255502391420601
-.95	1.2386742181061767
-.94	1.2218742391763853
-.93	1.205102960370179
-.92	1.1883609011573495
-.91	1.1716485952401277
-.9	1.1549665910779003
-.89	1.1383154524363333
-.88	1.1216957589622751
-.87	1.1051081067859108
-.86	1.088553109151725
-.85	1.0720313970799502
-.84	1.0555436200602817
-.83	1.039090446779766
-.82	1.0226725658869062
-.81	1.006290686794167
-.8	.9899455405212134
-.79	.9736378805814015
-.78	.9573684839141983
-.77	.9411381518664246
-.76	.9249477112254179
-.75	.9087980153074472
-.74	.8926899451049648
-.73	.8766244104965533
-.72	.8606023515237239
-.71	.844624739739049
-.7	.8286925796304649
-.69	.812806910126969
-.68	.7969688061913566
-.67	.7811793805061054
-.66	.7654397852590265
-.65	.7497512140358441
-.64	.7341149038274881
-.63	.7185321371605413
-.62	.703004244360022
-.61	.6875326059544915
-.6	.6721186552343662
-.59	.656763880975293
-.58	.6414698303395401
-.57	.6262381119695474
-.56	.6110703992891182
-.55	.5959684340291986
-.54	.5809340299968395
-.53	.5659690771077458
-.52	.5510755457048501
-.51	.536255491187606
-.5	.5215110589792209
-.49	.5068444898618716
-.48	.49225812571310607
-.47	.47775441568018995
-.46	.46333592283313746
-.45	.44900533134166754
-.44	.43476545422638635
-.43	.42061924174022725
-.42	.406569790442663
-.41	.39262035303656023
-.4	.37877434904590834
-.39	.36503537642218126
-.38	.35140722417796555
-.37	.3378938861589298
-.36	.3244995760794805
-.35	.31122874396385536
-.34	.29808609415330545
-.33	.285076605061862
-.32	.2722055508884867
-.31	.2594785255227937
-.3	.24690146891577858
-.29	.2344806962269982
-.28	.22222293010654515
-.27	.2101353365253042
-.26	.19822556463204527
-.25	.18650179119293686
-.24	.17497277026060665
-.23	.1636478888290685
-.22	.15253722936160224
-.21	.1416516402359465
-.2	.1310028153411204
-.19	.1206033842906985
-.18	.11046701499841968
-.17	.10060853070643039
-.16	.09104404398080121
-.15	.08179111071468642
-.14	.07286890783471775
-.13	.06429843922796663
-.12	.05610277544424333
-.11	.04830733404748863
-.1	.04094020917954583
-.09	.034032561081060786
-.08	.027619079154885706
-.07	.021738535890067037
-.06	.0164344539173589
-.05	.011755915108125431
-.04	.007758549633625558
-.03	.004505755262186988
-.02	.0020702143631825126
-.01	.0005358003427007145
0	0


==> Figures/deterministicfutureincome.txt <==
-2	2.550300856541763
-1.99	2.55147368031973
-1.98	2.5526524644140838
-1.97	2.553837266920562
-1.96	2.5550281467747165
-1.95	2.5562251637680435
-1.94	2.5574283785645036
-1.93	2.5586378527174376
-1.92	2.5598536486868935
-1.91	2.5610758298573786
-1.9	2.5623044605560366
-1.89	2.563539606071285
-1.88	2.564781332671901
-1.87	2.5660297076265883
-1.86	2.5672847992240264
-1.85	2.5685466767934297
-1.84	2.56981541072562
-1.83	2.5710910724946276
-1.82	2.5723737346798567
-1.81	2.5736634709887984
-1.8	2.574960356280345
-1.79	2.5762644665886967
-1.78	2.577575879147887
-1.77	2.578894672416957
-1.76	2.580220926105784
-1.75	2.581554721201591
-1.74	2.582896139996161
-1.73	2.5842452661137734
-1.72	2.585602184539892
-1.71	2.586966981650623
-1.7	2.5883397452429704
-1.69	2.5897205645659143
-1.68	2.5911095303523437
-1.67	2.5925067348518565
-1.66	2.5939122718644803
-1.65	2.595326236775323
-1.64	2.596748726590188
-1.63	2.5981798399722016
-1.62	2.599619677279467
-1.61	2.601068340603788
-1.6	2.6025259338105093
-1.59	2.603992562579486
-1.58	2.6054683344472553
-1.57	2.6069533588504163
-1.56	2.608447747170293
-1.55	2.6099516127789024
-1.54	2.611465071086281
-1.53	2.612988239589225
-1.52	2.614521237921487
-1.51	2.6160641879054776
-1.5	2.617617213605542
-1.49	2.6191804413828508
-1.48	2.620753999951979
-1.47	2.6223380204392233
-1.46	2.6239326364427336
-1.45	2.625537984094518
-1.44	2.6271542021243914
-1.43	2.6287814319259524
-1.42	2.630419817624647
-1.41	2.6320695061480204
-1.4	2.6337306472982185
-1.39	2.6354033938268486
-1.38	2.6370879015122712
-1.37	2.6387843292394355
-1.36	2.640492839082346
-1.35	2.6422135963892726
-1.34	2.6439467698708077
-1.33	2.6456925316908952
-1.32	2.6474510575609376
-1.31	2.649222526837121
-1.3	2.6510071226210807
-1.29	2.652805031864047
-1.28	2.6546164454746237
-1.27	2.656441558430338
-1.26	2.658280569893135
-1.25	2.660133683328977
-1.24	2.662001106631723
-1.23	2.663883052251478
-1.22	2.6657797373275955
-1.21	2.6676913838265572
-1.2	2.6696182186849198
-1.19	2.67156047395757
-1.18	2.6735183869715238
-1.17	2.6754922004855133
-1.16	2.677482162855628
-1.15	2.6794885282072873
-1.14	2.681511556613833
-1.13	2.683551514282054
-1.12	2.685608673744962
-1.11	2.6876833140621637
-1.1	2.689775721028188
-1.09	2.691886187389147
-1.08	2.694015013068145
-1.07	2.6961625053998377
-1.06	2.698328979374619
-1.05	2.7005147578928788
-1.04	2.7027201720298724
-1.03	2.7049455613116886
-1.02	2.7071912740029243
-1.01	2.7094576674066286
-1	2.711745108177167
-.99	2.71405397264667
-.98	2.71638464716578
-.97	2.7187375284594526
-.96	2.721113023998607
-.95	2.723511552388493
-.94	2.7259335437746666
-.93	2.7283794402675436
-.92	2.7308496963865627
-.91	2.7333447795250394
-.9	2.7358651704368846
-.89	2.7384113637464265
-.88	2.740983868482656
-.87	2.743583208639316
-.86	2.7462099237623323
-.85	2.748864569566212
-.84	2.7515477185811275
-.83	2.7542599608325236
-.82	2.757001904555246
-.81	2.7597741769442727
-.8	2.762577424944361
-.79	2.765412316080997
-.78	2.7682795393353117
-.77	2.771179806065724
-.76	2.7741138509793646
-.75	2.7770824331565196
-.74	2.780086337131577
-.73	2.7831263740342758
-.72	2.7862033827952954
-.71	2.789318231420589
-.7	2.7924718183392034
-.69	2.795665073829699
-.68	2.7988989615307296
-.67	2.8021744800417876
-.66	2.805492664620615
-.65	2.8088545889843726
-.64	2.8122613672222134
-.63	2.815714155827632
-.62	2.819214155859653
-.61	2.8227626152427643
-.6	2.826360831216374
-.59	2.8300101529455732
-.58	2.8337119843060834
-.57	2.837467786857457
-.56	2.841279083019971
-.55	2.845147459472124
-.54	2.8490745707873155
-.53	2.8530621433301264
-.52	2.8571119794346873
-.51	2.861225961889908
-.5	2.865406058758915
-.49	2.8696543285629397
-.48	2.873972925863093
-.47	2.8783641072771404
-.46	2.8828302379724353
-.45	2.8873737986808026
-.44	2.8919973932863567
-.43	2.896703757043142
-.42	2.901495765486153
-.41	2.906376444106897
-.4	2.911348978873295
-.39	2.91641672768359
-.38	2.9215832328552023
-.37	2.926852234762412
-.36	2.9322276867515855
-.35	2.93771377147978
-.34	2.943314918842284
-.33	2.9490358256775324
-.32	2.9548814774643306
-.31	2.9608571722572137
-.3	2.9669685471417817
-.29	2.9732216075340445
-.28	2.979622759697351
-.27	2.9861788469088464
-.26	2.9928971897764267
-.25	2.9997856312890256
-.24	3.0068525872806084
-.23	3.0141071031048012
-.22	3.021558917457033
-.21	3.0292185344497287
-.2	3.037097305250321
-.19	3.0452075208402585
-.18	3.0535625177568244
-.17	3.0621767990526374
-.16	3.071066173168516
-.15	3.0802479139878485
-.14	3.0897409460560428
-.13	3.0995660598484527
-.12	3.1097461631094867
-.11	3.1203065757385335
-.1	3.131275377565198
-.09	3.1426838207745322
-.08	3.154566821902324
-.07	3.166963552486303
-.06	3.179918153006423
-.05	3.193480602212775
-.04	3.2077077841018222
-.03	3.2226648088059493
-.02	3.2384266632203382
-.01	3.2550802949077817
0	3.272727272727273


==> Figures/fixed.csv <==
mu,divLower,divUpper,issuanceTarget
-1.0853,1.90155,2.0317499999999997,NaN
-1.0832,1.76295,2.03385,NaN
-1.0811,1.68105,2.03385,NaN
-1.079,1.61805,2.0359499999999997,NaN
-1.0769,1.56765,2.03805,NaN
-1.0748,1.52145,2.03805,NaN
-1.0727,1.48155,2.03805,NaN
-1.0706,1.44375,2.0401499999999997,NaN
-1.0685,1.41015,2.0401499999999997,NaN
-1.0664,1.37655,2.04225,NaN
-1.0643,1.34715,2.04225,NaN
-1.0622,1.31775,2.04225,NaN
-1.0601,1.29255,2.04225,NaN
-1.058,1.26525,2.0443499999999997,NaN
-1.0559,1.24005,2.0443499999999997,NaN
-1.0538,1.21695,2.0443499999999997,NaN
-1.0517,1.19385,2.04645,NaN
-1.0496,1.17285,2.04645,NaN
-1.0475,1.14975,2.04645,NaN
-1.0454,1.13085,2.04645,NaN
-1.0433,1.10985,2.04645,NaN
-1.0412,1.09095,2.04645,NaN
-1.0391,1.06995,2.0485499999999996,NaN
-1.037,1.05105,2.0485499999999996,NaN
-1.0349,1.0342500000000001,2.0485499999999996,NaN
-1.0328,1.01535,2.0485499999999996,NaN
-1.0307,.99855,2.0485499999999996,NaN
-1.0286,.98175,2.0485499999999996,NaN
-1.0265,.96495,2.0485499999999996,NaN
-1.0244,.94815,2.0485499999999996,NaN
-1.0223,.93135,2.0485499999999996,NaN
-1.0202,.91665,2.0485499999999996,NaN
-1.0181,.89985,2.0485499999999996,NaN
-1.016,.88515,2.0485499999999996,NaN
-1.0139,.87045,2.0485499999999996,NaN
-1.0118,.85575,2.0485499999999996,NaN
-1.0097,.84105,2.0485499999999996,NaN
-1.0076,.82635,2.0485499999999996,NaN
-1.0055,.81165,2.0485499999999996,NaN
-1.0034,.79905,2.05065,NaN
-1.0013,.78435,2.0485499999999996,NaN
-.9992,.76965,2.0485499999999996,NaN
-.9971,.75705,2.0485499999999996,NaN
-.995,.7444500000000001,2.0485499999999996,NaN
-.9929,.72975,2.0485499999999996,NaN
-.9908,.71715,2.0485499999999996,NaN
-.9887,.70455,2.0485499999999996,NaN
-.9866,.69195,2.0485499999999996,NaN
-.9845,.67935,2.0485499999999996,NaN
-.9824,.66675,2.0485499999999996,NaN
-.9803,.65415,2.0485499999999996,NaN
-.9782,.64155,2.0485499999999996,NaN
-.9761,.63105,2.0485499999999996,NaN
-.974,.6184499999999999,2.0485499999999996,NaN
-.9719,.60585,2.0485499999999996,NaN
-.9698,.59535,2.0485499999999996,NaN
-.9677,.58275,2.04645,NaN
-.9656,.57225,2.04645,NaN
-.9635,.55965,2.04645,NaN
-.9614,.54915,2.04645,NaN
-.9593,.53655,2.04645,NaN
-.9572,.52605,2.04645,NaN
-.9551,.51555,2.0443499999999997,NaN
-.953,.50295,2.0443499999999997,NaN
-.9509,.49245,2.0443499999999997,NaN
-.9488,.48195,2.0443499999999997,NaN
-.9467,.47145,2.0443499999999997,NaN
-.9446,.46094999999999997,2.04225,NaN
-.9425,.45045,2.04225,NaN
-.9404,.43995,2.04225,NaN
-.9383,.42945,2.04225,NaN
-.9362,.41895,2.04225,NaN
-.9341,.40845,2.0401499999999997,NaN
-.932,.39795,2.0401499999999997,NaN
-.9299,.38745,2.0401499999999997,NaN
-.9278,.37695,2.0401499999999997,NaN
-.9257,.36855,2.03805,NaN
-.9236,.35805,2.03805,NaN
-.9215,.34755,2.03805,NaN
-.9194,.33915,2.0359499999999997,NaN
-.9173,.32865,2.0359499999999997,NaN
-.9152,.31815,2.0359499999999997,NaN
-.9131,.30974999999999997,2.03385,NaN
-.911,.29925,2.03385,NaN
-.9089,.29085,2.03385,NaN
-.9068,.28245,2.0317499999999997,NaN
-.9047,.27195,2.0317499999999997,NaN
-.9026,.26355,2.0317499999999997,NaN
-.9005,.25515,2.02965,NaN
-.8984,.24675,2.02965,NaN
-.8963,.23625000000000002,2.02965,NaN
-.8942,.22785,2.0275499999999997,NaN
-.8921,.21945,2.0275499999999997,NaN
-.89,.21105000000000002,2.02545,NaN
-.8879,.20475,2.02545,NaN
-.8858,.19635,2.0233499999999998,NaN
-.8837,.18795,2.0233499999999998,NaN
-.8816,.17955,2.0233499999999998,NaN
-.8795,.17325000000000002,2.02125,NaN
-.8774,.16485,2.02125,NaN
-.8753,.15855,2.01915,NaN
-.8732,.15015,2.01915,NaN
-.8711,.14385,2.0170500000000002,NaN
-.869,.13755,2.0170500000000002,NaN
-.8669,.13125,2.01495,NaN
-.8648,.12495,2.01495,NaN
-.8627,.11865,2.0128500000000003,NaN
-.8606,.11235,2.0128500000000003,NaN
-.8585,.10605,2.01075,NaN
-.8564,.09975,2.01075,NaN
-.8543,.09555,2.0086500000000003,NaN
-.8522,.08925,2.0086500000000003,NaN
-.8501,.08505,2.00655,NaN
-.848,.07875,2.00655,NaN
-.8459,.07455,2.0044500000000003,NaN
-.8438,.07035,2.0044500000000003,NaN
-.8417,.06615,2.00235,NaN
-.8396,.061950000000000005,2.0002500000000003,NaN
-.8375,.057749999999999996,2.0002500000000003,NaN
-.8354,.05355,1.99815,NaN
-.8333,.049350000000000005,1.99815,NaN
-.8312,.045149999999999996,1.99605,NaN
-.8291,.043050000000000005,1.99395,NaN
-.827,.038849999999999996,1.99395,NaN
-.8249,.036750000000000005,1.99185,NaN
-.8228,.032549999999999996,1.98975,NaN
-.8207,.030449999999999998,1.98975,NaN
-.8186,.02835,1.98765,NaN
-.8165,.026250000000000002,1.98555,NaN
-.8144,.024149999999999998,1.98555,NaN
-.8123,.02205,1.98345,NaN
-.8102,.019950000000000002,1.98135,NaN
-.8081,.017849999999999998,1.98135,NaN
-.806,.01575,1.97925,NaN
-.8039,.013649999999999999,1.97715,NaN
-.8018,.011550000000000001,1.97715,NaN
-.7997,.00945,1.97505,NaN
-.7976,.00945,1.97295,NaN
-.7955,.00735,1.97085,NaN
-.7934,.00735,1.97085,NaN
-.7913,.0052499999999999995,1.96875,NaN
-.7892,.0052499999999999995,1.96665,NaN
-.7871,.00315,1.96455,NaN
-.785,.00315,1.96455,NaN
-.7829,0,1.96245,NaN
-.7808,0,1.96035,NaN
-.7787,0,1.95825,NaN
-.7766,0,1.95825,NaN
-.7745,0,1.95615,NaN
-.7724,0,1.95405,NaN
-.7703,0,1.95195,NaN
-.7682,0,1.94985,NaN
-.7661,0,1.94775,NaN
-.764,0,1.94775,NaN
-.7619,0,1.94565,NaN
-.7598,0,1.94355,NaN
-.7577,0,1.94145,NaN
-.7556,0,1.93935,NaN
-.7535,0,1.93725,NaN
-.7514,0,1.93725,NaN
-.7493,0,1.93515,.777
-.7472,0,1.93305,.777
-.7451,0,1.93095,.777
-.743,0,1.92885,.777
-.7409,0,1.92675,.777
-.7388,0,1.92465,.777
-.7367,0,1.92255,.777
-.7346,0,1.92045,.777
-.7325,0,1.91835,.777
-.7304,0,1.91835,.777
-.7283,0,1.91625,.777
-.7262,0,1.91415,.7749
-.7241,0,1.91205,.7749
-.722,0,1.90995,.7749
-.7199,0,1.90785,.7749
-.7178,0,1.90575,.7749
-.7157,0,1.90365,.7728
-.7136,0,1.90155,.7728
-.7115,0,1.89945,.7728
-.7094,0,1.89735,.7707
-.7073,0,1.89525,.7707
-.7052,0,1.8931499999999999,.7707
-.7031,0,1.89105,.7686
-.701,0,1.88895,.7686
-.6989,0,1.88685,.7686
-.6968,0,1.88475,.7665
-.6947,0,1.88265,.7665
-.6926,0,1.88055,.7665
-.6905,0,1.87845,.7644
-.6884,0,1.87635,.7644
-.6863,0,1.87425,.7623
-.6842,0,1.87215,.7623
-.6821,0,1.87005,.7602
-.68,0,1.86795,.7602
-.6779,0,1.86585,.7581
-.6758,0,1.86375,.7581
-.6737,0,1.86165,.756
-.6716,0,1.85745,.756
-.6695,0,1.85535,.7539
-.6674,0,1.85325,.7539
-.6653,0,1.85115,.7518
-.6632,0,1.84905,.7518
-.6611,0,1.84695,.7497
-.659,0,1.84485,.7476
-.6569,0,1.84275,.7476
-.6548,0,1.84065,.7455
-.6527,0,1.83855,.7455
-.6506,0,1.83645,.7434
-.6485,0,1.83225,.7413
-.6464,0,1.83015,.7413
-.6443,0,1.82805,.7392
-.6422,0,1.82595,.7392
-.6401,0,1.82385,.7371
-.638,0,1.82175,.735
-.6359,0,1.81965,.735
-.6338,0,1.81545,.7329
-.6317,0,1.81335,.7308
-.6296,0,1.81125,.7308
-.6275,0,1.80915,.7287
-.6254,0,1.80705,.7266
-.6233,0,1.80495,.7266
-.6212,0,1.80075,.7245
-.6191,0,1.79865,.7224
-.617,0,1.79655,.7203
-.6149,0,1.79445,.7203
-.6128,0,1.7923499999999999,.7182
-.6107,0,1.79025,.7161
-.6086,0,1.78605,.7161
-.6065,0,1.78395,.714
-.6044,0,1.78185,.7119
-.6023,0,1.77975,.7098
-.6002,0,1.77765,.7098
-.5981,0,1.77345,.7077
-.596,0,1.77135,.7056
-.5939,0,1.76925,.7035
-.5918,0,1.76715,.7014
-.5897,0,1.76505,.7014
-.5876,0,1.76085,.6993
-.5855,0,1.75875,.6972
-.5834,0,1.75665,.6951
-.5813,0,1.75455,.6951
-.5792,0,1.75035,.693
-.5771,0,1.74825,.6909
-.575,0,1.74615,.6888
-.5729,0,1.74405,.6867
-.5708,0,1.73985,.6867
-.5687,0,1.73775,.6846
-.5666,0,1.73565,.6825
-.5645,0,1.73355,.6804
-.5624,0,1.72935,.6783
-.5603,0,1.72725,.6762
-.5582,0,1.72515,.6762
-.5561,0,1.72305,.6741
-.554,0,1.71885,.672
-.5519,0,1.71675,.6699
-.5498,0,1.71465,.6678
-.5477,0,1.71255,.6657
-.5456,0,1.70835,.6657
-.5435,0,1.70625,.6636
-.5414,0,1.70415,.6615
-.5393,0,1.69995,.6594
-.5372,0,1.69785,.6573
-.5351,0,1.69575,.6552
-.533,0,1.69365,.6531
-.5309,0,1.68945,.6531
-.5288,0,1.68735,.651
-.5267,0,1.68525,.6489
-.5246,0,1.68105,.6468
-.5225,0,1.67895,.6447
-.5204,0,1.67685,.6426
-.5183,0,1.67265,.6405
-.5162,0,1.67055,.6384
-.5141,0,1.66845,.6384
-.512,0,1.66425,.6363
-.5099,0,1.66215,.6342
-.5078,0,1.66005,.6321
-.5057,0,1.65585,.63
-.5036,0,1.65375,.6279
-.5015,0,1.65165,.6258
-.4994,0,1.64745,.6237
-.4973,0,1.64535,.6216
-.4952,0,1.64325,.6216
-.4931,0,1.63905,.6195
-.491,0,1.63695,.6174
-.4889,0,1.63485,.6153
-.4868,0,1.63065,.6132
-.4847,0,1.62855,.6111
-.4826,0,1.62645,.609
-.4805,0,1.62225,.6069
-.4784,0,1.62015,.6048
-.4763,0,1.61805,.6027
-.4742,0,1.61385,.6006
-.4721,0,1.61175,.5985
-.47,0,1.60965,.5985
-.4679,0,1.60545,.5964
-.4658,0,1.60335,.5943
-.4637,0,1.59915,.5922
-.4616,0,1.59705,.5901
-.4595,0,1.59495,.588
-.4574,0,1.5907499999999999,.5859
-.4553,0,1.58865,.5838
-.4532,0,1.58655,.5817
-.4511,0,1.58235,.5796
-.449,0,1.58025,.5775
-.4469,0,1.57605,.5754
-.4448,0,1.57395,.5733
-.4427,0,1.57185,.5733
-.4406,0,1.56765,.5712
-.4385,0,1.56555,.5691
-.4364,0,1.56345,.567
-.4343,0,1.55925,.5649
-.4322,0,1.55715,.5628
-.4301,0,1.55295,.5607
-.428,0,1.55085,.5586
-.4259,0,1.54875,.5565
-.4238,0,1.54455,.5544
-.4217,0,1.54245,.5523
-.4196,0,1.53825,.5502
-.4175,0,1.53615,.5481
-.4154,0,1.53405,.546
-.4133,0,1.52985,.5439
-.4112,0,1.52775,.5418
-.4091,0,1.52355,.5397
-.407,0,1.52145,.5397
-.4049,0,1.51935,.5376
-.4028,0,1.51515,.5355
-.4007,0,1.51305,.5334
-.3986,0,1.50885,.5313
-.3965,0,1.50675,.5292
-.3944,0,1.50465,.5271
-.3923,0,1.50045,.525
-.3902,0,1.49835,.5229
-.3881,0,1.49415,.5208
-.386,0,1.49205,.5187
-.3839,0,1.48785,.5166
-.3818,0,1.48575,.5145
-.3797,0,1.48365,.5124
-.3776,0,1.47945,.5103
-.3755,0,1.47735,.5082
-.3734,0,1.47315,.5061
-.3713,0,1.47105,.504
-.3692,0,1.46685,.504
-.3671,0,1.46475,.5019
-.365,0,1.46265,.4998
-.3629,0,1.45845,.4977
-.3608,0,1.45635,.4956
-.3587,0,1.45215,.4935
-.3566,0,1.45005,.4914
-.3545,0,1.44585,.4893
-.3524,0,1.44375,.4872
-.3503,0,1.44165,.4851
-.3482,0,1.43745,.483
-.3461,0,1.43535,.4809
-.344,0,1.43115,.4788
-.3419,0,1.42905,.4767
-.3398,0,1.42485,.4746
-.3377,0,1.42275,.4725
-.3356,0,1.41855,.4704
-.3335,0,1.41645,.4704
-.3314,0,1.41435,.4683
-.3293,0,1.41015,.4662
-.3272,0,1.40805,.4641
-.3251,0,1.40385,.462
-.323,0,1.40175,.4599
-.3209,0,1.39755,.4578
-.3188,0,1.39545,.4557
-.3167,0,1.39125,.4536
-.3146,0,1.3891499999999999,.4515
-.3125,0,1.38705,.4494
-.3104,0,1.38285,.4473
-.3083,0,1.38075,.4452
-.3062,0,1.37655,.4431
-.3041,0,1.37445,.441
-.302,0,1.37025,.4389
-.2999,0,1.36815,.4389
-.2978,0,1.36395,.4368
-.2957,0,1.36185,.4347
-.2936,0,1.35765,.4326
-.2915,0,1.35555,.4305
-.2894,0,1.35135,.4284
-.2873,0,1.34925,.4263
-.2852,0,1.34715,.4242
-.2831,0,1.34295,.4221
-.281,0,1.34085,.42
-.2789,0,1.33665,.4179
-.2768,0,1.33455,.4158
-.2747,0,1.33035,.4137
-.2726,0,1.32825,.4137
-.2705,0,1.32405,.4116
-.2684,0,1.32195,.4095
-.2663,0,1.31775,.4074
-.2642,0,1.31565,.4053
-.2621,0,1.31145,.4032
-.26,0,1.30935,.4011
-.2579,0,1.30515,.399
-.2558,0,1.30305,.3969
-.2537,0,1.30095,.3948
-.2516,0,1.29675,.3927
-.2495,0,1.29465,.3927
-.2474,0,1.29045,.3906
-.2453,0,1.28835,.3885
-.2432,0,1.28415,.3864
-.2411,0,1.28205,.3843
-.239,0,1.27785,.3822
-.2369,0,1.27575,.3801
-.2348,0,1.27155,.378
-.2327,0,1.26945,.3759
-.2306,0,1.26525,.3738
-.2285,0,1.26315,.3738
-.2264,0,1.25895,.3717
-.2243,0,1.25685,.3696
-.2222,0,1.25265,.3675
-.2201,0,1.25055,.3654
-.218,0,1.24635,.3633
-.2159,0,1.24425,.3612
-.2138,0,1.24005,.3591
-.2117,0,1.23795,.357
-.2096,0,1.23375,.357
-.2075,0,1.23165,.3549
-.2054,0,1.22745,.3528
-.2033,0,1.22535,.3507
-.2012,0,1.22325,.3486
-.1991,0,1.21905,.3465
-.197,0,1.21695,.3444
-.1949,0,1.21275,.3423
-.1928,0,1.21065,.3423
-.1907,0,1.20645,.3402
-.1886,0,1.20435,.3381
-.1865,0,1.20015,.336
-.1844,0,1.19805,.3339
-.1823,0,1.19385,.3318
-.1802,0,1.19175,.3297
-.1781,0,1.18755,.3297
-.176,0,1.18545,.3276
-.1739,0,1.18125,.3255
-.1718,0,1.17915,.3234
-.1697,0,1.17495,.3213
-.1676,0,1.17285,.3192
-.1655,0,1.16865,.3171
-.1634,0,1.16655,.3171
-.1613,0,1.16235,.315
-.1592,0,1.16025,.3129
-.1571,0,1.15605,.3108
-.155,0,1.15395,.3087
-.1529,0,1.14975,.3066
-.1508,0,1.14765,.3066
-.1487,0,1.14345,.3045
-.1466,0,1.14135,.3024
-.1445,0,1.13715,.3003
-.1424,0,1.1350500000000001,.2982
-.1403,0,1.13085,.2961
-.1382,0,1.12875,.2961
-.1361,0,1.12455,.294
-.134,0,1.12245,.2919
-.1319,0,1.11825,.2898
-.1298,0,1.11615,.2877
-.1277,0,1.11195,.2856
-.1256,0,1.10985,.2856
-.1235,0,1.10565,.2835
-.1214,0,1.10355,.2814
-.1193,0,1.09935,.2793
-.1172,0,1.09725,.2772
-.1151,0,1.09305,.2772
-.113,0,1.09095,.2751
-.1109,0,1.08675,.273
-.1088,0,1.08465,.2709
-.1067,0,1.08045,.2688
-.1046,0,1.07835,.2688
-.1025,0,1.07415,.2667
-.1004,0,1.07205,.2646
-.0983,0,1.06785,.2625
-.0962,0,1.06575,.2625
-.0941,0,1.06155,.2604
-.092,0,1.05945,.2583
-.0899,0,1.05525,.2562
-.0878,0,1.05315,.2541
-.0857,0,1.04895,.2541
-.0836,0,1.04685,.252
-.0815,0,1.04265,.2499
-.0794,0,1.04055,.2478
-.0773,0,1.03635,.2478
-.0752,0,1.0342500000000001,.2457
-.0731,0,1.03005,.2436
-.071,0,1.02795,.2415
-.0689,0,1.02375,.2415
-.0668,0,1.02165,.2394
-.0647,0,1.01745,.2373
-.0626,0,1.01535,.2352
-.0605,0,1.01115,.2352
-.0584,0,1.00905,.2331
-.0563,0,1.00485,.231
-.0542,0,1.00275,.2289
-.0521,0,.99855,.2289
-.05,0,.9964500000000001,.2268
-.0479,0,.99225,.2247
-.0458,0,.99015,.2226
-.0437,0,.98595,.2226
-.0416,0,.98385,.2205
-.0395,0,.97965,.2184
-.0374,0,.97755,.2184
-.0353,0,.97335,.2163
-.0332,0,.97125,.2142
-.0311,0,.96705,.2121
-.029,0,.96495,.2121
-.0269,0,.96075,.21
-.0248,0,.95865,.2079
-.0227,0,.95445,.2079
-.0206,0,.95235,.2058
-.0185,0,.94815,.2037
-.0164,0,.9460500000000001,.2016
-.0143,0,.94395,.2016
-.0122,0,.93975,.1995
-.0101,0,.93555,.1974
-.008,0,.93345,.1974
-.0059,0,.93135,.1953
-.0038,0,.92715,.1932
-.0017,0,.92505,.1932
4e-4,0,.92085,.1911
.0025,0,.91875,.189
.0046,0,.91455,.189
.0067,0,.91245,.1869
.0088,0,.90825,.1848
.0109,0,.90615,.1848
.013,0,.90195,.1827
.0151,0,.89985,.1806
.0172,0,.8956500000000001,.1806
.0193,0,.89355,.1785
.0214,0,.88935,.1785
.0235,0,.88725,.1764
.0256,0,.88305,.1743
.0277,0,.88095,.1743
.0298,0,.87675,.1722
.0319,0,.87465,.1701
.034,0,.87045,.1701
.0361,0,.86835,.168
.0382,0,.86415,.168
.0403,0,.86205,.1659
.0424,0,.85785,.1638
.0445,0,.85575,.1638
.0466,0,.85155,.1617
.0487,0,.84945,.1596
.0508,0,.84735,.1596
.0529,0,.84315,.1575
.055,0,.83895,.1575
.0571,0,.83685,.1554
.0592,0,.83265,.1554
.0613,0,.83055,.1533
.0634,0,.82635,.1512
.0655,0,.82425,.1512
.0676,0,.82005,.1491
.0697,0,.81795,.1491
.0718,0,.81375,.147
.0739,0,.81165,.147
.076,0,.80745,.1449
.0781,0,.80535,.1428
.0802,0,.80115,.1428
.0823,0,.79905,.1407
.0844,0,.79695,.1407
.0865,0,.79275,.1386
.0886,0,.79065,.1386
.0907,0,.78645,.1365
.0928,0,.78435,.1365
.0949,0,.78015,.1344
.097,0,.77805,.1344
.0991,0,.77385,.1323
.1012,0,.77175,.1323
.1033,0,.76755,.1302
.1054,0,.76545,.1302
.1075,0,.76125,.1281
.1096,0,.75915,.1281
.1117,0,.75495,.126
.1138,0,.75285,.126
.1159,0,.74865,.1239
.118,0,.74655,.1239
.1201,0,.74235,.1218
.1222,0,.74025,.1218
.1243,0,.73605,.1197
.1264,0,.73395,.1197
.1285,0,.73185,.1176
.1306,0,.72765,.1176
.1327,0,.72555,.1155
.1348,0,.72135,.1155
.1369,0,.71925,.1134
.139,0,.71505,.1134
.1411,0,.71295,.1134
.1432,0,.70875,.1113
.1453,0,.70665,.1113
.1474,0,.70245,.1092
.1495,0,.70035,.1092
.1516,0,.69615,.1071
.1537,0,.6940500000000001,.1071
.1558,0,.68985,.1071
.1579,0,.68775,.105
.16,0,.68565,.105
.1621,0,.68145,.1029
.1642,0,.67935,.1029
.1663,0,.67515,.1029
.1684,0,.67305,.1008
.1705,0,.66885,.1008
.1726,0,.66675,.0987
.1747,0,.66255,.0987
.1768,0,.66045,.0987
.1789,0,.65625,.0966
.181,0,.65415,.0966
.1831,0,.64995,.0966
.1852,0,.64785,.0945
.1873,0,.64575,.0945
.1894,0,.64155,.0924
.1915,0,.63945,.0924
.1936,0,.63525,.0924
.1957,0,.63315,.0903
.1978,0,.62895,.0903
.1999,0,.62685,.0903
.202,0,.62475,.0882
.2041,0,.62055,.0882
.2062,0,.61635,.0882
.2083,0,.61425,.0861
.2104,0,.61215,.0861
.2125,0,.60795,.0861
.2146,0,.60585,.084
.2167,0,.60165,.084
.2188,0,.59955,.084
.2209,0,.59535,.084
.223,0,.59325,.0819
.2251,0,.58905,.0819
.2272,0,.58695,.0819
.2293,0,.58485,.0798
.2314,0,.58065,.0798
.2335,0,.57855,.0798
.2356,0,.57435,.0777
.2377,0,.57225,.0777
.2398,0,.5680499999999999,.0777
.2419,0,.56595,.0777
.244,0,.56385,.0756
.2461,0,.55965,.0756
.2482,0,.55755,.0756
.2503,0,.55335,.0756
.2524,0,.55125,.0735
.2545,0,.54705,.0735
.2566,0,.54495,.0735
.2587,0,.54285,.0735
.2608,0,.53865,.0714
.2629,0,.53655,.0714
.265,0,.53235,.0714
.2671,0,.53025,.0714
.2692,0,.52815,.0693
.2713,0,.52395,.0693
.2734,0,.52185,.0693
.2755,0,.5176499999999999,.0693
.2776,0,.51555,.0672
.2797,0,.51135,.0672
.2818,0,.50925,.0672
.2839,0,.50715,.0672
.286,0,.50295,.0672
.2881,0,.50085,.0651
.2902,0,.49665,.0651
.2923,0,.49455,.0651
.2944,0,.49245,.0651
.2965,0,.48825,.063
.2986,0,.48614999999999997,.063
.3007,0,.48195,.063
.3028,0,.47985,.063
.3049,0,.47775,.063
.307,0,.47355,.063
.3091,0,.47145,.0609
.3112,0,.46725,.0609
.3133,0,.46515,.0609
.3154,0,.46305,.0609
.3175,0,.45885,.0609
.3196,0,.45675,.0588
.3217,0,.45255,.0588
.3238,0,.45045,.0588
.3259,0,.44835,.0588
.328,0,.44415,.0588
.3301,0,.44205,.0588
.3322,0,.43995,.0567
.3343,0,.43785,.0567
.3364,0,.43365,.0567
.3385,0,.42945,.0567
.3406,0,.42735,.0567
.3427,0,.42525,.0567
.3448,0,.42105,.0546
.3469,0,.41895,.0546
.349,0,.41685,.0546
.3511,0,.41265,.0546
.3532,0,.41054999999999997,.0546
.3553,0,.40635,.0546
.3574,0,.40425,.0525
.3595,0,.40215,.0525
.3616,0,.40005,.0525
.3637,0,.39585,.0525
.3658,0,.39375,.0525
.3679,0,.38955,.0525
.37,0,.38745,.0525
.3721,0,.38534999999999997,.0525
.3742,0,.38115,.0504
.3763,0,.37905,.0504
.3784,0,.37695,.0504
.3805,0,.37275,.0504
.3826,0,.37065,.0504
.3847,0,.36645,.0504
.3868,0,.36435,.0504
.3889,0,.36225,.0504
.391,0,.35805,.0483
.3931,0,.35595,.0483
.3952,0,.35385,.0483
.3973,0,.34965,.0483
.3994,0,.34755,.0483
.4015,0,.34545,.0483
.4036,0,.34335,.0483
.4057,0,.33915,.0483
.4078,0,.33705,.0462
.4099,0,.33494999999999997,.0462
.412,0,.33075,.0462
.4141,0,.32865,.0462
.4162,0,.32655,.0462
.4183,0,.32235,.0462
.4204,0,.32025,.0462
.4225,0,.31815,.0462
.4246,0,.31395,.0462
.4267,0,.31185,.0462
.4288,0,.30974999999999997,.0441
.4309,0,.30765,.0441
.433,0,.30345,.0441
.4351,0,.30135,.0441
.4372,0,.29925,.0441
.4393,0,.29505,.0441
.4414,0,.29295,.0441
.4435,0,.29085,.0441
.4456,0,.28665,.0441
.4477,0,.28454999999999997,.0441
.4498,0,.28245,.042
.4519,0,.28035,.042
.454,0,.27615,.042
.4561,0,.27405,.042
.4582,0,.27195,.042
.4603,0,.26985,.042
.4624,0,.26565,.042
.4645,0,.26355,.042
.4666,0,.26145,.042
.4687,0,.25934999999999997,.042
.4708,0,.25515,.042
.4729,0,.25305,.042
.475,0,.25095,.0399
.4771,0,.24885000000000002,.0399
.4792,0,.24465,.0399
.4813,0,.24255,.0399
.4834,0,.24045,.0399
.4855,0,.23835,.0399
.4876,0,.23415,.0399
.4897,0,.23205,.0399
.4918,0,.22995,.0399
.4939,0,.22785,.0399
.496,0,.22575,.0399
.4981,0,.22155,.0399
.5002,0,.21945,.0399
.5023,0,.21735,.0399
.5044,0,.21525,.0378
.5065,0,.21315,.0378
.5086,0,.20895,.0378
.5107,0,.20685,.0378
.5128,0,.20475,.0378
.5149,0,.20265,.0378
.517,0,.20055,.0378
.5191,0,.19635,.0378
.5212,0,.19425,.0378
.5233,0,.19215,.0378
.5254,0,.19005,.0378
.5275,0,.18795,.0378
.5296,0,.18585000000000002,.0378
.5317,0,.18375,.0378
.5338,0,.17955,.0378
.5359,0,.17745,.0378
.538,0,.17535,.0357
.5401,0,.17325000000000002,.0357
.5422,0,.17115,.0357
.5443,0,.16905,.0357
.5464,0,.16695,.0357
.5485,0,.16485,.0357
.5506,0,.16275,.0357
.5527,0,.16065000000000002,.0357
.5548,0,.15855,.0357
.5569,0,.15645,.0357
.559,0,.15225,.0357
.5611,0,.15225,.0357
.5632,0,.14805000000000001,.0357
.5653,0,.14595,.0357
.5674,0,.14385,.0357
.5695,0,.14175,.0357
.5716,0,.14175,.0357
.5737,0,.13965,.0357
.5758,0,.13755,.0336
.5779,0,.13545000000000001,.0336
.58,0,.13335,.0336
.5821,0,.13125,.0336
.5842,0,.12915,.0336
.5863,0,.12705,.0336
.5884,0,.12495,.0336
.5905,0,.12495,.0336
.5926,0,.12285,.0336
.5947,0,.12075,.0336
.5968,0,.11865,.0336
.5989,0,.11655,.0336
.601,0,.11655,.0336
.6031,0,.11445,.0336
.6052,0,.11235,.0336
.6073,0,.11235,.0336
.6094,0,.11025,.0336
.6115,0,.11025,.0336
.6136,0,.10815,.0336
.6157,0,.10605,.0336
.6178,0,.10605,.0336
.6199,0,.10395,.0336
.622,0,.10395,.0315
.6241,0,.10395,.0315
.6262,0,.10185,.0315
.6283,0,.10185,.0315
.6304,0,.09975,.0315
.6325,0,.09975,.0315
.6346,0,.09765,.0315
.6367,0,.09765,.0315
.6388,0,.09765,.0315
.6409,0,.09555,.0315
.643,0,.09555,.0315
.6451,0,.09555,.0315
.6472,0,.09555,.0315
.6493,0,.09345,.0315
.6514,0,.09345,.0315
.6535,0,.09345,.0315
.6556,0,.09135,.0315
.6577,0,.09135,.0315
.6598,0,.09135,.0315
.6619,0,.09135,.0315
.664,0,.08925,.0315
.6661,0,.08925,.0315
.6682,0,.08925,.0315
.6703,0,.08925,.0315
.6724,0,.08925,.0315
.6745,0,.08715,.0315
.6766,0,.08715,.0315
.6787,0,.08715,.0294
.6808,0,.08715,.0294
.6829,0,.08715,.0294
.685,0,.08715,.0294
.6871,0,.08505,.0294
.6892,0,.08505,.0294
.6913,0,.08505,.0294
.6934,0,.08505,.0294
.6955,0,.08505,.0294
.6976,0,.08505,.0294
.6997,0,.08505,.0294
.7018,0,.08505,.0294
.7039,0,.08295,.0294
.706,0,.08295,.0294
.7081,0,.08295,.0294
.7102,0,.08295,.0294
.7123,0,.08295,.0294
.7144,0,.08295,.0294
.7165,0,.08295,.0294
.7186,0,.08295,.0294
.7207,0,.08085,.0294
.7228,0,.08085,.0294
.7249,0,.08085,.0294
.727,0,.08085,.0294
.7291,0,.08085,.0294
.7312,0,.08085,.0294
.7333,0,.08085,.0294
.7354,0,.08085,.0294
.7375,0,.08085,.0294
.7396,0,.08085,.0294
.7417,0,.07875,.0294
.7438,0,.07875,.0294
.7459,0,.07875,.0273
.748,0,.07875,.0273
.7501,0,.07875,.0273
.7522,0,.07875,.0273
.7543,0,.07875,.0273
.7564,0,.07875,.0273
.7585,0,.07875,.0273
.7606,0,.07875,.0273
.7627,0,.07875,.0273
.7648,0,.07665,.0273
.7669,0,.07665,.0273
.769,0,.07665,.0273
.7711,0,.07665,.0273
.7732,0,.07665,.0273
.7753,0,.07665,.0273
.7774,0,.07665,.0273
.7795,0,.07665,.0273
.7816,0,.07665,.0273
.7837,0,.07665,.0273
.7858,0,.07665,.0273
.7879,0,.07665,.0273
.79,0,.07665,.0273
.7921,0,.07665,.0273
.7942,0,.07455,.0273
.7963,0,.07455,.0273
.7984,0,.07455,.0273
.8005,0,.07455,.0273
.8026,0,.07455,.0273
.8047,0,.07455,.0273
.8068,0,.07455,.0273
.8089,0,.07455,.0273
.811,0,.07455,.0273
.8131,0,.07455,.0273
.8152,0,.07455,.0273
.8173,0,.07455,.0273
.8194,0,.07455,.0273
.8215,0,.07455,.0273
.8236,0,.07245,.0273
.8257,0,.07245,.0273
.8278,0,.07245,.0252
.8299,0,.07245,.0252
.832,0,.07245,.0252
.8341,0,.07245,.0252
.8362,0,.07245,.0252
.8383,0,.07245,.0252
.8404,0,.07245,.0252
.8425,0,.07245,.0252
.8446,0,.07245,.0252
.8467,0,.07245,.0252
.8488,0,.07245,.0252
.8509,0,.07245,.0252
.853,0,.07245,.0252
.8551,0,.07245,.0252
.8572,0,.07035,.0252
.8593,0,.07035,.0252
.8614,0,.07035,.0252
.8635,0,.07035,.0252
.8656,0,.07035,.0252
.8677,0,.07035,.0252
.8698,0,.07035,.0252
.8719,0,.07035,.0252
.874,0,.07035,.0252
.8761,0,.07035,.0252
.8782,0,.07035,.0252
.8803,0,.07035,.0252
.8824,0,.07035,.0252
.8845,0,.07035,.0252
.8866,0,.07035,.0252
.8887,0,.07035,.0252
.8908,0,.07035,.0252
.8929,0,.07035,.0252
.895,0,.07035,.0252
.8971,0,.06825,.0252
.8992,0,.06825,.0252
.9013,0,.06825,.0252
.9034,0,.06825,.0252
.9055,0,.06825,.0252
.9076,0,.06825,.0252
.9097,0,.06825,.0252
.9118,0,.06825,.0252
.9139,0,.06825,.0252
.916,0,.06825,.0252
.9181,0,.06825,.0252
.9202,0,.06825,.0252
.9223,0,.06825,.0252
.9244,0,.06825,.0252
.9265,0,.06825,.0252
.9286,0,.06825,.0252
.9307,0,.06825,.0231
.9328,0,.06825,.0231
.9349,0,.06825,.0231
.937,0,.06825,.0231
.9391,0,.06615,.0231
.9412,0,.06615,.0231
.9433,0,.06615,.0231
.9454,0,.06615,.0231
.9475,0,.06615,.0231
.9496,0,.06615,.0231
.9517,0,.06615,.0231
.9538,0,.06615,.0231
.9559,0,.06615,.0231
.958,0,.06615,.0231
.9601,0,.06615,.0231
.9622,0,.06615,.0231
.9643,0,.06615,.0231
.9664,0,.06615,.0231
.9685,0,.06615,.0231
.9706,0,.06615,.0231
.9727,0,.06615,.0231
.9748,0,.06615,.0231
.9769,0,.06615,.0231
.979,0,.06615,.0231
.9811,0,.06615,.0231
.9832,0,.06615,.0231
.9853,0,.06615,.0231
.9874,0,.06615,.0231
.9895,0,.06615,.0231
.9916,0,.06615,.0231
.9937,0,.06615,.0231
.9958,0,.06615,.0231
.9979,0,.06615,.0231
1,0,.06615,.0231


==> Figures/gambling.csv <==
mu,NOlower,NOupper
-0.932,1.948525,1.9587750000000002
-0.93,1.942375,1.960825
-0.928,1.923925,1.962875
-0.926,1.911625,1.964925
-0.924,1.901375,1.964925
-0.922,1.882925,1.9669750000000001
-0.92,1.8685749999999999,1.9669750000000001
-0.918,1.852175,1.969025
-0.916,1.854225,1.969025
-0.914,1.829625,1.971075
-0.912,1.8173249999999999,1.971075
-0.91,1.802975,1.971075
-0.908,1.798875,1.973125
-0.906,1.792725,1.973125
-0.904,1.7722250000000002,1.973125
-0.902,1.7660749999999998,1.9751750000000001
-0.9,1.755825,1.9751750000000001
-0.898,1.747625,1.9751750000000001
-0.896,1.7291750000000001,1.9751750000000001
-0.894,1.716875,1.977225
-0.892,1.710725,1.977225
-0.89,1.704575,1.977225
-0.888,1.686125,1.977225
-0.886,1.679975,1.979275
-0.884,1.667675,1.979275
-0.882,1.659475,1.979275
-0.88,1.645125,1.979275
-0.878,1.634875,1.979275
-0.876,1.628725,1.979275
-0.874,1.620525,1.981325
-0.872,1.606175,1.981325
-0.87,1.595925,1.981325
-0.868,1.587725,1.981325
-0.866,1.581575,1.981325
-0.864,1.569275,1.981325
-0.862,1.559025,1.981325
-0.86,1.546725,1.981325
-0.858,1.544675,1.981325
-0.856,1.5344250000000001,1.981325
-0.854,1.522125,1.981325
-0.852,1.518025,1.983375
-0.85,1.505725,1.983375
-0.848,1.4954749999999999,1.983375
-0.846,1.485225,1.983375
-0.844,1.479075,1.983375
-0.842,1.472925,1.983375
-0.84,1.4606249999999998,1.983375
-0.838,1.4524249999999999,1.983375
-0.836,1.446275,1.983375
-0.834,1.4360249999999999,1.983375
-0.832,1.425775,1.983375
-0.83,1.4155250000000001,1.983375
-0.828,1.409375,1.983375
-0.826,1.397075,1.983375
-0.824,1.397075,1.983375
-0.822,1.3847749999999999,1.983375
-0.82,1.3765749999999999,1.983375
-0.818,1.368375,1.983375
-0.816,1.3642750000000001,1.983375
-0.814,1.351975,1.983375
-0.812,1.343775,1.983375
-0.81,1.335575,1.981325
-0.808,1.3335249999999998,1.981325
-0.806,1.321225,1.981325
-0.804,1.3171249999999999,1.981325
-0.802,1.3048250000000001,1.981325
-0.8,1.3048250000000001,1.981325
-0.798,1.2884250000000002,1.981325
-0.796,1.282275,1.981325
-0.794,1.269975,1.981325
-0.792,1.269975,1.981325
-0.79,1.2576749999999999,1.981325
-0.788,1.251525,1.979275
-0.786,1.243325,1.979275
-0.784,1.239225,1.979275
-0.782,1.2289750000000002,1.979275
-0.78,1.220775,1.979275
-0.778,1.2146249999999998,1.979275
-0.776,1.2064249999999999,1.979275
-0.774,1.1982249999999999,1.977225
-0.772,1.1900249999999999,1.977225
-0.77,1.183875,1.977225
-0.768,1.1777250000000001,1.977225
-0.766,1.1695250000000001,1.977225
-0.764,1.163375,1.977225
-0.762,1.157225,1.9751750000000001
-0.76,1.151075,1.9751750000000001
-0.758,1.140825,1.9751750000000001
-0.756,1.134675,1.9751750000000001
-0.754,1.1264750000000001,1.9751750000000001
-0.752,1.120325,1.973125
-0.75,1.114175,1.973125
-0.748,1.105975,1.973125
-0.746,1.1018750000000002,1.973125
-0.744,1.091625,1.971075
-0.742,1.089575,1.971075
-0.74,1.0793249999999999,1.971075
-0.738,1.0711249999999999,1.971075
-0.736,1.064975,1.969025
-0.734,1.0588250000000001,1.969025
-0.732,1.052675,1.969025
-0.73,1.044475,1.969025
-0.728,1.036275,1.9669750000000001
-0.726,1.034225,1.9669750000000001
-0.724,1.026025,1.9669750000000001
-0.722,1.017825,1.964925
-0.72,1.0116749999999999,1.964925
-0.718,1.007575,1.964925
-0.716,0.9993749999999999,1.962875
-0.714,0.993225,1.962875
-0.712,0.9870749999999999,1.962875
-0.71,0.980925,1.960825
-0.708,0.9727250000000001,1.960825
-0.706,0.966575,1.960825
-0.704,0.9604250000000001,1.960825
-0.702,0.954275,1.9587750000000002
-0.7,0.9481250000000001,1.9587750000000002
-0.698,0.941975,1.956725
-0.696,0.9358249999999999,1.956725
-0.694,0.9317249999999999,1.956725
-0.692,0.9235249999999999,1.954675
-0.69,0.917375,1.954675
-0.688,0.911225,1.954675
-0.686,0.907125,1.952625
-0.684,0.898925,1.952625
-0.682,0.8927750000000001,1.950575
-0.68,0.886625,1.950575
-0.678,0.8804749999999999,1.948525
-0.676,0.874325,1.948525
-0.674,0.866125,1.948525
-0.672,0.862025,1.946475
-0.67,0.8558749999999999,1.946475
-0.668,0.8497250000000001,1.9444249999999998
-0.666,0.8456250000000001,1.9444249999999998
-0.664,0.835375,1.942375
-0.662,0.8333250000000001,1.942375
-0.66,0.827175,1.942375
-0.658,0.8210249999999999,1.940325
-0.656,0.814875,1.940325
-0.654,0.810775,1.938275
-0.652,0.806675,1.938275
-0.65,0.798475,1.9362249999999999
-0.648,0.792325,1.9362249999999999
-0.646,0.788225,1.934175
-0.644,0.784125,1.934175
-0.642,0.7738750000000001,1.932125
-0.64,0.771825,1.932125
-0.638,0.763625,1.930075
-0.636,0.7615749999999999,1.930075
-0.634,0.7533749999999999,1.9280249999999999
-0.632,0.7492749999999999,1.9280249999999999
-0.63,0.743125,1.925975
-0.628,0.739025,1.925975
-0.626,0.7328749999999999,1.923925
-0.624,0.7267250000000001,1.923925
-0.622,0.720575,1.921875
-0.62,0.716475,1.919825
-0.618,0.7103250000000001,1.919825
-0.616,0.7062250000000001,1.917775
-0.614,0.700075,1.917775
-0.612,0.695975,1.9157250000000001
-0.61,0.6898249999999999,1.913675
-0.608,0.6857249999999999,1.913675
-0.606,0.6816249999999999,1.911625
-0.604,0.675475,1.911625
-0.602,0.669325,1.909575
-0.6,0.665225,1.909575
-0.598,0.6590750000000001,1.9075250000000001
-0.596,0.6549750000000001,1.905475
-0.594,0.648825,1.905475
-0.592,0.644725,1.903425
-0.59,0.6385749999999999,1.901375
-0.588,0.6344749999999999,1.901375
-0.586,0.6303749999999999,1.8993250000000002
-0.584,0.624225,1.8993250000000002
-0.582,0.6221749999999999,1.897275
-0.58,0.6139749999999999,1.895225
-0.578,0.611925,1.895225
-0.576,0.605775,1.893175
-0.574,0.5996250000000001,1.891125
-0.572,0.5955250000000001,1.891125
-0.57,0.593475,1.889075
-0.568,0.585275,1.887025
-0.566,0.581175,1.887025
-0.564,0.577075,1.8849749999999998
-0.562,0.572975,1.882925
-0.56,0.5668249999999999,1.882925
-0.558,0.5627249999999999,1.880875
-0.556,0.5586249999999999,1.878825
-0.554,0.5545249999999999,1.8767749999999999
-0.552,0.5504249999999999,1.8767749999999999
-0.55,0.5442750000000001,1.874725
-0.548,0.5401750000000001,1.872675
-0.546,0.5360750000000001,1.872675
-0.544,0.529925,1.870625
-0.542,0.5278750000000001,1.8685749999999999
-0.54,0.521725,1.866525
-0.538,0.5196750000000001,1.866525
-0.536,0.513525,1.864475
-0.534,0.509425,1.862425
-0.532,0.505325,1.862425
-0.53,0.501225,1.860375
-0.528,0.497125,1.858325
-0.526,0.490975,1.8562750000000001
-0.524,0.488925,1.854225
-0.522,0.484825,1.854225
-0.52,0.480725,1.852175
-0.518,0.476625,1.850125
-0.516,0.472525,1.850125
-0.514,0.468425,1.8480750000000001
-0.512,0.464325,1.846025
-0.51,0.460225,1.843975
-0.508,0.454075,1.841925
-0.506,0.452025,1.8398750000000001
-0.504,0.447925,1.8398750000000001
-0.502,0.443825,1.837825
-0.5,0.439725,1.835775
-0.498,0.435625,1.833725
-0.496,0.433575,1.8316750000000002
-0.494,0.429475,1.8316750000000002
-0.492,0.425375,1.829625
-0.49,0.421275,1.827575
-0.488,0.417175,1.8255249999999998
-0.486,0.413075,1.823475
-0.484,0.408975,1.823475
-0.482,0.406925,1.821425
-0.48,0.402825,1.819375
-0.478,0.398725,1.8173249999999999
-0.476,0.394625,1.815275
-0.474,0.390525,1.813225
-0.472,0.388475,1.811175
-0.47,0.384375,1.811175
-0.468,0.380275,1.8091249999999999
-0.466,0.378225,1.807075
-0.464,0.374125,1.805025
-0.462,0.370025,1.802975
-0.46,0.365925,1.8009249999999999
-0.458,0.363875,1.798875
-0.456,0.359775,1.7968250000000001
-0.454,0.355675,1.7968250000000001
-0.452,0.353625,1.794775
-0.45,0.349525,1.792725
-0.448,0.347475,1.790675
-0.446,0.343375,1.7886250000000001
-0.444,0.339275,1.786575
-0.442,0.337225,1.784525
-0.44,0.333125,1.784525
-0.438,0.331075,1.7804250000000001
-0.436,0.326975,1.778375
-0.434,0.324925,1.778375
-0.432,0.320825,1.776325
-0.43,0.316725,1.774275
-0.428,0.314675,1.774275
-0.426,0.310575,1.768125
-0.424,0.308525,1.768125
-0.422,0.304425,1.768125
-0.42,0.302375,1.764025
-0.418,0.300325,1.761975
-0.416,0.296225,1.759925
-0.414,0.294175,1.7578749999999999
-0.412,0.29007499999999997,1.755825
-0.41,0.288025,1.753775
-0.408,0.283925,1.751725
-0.406,0.281875,1.7496749999999999
-0.404,0.279825,1.747625
-0.402,0.275725,1.747625
-0.4,0.273675,1.745575
-0.398,0.269575,1.743525
-0.396,0.267525,1.7414749999999999
-0.394,0.265475,1.739425
-0.392,0.261375,1.7373750000000001
-0.39,0.259325,1.735325
-0.388,0.257275,1.733275
-0.386,0.255225,1.731225
-0.384,0.251125,1.7291750000000001
-0.382,0.249075,1.727125
-0.38,0.247025,1.725075
-0.378,0.242925,1.723025
-0.376,0.240875,1.7209750000000001
-0.374,0.238825,1.718925
-0.372,0.236775,1.716875
-0.37,0.232675,1.714825
-0.368,0.230625,1.7127750000000002
-0.366,0.228575,1.710725
-0.364,0.226525,1.708675
-0.362,0.224475,1.7066249999999998
-0.36,0.220375,1.704575
-0.358,0.218325,1.702525
-0.356,0.216275,1.700475
-0.354,0.214225,1.6984249999999999
-0.352,0.212175,1.696375
-0.35,0.210125,1.694325
-0.348,0.208075,1.692275
-0.346,0.203975,1.6902249999999999
-0.344,0.201925,1.688175
-0.342,0.199875,1.686125
-0.34,0.197825,1.684075
-0.338,0.195775,1.679975
-0.336,0.193725,1.679975
-0.334,0.19167499999999998,1.677925
-0.332,0.189625,1.675875
-0.33,0.187575,1.673825
-0.328,0.185525,1.671775
-0.326,0.183475,1.667675
-0.324,0.181425,1.665625
-0.322,0.179375,1.663575
-0.32,0.177325,1.6615250000000001
-0.318,0.17527500000000001,1.659475
-0.316,0.173225,1.657425
-0.314,0.171175,1.655375
-0.312,0.169125,1.6533250000000002
-0.31,0.167075,1.651275
-0.308,0.165025,1.649225
-0.306,0.162975,1.645125
-0.304,0.16092499999999998,1.645125
-0.302,0.158875,1.643075
-0.3,0.156825,1.641025
-0.298,0.154775,1.6389749999999998
-0.296,0.152725,1.636925
-0.294,0.150675,1.634875
-0.292,0.148625,1.6307749999999999
-0.29,0.148625,1.628725
-0.288,0.146575,1.626675
-0.286,0.14452500000000001,1.624625
-0.284,0.142475,1.6225749999999999
-0.282,0.140425,1.620525
-0.28,0.138375,1.618475
-0.278,0.136325,1.616425
-0.276,0.136325,1.614375
-0.274,0.134275,1.612325
-0.272,0.132225,1.608225
-0.27,0.13017499999999999,1.606175
-0.268,0.128125,1.604125
-0.266,0.126075,1.604125
-0.264,0.126075,1.600025
-0.262,0.124025,1.597975
-0.26,0.121975,1.5938750000000002
-0.258,0.119925,1.591825
-0.256,0.11787500000000001,1.589775
-0.254,0.11787500000000001,1.587725
-0.252,0.115825,1.585675
-0.25,0.113775,1.583625
-0.248,0.111725,1.581575
-0.246,0.111725,1.577475
-0.244,0.109675,1.575425
-0.242,0.107625,1.573375
-0.24,0.107625,1.573375
-0.238,0.105575,1.569275
-0.236,0.103525,1.567225
-0.234,0.101475,1.565175
-0.232,0.101475,1.5631249999999999
-0.23,0.099425,1.561075
-0.228,0.097375,1.559025
-0.226,0.097375,1.556975
-0.224,0.095325,1.552875
-0.222,0.093275,1.5508250000000001
-0.22,0.093275,1.548775
-0.218,0.091225,1.546725
-0.216,0.089175,1.544675
-0.214,0.089175,1.540575
-0.212,0.08712500000000001,1.538525
-0.21,0.085075,1.536475
-0.208,0.085075,1.5344250000000001
-0.206,0.083025,1.532375
-0.204,0.083025,1.530325
-0.202,0.08097499999999999,1.528275
-0.2,0.078925,1.524175
-0.198,0.078925,1.522125
-0.196,0.076875,1.5200749999999998
-0.194,0.076875,1.518025
-0.192,0.074825,1.515975
-0.19,0.072775,1.5118749999999999
-0.188,0.072775,1.509825
-0.186,0.070725,1.507775
-0.184,0.070725,1.505725
-0.182,0.068675,1.5036749999999999
-0.18,0.068675,1.501625
-0.178,0.066625,1.499575
-0.176,0.064575,1.497525
-0.174,0.064575,1.4954749999999999
-0.172,0.062525,1.4913750000000001
-0.17,0.062525,1.489325
-0.168,0.060475,1.487275
-0.166,0.060475,1.485225
-0.164,0.058425000000000005,1.481125
-0.162,0.058425000000000005,1.479075
-0.16,0.056375,1.477025
-0.158,0.056375,1.472925
-0.156,0.054325,1.470875
-0.154,0.054325,1.468825
-0.152,0.052275,1.4667750000000002
-0.15,0.052275,1.464725
-0.148,0.050225,1.462675
-0.146,0.050225,1.458575
-0.144,0.048174999999999996,1.456525
-0.142,0.048174999999999996,1.454475
-0.14,0.046125,1.4524249999999999
-0.138,0.046125,1.450375
-0.136,0.044075,1.446275
-0.134,0.044075,1.4442249999999999
-0.132,0.044075,1.442175
-0.13,0.042025,1.440125
-0.128,0.042025,1.438075
-0.126,0.039975,1.433975
-0.124,0.039975,1.4319250000000001
-0.122,0.037925,1.429875
-0.12,0.037925,1.427825
-0.118,0.037925,1.425775
-0.116,0.035875000000000004,1.4237250000000001
-0.114,0.035875000000000004,1.421675
-0.112,0.033825,1.417575
-0.11,0.033825,1.4155250000000001
-0.108,0.031775,1.413475
-0.106,0.031775,1.411425
-0.104,0.031775,1.4073250000000002
-0.102,0.029725,1.405275
-0.1,0.029725,1.403225
-0.098,0.029725,1.399125
-0.096,0.027674999999999998,1.397075
-0.094,0.027674999999999998,1.395025
-0.092,0.025625000000000002,1.3929749999999999
-0.09,0.025625000000000002,1.390925
-0.088,0.025625000000000002,1.388875
-0.086,0.023575,1.3847749999999999
-0.084,0.023575,1.382725
-0.082,0.023575,1.380675
-0.08,0.021525000000000002,1.3765749999999999
-0.078,0.021525000000000002,1.374525
-0.076,0.021525000000000002,1.3724750000000001
-0.074,0.019475,1.370425
-0.072,0.019475,1.368375
-0.07,0.019475,1.3642750000000001
-0.068,0.017425000000000003,1.362225
-0.066,0.017425000000000003,1.360175
-0.064,0.017425000000000003,1.3560750000000001
-0.062,0.015375,1.354025
-0.06,0.015375,1.351975
-0.058,0.015375,1.3478750000000002
-0.056,0.013325,1.345825
-0.054,0.013325,1.343775
-0.052,0.013325,1.341725
-0.05,0.011275,1.337625
-0.048,0.011275,1.335575
-0.046,0.011275,1.3335249999999998
-0.044,0.011275,1.331475
-0.042,0.009225,1.327375
-0.04,0.009225,1.3253249999999999
-0.038,0.009225,1.323275
-0.036,0.007175000000000001,1.321225
-0.034,0.007175000000000001,1.3171249999999999
-0.032,0.007175000000000001,1.315075
-0.03,0.007175000000000001,1.313025
-0.028,0.005125,1.310975
-0.026,0.005125,1.308925
-0.024,0.005125,1.306875
-0.022,0.005125,1.3048250000000001
-0.02,0.0030750000000000005,1.302775
-0.018,0.0030750000000000005,1.2966250000000001
-0.016,0.0030750000000000005,1.294575
-0.014,0.0030750000000000005,1.292525
-0.012,0.0030750000000000005,1.290475
-0.01,0.0,1.286375
-0.008,0.0,1.284325
-0.006,0.0,1.284325
-0.004,0.0,1.278175
-0.002,0.0,1.278175
0,0.0,1.2740749999999998
0.002,0.0,1.272025
0.004,0.0,1.267925
0.006,0.0,1.2658749999999999
0.008,0.0,1.263825
0.01,0.0,1.261775
0.012,0.0,1.259725
0.014,0.0,1.255625
0.016,0.0,1.253575
0.018,0.0,1.251525
0.02,0.0,1.249475
0.022,0.0,1.247425
0.024,0.0,1.2453750000000001
0.026,0.0,1.241275
0.028,0.0,1.2371750000000001
0.03,0.0,1.233075
0.032,0.0,1.231025
0.034,0.0,1.2289750000000002
0.036,0.0,1.226925
0.038,0.0,1.226925
0.04,0.0,1.222825
0.042,0.0,1.218725
0.044,0.0,1.2146249999999998
0.046,0.0,1.212575
0.048,0.0,1.210525
0.05,0.0,1.208475
0.052,0.0,1.2064249999999999
0.054,0.0,1.204375
0.056,0.0,1.202325
0.058,0.0,1.1982249999999999
0.06,0.0,1.196175
0.062,0.0,1.192075
0.064,0.0,1.187975
0.066,0.0,1.1859250000000001
0.068,0.0,1.183875
0.07,0.0,1.181825
0.072,0.0,1.179775
0.074,0.0,1.175675
0.076,0.0,1.173625
0.078,0.0,1.171575
0.08,0.0,1.1695250000000001
0.082,0.0,1.165425
0.084,0.0,1.163375
0.086,0.0,1.1613250000000002
0.088,0.0,1.157225
0.09,0.0,1.1551749999999998
0.092,0.0,1.153125
0.094,0.0,1.151075
0.096,0.0,1.1469749999999999
0.098,0.0,1.144925
0.1,0.0,1.142875
0.102,0.0,1.140825
0.104,0.0,1.1387749999999999
0.106,0.0,1.1387749999999999
0.108,0.0,1.1305749999999999
0.11,0.0,1.1305749999999999
0.112,0.0,1.124425
0.114,0.0,1.122375
0.116,0.0,1.120325
0.118,0.0,1.1182750000000001
0.12,0.0,1.114175
0.122,0.0,1.112125
0.124,0.0,1.1100750000000001
0.126,0.0,1.108025
0.128,0.0,1.105975
0.13,0.0,1.103925
0.132,0.0,1.099825
0.134,0.0,1.097775
0.136,0.0,1.093675
0.138,0.0,1.091625
0.14,0.0,1.0875249999999999
0.142,0.0,1.085475
0.144,0.0,1.081375
0.146,0.0,1.0793249999999999
0.148,0.0,1.0793249999999999
0.15,0.0,1.075225
0.152,0.0,1.0711249999999999
0.154,0.0,1.069075
0.156,0.0,1.0670250000000001
0.158,0.0,1.064975
0.16,0.0,1.060875
0.162,0.0,1.0588250000000001
0.164,0.0,1.056775
0.166,0.0,1.054725
0.168,0.0,1.0506250000000001
0.17,0.0,1.048575
0.172,0.0,1.044475
0.174,0.0,1.0424250000000002
0.176,0.0,1.040375
0.178,0.0,1.038325
0.18,0.0,1.034225
0.182,0.0,1.032175
0.184,0.0,1.0280749999999999
0.186,0.0,1.026025
0.188,0.0,1.023975
0.19,0.0,1.021925
0.192,0.0,1.017825
0.194,0.0,1.015775
0.196,0.0,1.013725
0.198,0.0,1.009625
0.2,0.0,1.007575
0.202,0.0,1.005525
0.204,0.0,1.001425
0.206,0.0,0.9993749999999999
0.208,0.0,0.997325
0.21,0.0,0.993225
0.212,0.0,0.9911749999999999
0.214,0.0,0.989125
0.216,0.0,0.985025
0.218,0.0,0.9829749999999999
0.22,0.0,0.980925
0.222,0.0,0.976825
0.224,0.0,0.974775
0.226,0.0,0.9727250000000001
0.228,0.0,0.9686250000000001
0.23,0.0,0.966575
0.232,0.0,0.9645250000000001
0.234,0.0,0.9604250000000001
0.236,0.0,0.958375
0.238,0.0,0.9563250000000001
0.24,0.0,0.9522250000000001
0.242,0.0,0.950175
0.244,0.0,0.9481250000000001
0.246,0.0,0.9440249999999999
0.248,0.0,0.941975
0.25,0.0,0.9399249999999999
0.252,0.0,0.9358249999999999
0.254,0.0,0.933775
0.256,0.0,0.9317249999999999
0.258,0.0,0.929675
0.26,0.0,0.925575
0.262,0.0,0.9235249999999999
0.264,0.0,0.9194249999999999
0.266,0.0,0.917375
0.268,0.0,0.9153249999999999
0.27,0.0,0.9132750000000001
0.272,0.0,0.9091750000000001
0.274,0.0,0.907125
0.276,0.0,0.903025
0.278,0.0,0.9009750000000001
0.28,0.0,0.898925
0.282,0.0,0.894825
0.284,0.0,0.8927750000000001
0.286,0.0,0.890725
0.288,0.0,0.886625
0.29,0.0,0.886625
0.292,0.0,0.882525
0.294,0.0,0.8804749999999999
0.296,0.0,0.8763749999999999
0.298,0.0,0.874325
0.3,0.0,0.870225
0.302,0.0,0.8681749999999999
0.304,0.0,0.866125
0.306,0.0,0.8640749999999999
0.308,0.0,0.8599749999999999
0.31,0.0,0.857925
0.312,0.0,0.8538250000000001
0.314,0.0,0.8538250000000001
0.316,0.0,0.8497250000000001
0.318,0.0,0.8456250000000001
0.32,0.0,0.843575
0.322,0.0,0.8415250000000001
0.324,0.0,0.8374250000000001
0.326,0.0,0.835375
0.328,0.0,0.8333250000000001
0.33,0.0,0.831275
0.332,0.0,0.827175
0.334,0.0,0.8251250000000001
0.336,0.0,0.8210249999999999
0.338,0.0,0.818975
0.34,0.0,0.8169249999999999
0.342,0.0,0.814875
0.344,0.0,0.810775
0.346,0.0,0.8087249999999999
0.348,0.0,0.8046249999999999
0.35,0.0,0.802575
0.352,0.0,0.8005249999999999
0.354,0.0,0.7964249999999999
0.356,0.0,0.794375
0.358,0.0,0.792325
0.36,0.0,0.788225
0.362,0.0,0.7861750000000001
0.364,0.0,0.784125
0.366,0.0,0.780025
0.368,0.0,0.7779750000000001
0.37,0.0,0.775925
0.372,0.0,0.771825
0.374,0.0,0.7697750000000001
0.376,0.0,0.767725
0.378,0.0,0.763625
0.38,0.0,0.7615749999999999
0.382,0.0,0.759525
0.384,0.0,0.755425
0.386,0.0,0.7533749999999999
0.388,0.0,0.751325
0.39,0.0,0.747225
0.392,0.0,0.7451749999999999
0.394,0.0,0.743125
0.396,0.0,0.739025
0.398,0.0,0.7369749999999999
0.4,0.0,0.734925
0.402,0.0,0.7308250000000001
0.404,0.0,0.728775
0.406,0.0,0.7267250000000001
0.408,0.0,0.7226250000000001
0.41,0.0,0.720575
0.412,0.0,0.7185250000000001
0.414,0.0,0.7144250000000001
0.416,0.0,0.712375
0.418,0.0,0.708275
0.42,0.0,0.7062250000000001
0.422,0.0,0.704175
0.424,0.0,0.702125
0.426,0.0,0.6980249999999999
0.428,0.0,0.695975
0.43,0.0,0.691875
0.432,0.0,0.6898249999999999
0.434,0.0,0.687775
0.436,0.0,0.683675
0.438,0.0,0.6816249999999999
0.44,0.0,0.679575
0.442,0.0,0.675475
0.444,0.0,0.6734249999999999
0.446,0.0,0.671375
0.448,0.0,0.6672750000000001
0.45,0.0,0.665225
0.452,0.0,0.6631750000000001
0.454,0.0,0.6590750000000001
0.456,0.0,0.657025
0.458,0.0,0.6549750000000001
0.46,0.0,0.6508750000000001
0.462,0.0,0.648825
0.464,0.0,0.6467750000000001
0.466,0.0,0.6426750000000001
0.468,0.0,0.640625
0.47,0.0,0.6385749999999999
0.472,0.0,0.6344749999999999
0.474,0.0,0.632425
0.476,0.0,0.6303749999999999
0.478,0.0,0.6262749999999999
0.48,0.0,0.624225
0.482,0.0,0.6221749999999999
0.484,0.0,0.6180749999999999
0.486,0.0,0.616025
0.488,0.0,0.6139749999999999
0.49,0.0,0.609875
0.492,0.0,0.6078250000000001
0.494,0.0,0.605775
0.496,0.0,0.601675
0.498,0.0,0.5996250000000001
0.5,0.0,0.597575
0.502,0.0,0.5955250000000001
0.504,0.0,0.5914250000000001
0.506,0.0,0.589375
0.508,0.0,0.585275
0.51,0.0,0.5832250000000001
0.512,0.0,0.581175
0.514,0.0,0.577075
0.516,0.0,0.5750249999999999
0.518,0.0,0.5709249999999999
0.52,0.0,0.568875
0.522,0.0,0.5668249999999999
0.524,0.0,0.564775
0.526,0.0,0.560675
0.528,0.0,0.5586249999999999
0.53,0.0,0.5545249999999999
0.532,0.0,0.552475
0.534,0.0,0.5504249999999999
0.536,0.0,0.546325
0.538,0.0,0.5442750000000001
0.54,0.0,0.542225
0.542,0.0,0.538125
0.544,0.0,0.5360750000000001
0.546,0.0,0.534025
0.548,0.0,0.5319750000000001
0.55,0.0,0.5278750000000001
0.552,0.0,0.525825
0.554,0.0,0.521725
0.556,0.0,0.5196750000000001
0.558,0.0,0.517625
0.56,0.0,0.513525
0.562,0.0,0.5114749999999999
0.564,0.0,0.509425
0.566,0.0,0.5073749999999999
0.568,0.0,0.5032749999999999
0.57,0.0,0.501225
0.572,0.0,0.497125
0.574,0.0,0.495075
0.576,0.0,0.493025
0.578,0.0,0.488925
0.58,0.0,0.486875
0.582,0.0,0.484825
0.584,0.0,0.480725
0.586,0.0,0.478675
0.588,0.0,0.476625
0.59,0.0,0.474575
0.592,0.0,0.470475
0.594,0.0,0.468425
0.596,0.0,0.466375
0.598,0.0,0.462275
0.6,0.0,0.460225
0.602,0.0,0.458175
0.604,0.0,0.454075
0.606,0.0,0.452025
0.608,0.0,0.449975
0.61,0.0,0.445875
0.612,0.0,0.443825
0.614,0.0,0.44177500000000003
0.616,0.0,0.437675
0.618,0.0,0.435625
0.62,0.0,0.433575
0.622,0.0,0.429475
0.624,0.0,0.427425
0.626,0.0,0.425375
0.628,0.0,0.421275
0.63,0.0,0.419225
0.632,0.0,0.417175
0.634,0.0,0.415125
0.636,0.0,0.411025
0.638,0.0,0.408975
0.64,0.0,0.406925
0.642,0.0,0.402825
0.644,0.0,0.400775
0.646,0.0,0.396675
0.648,0.0,0.394625
0.65,0.0,0.392575
0.652,0.0,0.388475
0.654,0.0,0.386425
0.656,0.0,0.384375
0.658,0.0,0.380275
0.66,0.0,0.378225
0.662,0.0,0.376175
0.664,0.0,0.374125
0.666,0.0,0.370025
0.668,0.0,0.367975
0.67,0.0,0.365925
0.672,0.0,0.361825
0.674,0.0,0.359775
0.676,0.0,0.357725
0.678,0.0,0.353625
0.68,0.0,0.35157499999999997
0.682,0.0,0.349525
0.684,0.0,0.345425
0.686,0.0,0.343375
0.688,0.0,0.341325
0.69,0.0,0.339275
0.692,0.0,0.335175
0.694,0.0,0.333125
0.696,0.0,0.331075
0.698,0.0,0.326975
0.7,0.0,0.324925
0.702,0.0,0.322875
0.704,0.0,0.320825
0.706,0.0,0.316725
0.708,0.0,0.314675
0.71,0.0,0.310575
0.712,0.0,0.308525
0.714,0.0,0.306475
0.716,0.0,0.302375
0.718,0.0,0.300325
0.72,0.0,0.298275
0.722,0.0,0.296225
0.724,0.0,0.292125
0.726,0.0,0.29007499999999997
0.728,0.0,0.288025
0.73,0.0,0.285975
0.732,0.0,0.281875
0.734,0.0,0.279825
0.736,0.0,0.277775
0.738,0.0,0.273675
0.74,0.0,0.271625
0.742,0.0,0.269575
0.744,0.0,0.265475
0.746,0.0,0.263425
0.748,0.0,0.261375
0.75,0.0,0.257275
0.752,0.0,0.255225
0.754,0.0,0.253175
0.756,0.0,0.251125
0.758,0.0,0.247025
0.76,0.0,0.244975
0.762,0.0,0.242925
0.764,0.0,0.240875
0.766,0.0,0.236775
0.768,0.0,0.234725
0.77,0.0,0.232675
0.772,0.0,0.230625
0.774,0.0,0.226525
0.776,0.0,0.224475
0.778,0.0,0.222425
0.78,0.0,0.220375
0.782,0.0,0.216275
0.784,0.0,0.214225
0.786,0.0,0.210125
0.788,0.0,0.208075
0.79,0.0,0.206025
0.792,0.0,0.203975
0.794,0.0,0.199875
0.796,0.0,0.197825
0.798,0.0,0.195775
0.8,0.0,0.193725
0.802,0.0,0.189625
0.804,0.0,0.187575
0.806,0.0,0.185525
0.808,0.0,0.183475
0.81,0.0,0.179375
0.812,0.0,0.177325
0.814,0.0,0.17527500000000001
0.816,0.0,0.173225
0.818,0.0,0.171175
0.82,0.0,0.169125
0.822,0.0,0.165025
0.824,0.0,0.162975
0.826,0.0,0.158875
0.828,0.0,0.156825
0.83,0.0,0.154775
0.832,0.0,0.152725
0.834,0.0,0.150675
0.836,0.0,0.148625
0.838,0.0,0.146575
0.84,0.0,0.142475
0.842,0.0,0.140425
0.844,0.0,0.138375
0.846,0.0,0.136325
0.848,0.0,0.134275
0.85,0.0,0.13017499999999999
0.852,0.0,0.128125
0.854,0.0,0.126075
0.856,0.0,0.124025
0.858,0.0,0.121975
0.86,0.0,0.119925
0.862,0.0,0.11787500000000001
0.864,0.0,0.115825
0.866,0.0,0.113775
0.868,0.0,0.113775
0.87,0.0,0.111725
0.872,0.0,0.109675
0.874,0.0,0.109675
0.876,0.0,0.107625
0.878,0.0,0.107625
0.88,0.0,0.105575
0.882,0.0,0.105575
0.884,0.0,0.103525
0.886,0.0,0.103525
0.888,0.0,0.101475
0.89,0.0,0.101475
0.892,0.0,0.101475
0.894,0.0,0.101475
0.896,0.0,0.099425
0.898,0.0,0.099425
0.9,0.0,0.099425
0.902,0.0,0.099425
0.904,0.0,0.099425
0.906,0.0,0.097375
0.908,0.0,0.097375
0.91,0.0,0.097375
0.912,0.0,0.097375
0.914,0.0,0.097375
0.916,0.0,0.095325
0.918,0.0,0.095325
0.92,0.0,0.095325
0.922,0.0,0.095325
0.924,0.0,0.095325
0.926,0.0,0.095325
0.928,0.0,0.095325
0.93,0.0,0.095325
0.932,0.0,0.095325
0.934,0.0,0.093275
0.936,0.0,0.093275
0.938,0.0,0.093275
0.94,0.0,0.093275
0.942,0.0,0.093275
0.944,0.0,0.093275
0.946,0.0,0.093275
0.948,0.0,0.093275
0.95,0.0,0.093275
0.952,0.0,0.093275
0.954,0.0,0.093275
0.956,0.0,0.091225
0.958,0.0,0.091225
0.96,0.0,0.091225
0.962,0.0,0.091225
0.964,0.0,0.091225
0.966,0.0,0.091225
0.968,0.0,0.091225
0.97,0.0,0.091225
0.972,0.0,0.091225
0.974,0.0,0.091225
0.976,0.0,0.091225
0.978,0.0,0.091225
0.98,0.0,0.091225
0.982,0.0,0.091225
0.984,0.0,0.091225
0.986,0.0,0.091225
0.988,0.0,0.091225
0.99,0.0,0.091225
0.992,0.0,0.091225
0.994,0.0,0.089175
0.996,0.0,0.089175
0.998,0.0,0.089175
1,0.0,0.089175


==> Figures/k025.csv <==
-.723,1.60055,1.60055
-.72075,1.32005,1.60225
-.7185,1.24865,1.60395
-.71625,1.19425,1.60565
-.714,1.14665,1.60735
-.71175,1.10585,1.60905
-.7095,1.07015,1.60905
-.70725,1.0361500000000001,1.61075
-.705,1.00555,1.61245
-.70275,.97835,1.61245
-.7005,.95285,1.61415
-.69825,.92735,1.61585
-.696,.90525,1.61585
-.69375,.88315,1.61755
-.6915,.86275,1.61755
-.68925,.8423499999999999,1.61925
-.687,.82365,1.61925
-.68475,.80495,1.6209500000000001
-.6825,.7879499999999999,1.6209500000000001
-.68025,.77095,1.6209500000000001
-.678,.7556499999999999,1.62265
-.67575,.7403500000000001,1.62265
-.6735,.72505,1.62435
-.67125,.70975,1.62435
-.669,.69615,1.62435
-.66675,.68255,1.62605
-.6645,.6689499999999999,1.62605
-.66225,.65705,1.62605
-.66,.64515,1.62775
-.65775,.6315500000000001,1.62775
-.6555,.6213500000000001,1.62775
-.65325,.60945,1.62775
-.651,.59755,1.62945
-.64875,.58735,1.62945
-.6465,.57715,1.62945
-.64425,.5669500000000001,1.62945
-.642,.55675,1.6311499999999999
-.63975,.54655,1.6311499999999999
-.6375,.53635,1.6311499999999999
-.63525,.5278499999999999,1.6311499999999999
-.633,.5176499999999999,1.6311499999999999
-.63075,.50915,1.6311499999999999
-.6285,.50065,1.63285
-.62625,.49215,1.63285
-.624,.48365,1.63285
-.62175,.47514999999999996,1.63285
-.6195,.46665,1.63285
-.61725,.45985,1.63285
-.615,.45135000000000003,1.63285
-.61275,.44455,1.63285
-.6105,.43605,1.63455
-.60825,.42925,1.63455
-.606,.42245,1.63455
-.60375,.41395000000000004,1.63455
-.6015,.40715,1.63455
-.59925,.40035,1.63455
-.597,.39354999999999996,1.63455
-.59475,.38844999999999996,1.63455
-.5925,.38165000000000004,1.63455
-.59025,.37485,1.63455
-.588,.36805,1.63455
-.58575,.36295,1.63455
-.5835,.35614999999999997,1.63455
-.58125,.35105,1.63455
-.579,.34425,1.63455
-.57675,.33915,1.63455
-.5745,.33404999999999996,1.63455
-.57225,.32894999999999996,1.63455
-.57,.32215,1.63455
-.56775,.31705,1.63455
-.5655,.31195,1.63455
-.56325,.30684999999999996,1.63455
-.561,.30174999999999996,1.63455
-.55875,.29664999999999997,1.63455
-.5565,.29155,1.63455
-.55425,.28645,1.63285
-.552,.28305,1.63285
-.54975,.27795000000000003,1.63285
-.5475,.27285000000000004,1.63285
-.54525,.26775000000000004,1.63285
-.543,.26435,1.63285
-.54075,.25925,1.63285
-.5385,.25585,1.63285
-.53625,.25075000000000003,1.63285
-.534,.24735000000000001,1.6311499999999999
-.53175,.24225000000000002,1.6311499999999999
-.5295,.23885,1.6311499999999999
-.52725,.23375,1.6311499999999999
-.525,.23035,1.6311499999999999
-.52275,.22694999999999999,1.6311499999999999
-.5205,.22185,1.6311499999999999
-.51825,.21844999999999998,1.62945
-.516,.21505000000000002,1.62945
-.51375,.21165,1.62945
-.5115,.20825,1.62945
-.50925,.20484999999999998,1.62945
-.507,.19974999999999998,1.62775
-.50475,.19635,1.62775
-.5025,.19295,1.62775
-.50025,.18955,1.62775
-.498,.18614999999999998,1.62775
-.49575,.18275000000000002,1.62605
-.4935,.18105,1.62605
-.49125,.17765,1.62605
-.489,.17425000000000002,1.62605
-.48675,.17085,1.62435
-.4845,.16745,1.62435
-.48225,.16405,1.62435
-.48,.16235,1.62435
-.47775,.15894999999999998,1.62265
-.4755,.15555000000000002,1.62265
-.47325,.15215,1.62265
-.471,.15045,1.6209500000000001
-.46875,.14705000000000001,1.6209500000000001
-.4665,.14365,1.6209500000000001
-.46425,.14195000000000002,1.6209500000000001
-.462,.13855,1.61925
-.45975,.13685,1.61925
-.4575,.13345,1.61755
-.45525,.13174999999999998,1.61755
-.453,.12835000000000002,1.61755
-.45075,.12664999999999998,1.61585
-.4485,.12325,1.61585
-.44625,.12154999999999999,1.61585
-.444,.11815,1.61415
-.44175,.11645,1.61415
-.4395,.11305,1.61415
-.43725,.11135,1.61245
-.435,.10965,1.61245
-.43275,.10625,1.61075
-.4305,.10455,1.61075
-.42825,.10285,1.61075
-.426,.09945,1.60905
-.42375,.09775,1.60905
-.4215,.09605,1.60735
-.41925,.09435,1.60735
-.417,.09095,1.60565
-.41475,.08925,1.60565
-.4125,.08755,1.60395
-.41025,.08585000000000001,1.60395
-.408,.08415,1.60395
-.40575,.08245,1.60225
-.4035,.07905000000000001,1.60225
-.40125,.07735,1.60055
-.399,.07565,1.60055
-.39675,.07395,1.59885
-.3945,.07225000000000001,1.59885
-.39225,.07055,1.59715
-.39,.06885,1.59715
-.38775,.06715,1.59545
-.3855,.06545000000000001,1.59545
-.38325,.06375,1.59375
-.381,.062049999999999994,1.59205
-.37875,.06035,1.59205
-.3765,.058649999999999994,1.59035
-.37425,.05695,1.59035
-.372,.055249999999999994,1.58865
-.36975,.05355,1.58865
-.3675,.05184999999999999,1.58695
-.36525,.05015,1.58695
-.363,.04845,1.58525
-.36075,.04845,1.58355
-.3585,.04675,1.58355
-.35625,.04505000000000001,1.58185
-.354,.04335,1.58015
-.35175,.041650000000000006,1.58015
-.3495,.03995,1.57845
-.34725,.03995,1.57845
-.345,.038250000000000006,1.57675
-.34275,.03655,1.57505
-.3405,.034850000000000006,1.57505
-.33825,.034850000000000006,1.57335
-.336,.03315,1.57165
-.33375,.03145,1.57165
-.3315,.02975,1.56995
-.32925,.02975,1.56825
-.327,.02805,1.56825
-.32475,.02635,1.5665499999999999
-.3225,.02635,1.56485
-.32025,.02465,1.56485
-.318,.02295,1.56315
-.31575,.02295,1.56145
-.3135,.02125,1.55975
-.31125,.01955,1.55975
-.309,.01955,1.55805
-.30675,.01785,1.5563500000000001
-.3045,.01785,1.55465
-.30225,.01615,1.55465
-.3,.01445,1.55295
-.29775,.01445,1.55125
-.2955,.012750000000000001,1.54955
-.29325,.012750000000000001,1.54955
-.291,.01105,1.54785
-.28875,.01105,1.54615
-.2865,.00935,1.5444499999999999
-.28425,.00935,1.54275
-.282,.0076500000000000005,1.54275
-.27975,.0076500000000000005,1.54105
-.2775,.0076500000000000005,1.53935
-.27525,.00595,1.53765
-.273,.00595,1.53765
-.27075,.00425,1.5342500000000001
-.2685,.00425,1.5342500000000001
-.26625,.00425,1.53255
-.264,.0025499999999999997,1.53085
-.26175,.0025499999999999997,1.52915
-.2595,.0025499999999999997,1.52745
-.25725,0,1.52575
-.255,0,1.52405
-.25275,0,1.52405
-.2505,0,1.52235
-.24825,0,1.52065
-.246,0,1.51895
-.24375,0,1.51725
-.2415,0,1.51555
-.23925,0,1.51385
-.237,0,1.51215
-.23475,0,1.51045
-.2325,0,1.50875
-.23025,0,1.50875
-.228,0,1.50535
-.22575,0,1.50535
-.2235,0,1.50365
-.22125,0,1.50195
-.219,0,1.50025
-.21675,0,1.49855
-.2145,0,1.49685
-.21225,0,1.49515
-.21,0,1.49345
-.20775,0,1.49175
-.2055,0,1.49005
-.20325,0,1.48835
-.201,0,1.48665
-.19875,0,1.48495
-.1965,0,1.48325
-.19425,0,1.48155
-.192,0,1.4798499999999999
-.18975,0,1.47645
-.1875,0,1.47475
-.18525,0,1.47305
-.183,0,1.47135
-.18075,0,1.4696500000000001
-.1785,0,1.46795
-.17625,0,1.46625
-.174,0,1.46455
-.17175,0,1.46285
-.1695,0,1.46115
-.16725,0,1.45945
-.165,0,1.4577499999999999
-.16275,0,1.45605
-.1605,0,1.45435
-.15825,0,1.45095
-.156,0,1.44925
-.15375,0,1.4475500000000001
-.1515,0,1.44585
-.14925,0,1.44415
-.147,0,1.44245
-.14475,0,1.43905
-.1425,0,1.43735
-.14025,0,1.43565
-.138,0,1.43395
-.13575,0,1.43225
-.1335,0,1.43055
-.13125,0,1.42885
-.129,0,1.42545
-.12675,0,1.42375
-.1245,0,1.42205
-.12225,0,1.42035
-.12,0,1.41695
-.11775,0,1.41525
-.1155,0,1.41355
-.11325,0,1.41185
-.111,0,1.40845
-.10875,0,1.40675
-.1065,0,1.40505
-.10425,0,1.40335
-.102,0,1.39995
-.09975,0,1.39825
-.0975,0,1.39655
-.09525,0,1.39485
-.093,0,1.39145
-.09075,0,1.38975
-.0885,0,1.38805
-.08625,0,1.38635
-.084,0,1.3829500000000001
-.08175,0,1.38125
-.0795,0,1.37955
-.07725,0,1.37615
-.075,0,1.37445
-.07275,0,1.37275
-.0705,0,1.36935
-.06825,0,1.36765
-.066,0,1.36595
-.06375,0,1.36255
-.0615,0,1.3608500000000001
-.05925,0,1.35915
-.057,0,1.35575
-.05475,0,1.35575
-.0525,0,1.35235
-.05025,0,1.35065
-.048,0,1.34725
-.04575,0,1.34555
-.0435,0,1.34215
-.04125,0,1.34045
-.039,0,1.33705
-.03675,0,1.33535
-.0345,0,1.33365
-.03225,0,1.33025
-.03,0,1.32855
-.02775,0,1.32515
-.0255,0,1.32345
-.02325,0,1.32175
-.021,0,1.31835
-.01875,0,1.31495
-.0165,0,1.31325
-.01425,0,1.31155
-.012,0,1.30815
-.00975,0,1.30645
-.0075,0,1.30305
-.00525,0,1.30135
-.003,0,1.29795
-75e-5,0,1.2962500000000001
.0015,0,1.29285
.00375,0,1.29115
.006,0,1.28775
.00825,0,1.28605
.0105,0,1.28265
.01275,0,1.28095
.015,0,1.27755
.01725,0,1.27585
.0195,0,1.27245
.02175,0,1.27075
.024,0,1.26735
.02625,0,1.26565
.0285,0,1.2622499999999999
.03075,0,1.26055
.033,0,1.25885
.03525,0,1.25545
.0375,0,1.25205
.03975,0,1.25035
.042,0,1.24865
.04425,0,1.24525
.0465,0,1.24185
.04875,0,1.24015
.051,0,1.23675
.05325,0,1.23505
.0555,0,1.23165
.05775,0,1.22825
.06,0,1.22655
.06225,0,1.22315
.0645,0,1.21975
.06675,0,1.21805
.069,0,1.21465
.07125,0,1.21295
.0735,0,1.2095500000000001
.07575,0,1.20615
.078,0,1.20445
.08025,0,1.20105
.0825,0,1.19935
.08475,0,1.19595
.087,0,1.19255
.08925,0,1.19085
.0915,0,1.1874500000000001
.09375,0,1.18405
.096,0,1.18235
.09825,0,1.17895
.1005,0,1.17725
.10275,0,1.17385
.105,0,1.17045
.10725,0,1.16705
.1095,0,1.16535
.11175,0,1.16195
.114,0,1.16025
.11625,0,1.15685
.1185,0,1.15515
.12075,0,1.15005
.123,0,1.14835
.12525,0,1.14495
.1275,0,1.14155
.12975,0,1.13985
.132,0,1.13645
.13425,0,1.13305
.1365,0,1.13135
.13875,0,1.12795
.141,0,1.12625
.14325,0,1.12115
.1455,0,1.11945
.14775,0,1.11605
.15,0,1.11265
.15225,0,1.1109499999999999
.1545,0,1.10755
.15675,0,1.10415
.159,0,1.1007500000000001
.16125,0,1.09905
.1635,0,1.09565
.16575,0,1.09225
.168,0,1.0888499999999999
.17025,0,1.08715
.1725,0,1.08375
.17475,0,1.08035
.177,0,1.07695
.17925,0,1.07355
.1815,0,1.07185
.18375,0,1.06845
.186,0,1.06505
.18825,0,1.06165
.1905,0,1.05995
.19275,0,1.05655
.195,0,1.05315
.19725,0,1.04975
.1995,0,1.04635
.20175,0,1.04465
.204,0,1.04125
.20625,0,1.03785
.2085,0,1.0361500000000001
.21075,0,1.03105
.213,0,1.02765
.21525,0,1.02595
.2175,0,1.02255
.21975,0,1.01915
.222,0,1.01575
.22425,0,1.01235
.2265,0,1.00895
.22875,0,1.00725
.231,0,1.00385
.23325,0,1.00045
.2355,0,.99705
.23775,0,.99365
.24,0,.99025
.24225,0,.98855
.2445,0,.98515
.24675,0,.98175
.249,0,.97835
.25125,0,.97495
.2535,0,.97155
.25575,0,.96985
.258,0,.96645
.26025,0,.96305
.2625,0,.95965
.26475,0,.95625
.267,0,.95285
.26925,0,.94945
.2715,0,.94775
.27375,0,.94435
.276,0,.93925
.27825,0,.93755
.2805,0,.93415
.28275,0,.93075
.285,0,.92735
.28725,0,.92395
.2895,0,.92055
.29175,0,.91715
.294,0,.9137500000000001
.29625,0,.91035
.2985,0,.90865
.30075,0,.90525
.303,0,.90185
.30525,0,.89845
.3075,0,.89505
.30975,0,.89165
.312,0,.88825
.31425,0,.88485
.3165,0,.8814500000000001
.31875,0,.87805
.321,0,.8746499999999999
.32325,0,.87125
.3255,0,.86785
.32775,0,.8644499999999999
.33,0,.86105
.33225,0,.85765
.3345,0,.85425
.33675,0,.85085
.339,0,.84745
.34125,0,.84575
.3435,0,.8423499999999999
.34575,0,.83895
.348,0,.83555
.35025,0,.83215
.3525,0,.82875
.35475,0,.82535
.357,0,.82195
.35925,0,.81855
.3615,0,.81515
.36375,0,.81175
.366,0,.80835
.36825,0,.80495
.3705,0,.80155
.37275,0,.79815
.375,0,.7947500000000001
.37725,0,.79135
.3795,0,.7879499999999999
.38175,0,.78455
.384,0,.78115
.38625,0,.7777499999999999
.3885,0,.77435
.39075,0,.77095
.393,0,.76755
.39525,0,.76415
.3975,0,.76075
.39975,0,.75905
.402,0,.75395
.40425,0,.75055
.4065,0,.74715
.40875,0,.74375
.411,0,.7403500000000001
.41325,0,.73695
.4155,0,.73355
.41775,0,.73015
.42,0,.72675
.42225,0,.7233499999999999
.4245,0,.71995
.42675,0,.71655
.429,0,.71315
.43125,0,.70975
.4335,0,.70635
.43575,0,.70295
.438,0,.69955
.44025,0,.69615
.4425,0,.69275
.44475,0,.68935
.447,0,.6859500000000001
.44925,0,.68085
.4515,0,.67915
.45375,0,.6757500000000001
.456,0,.67065
.45825,0,.66725
.4605,0,.66385
.46275,0,.66215
.465,0,.65705
.46725,0,.6536500000000001
.4695,0,.65025
.47175,0,.64685
.474,0,.64345
.47625,0,.64005
.4785,0,.6366499999999999
.48075,0,.63325
.483,0,.62985
.48525,0,.62645
.4875,0,.62305
.48975,0,.61965
.492,0,.61625
.49425,0,.61285
.4965,0,.60775
.49875,0,.6043499999999999
.501,0,.60095
.50325,0,.59755
.5055,0,.59415
.50775,0,.59075
.51,0,.58735
.51225,0,.58395
.5145,0,.58055
.51675,0,.57715
.519,0,.57375
.52125,0,.57035
.5235,0,.5669500000000001
.52575,0,.56355
.528,0,.56015
.53025,0,.55505
.5325,0,.55335
.53475,0,.54825
.537,0,.5448500000000001
.53925,0,.54315
.5415,0,.53805
.54375,0,.5346500000000001
.546,0,.53125
.54825,0,.5278499999999999
.5505,0,.52445
.55275,0,.52105
.555,0,.5176499999999999
.55725,0,.51425
.5595,0,.51085
.56175,0,.50575
.564,0,.50235
.56625,0,.49895
.5685,0,.49555
.57075,0,.49215
.573,0,.48875
.57525,0,.48535
.5775,0,.48195
.57975,0,.47855000000000003
.582,0,.47514999999999996
.58425,0,.47004999999999997
.5865,0,.46835000000000004
.58875,0,.46325
.591,0,.45985
.59325,0,.45645
.5955,0,.45305
.59775,0,.44965
.6,0,.44625000000000004
.60225,0,.44284999999999997
.6045,0,.43945
.60675,0,.43605
.609,0,.43265
.61125,0,.42925
.6135,0,.42585
.61575,0,.42245
.618,0,.41735
.62025,0,.41395000000000004
.6225,0,.41054999999999997
.62475,0,.40715
.627,0,.40375
.62925,0,.40205
.6315,0,.39695
.63375,0,.39354999999999996
.636,0,.39015
.63825,0,.38675000000000004
.6405,0,.38334999999999997
.64275,0,.37995
.645,0,.37655
.64725,0,.37145
.6495,0,.36975
.65175,0,.36465000000000003
.654,0,.36124999999999996
.65625,0,.35785
.6585,0,.35445000000000004
.66075,0,.35105
.663,0,.34765
.66525,0,.34425
.6675,0,.34085
.66975,0,.33745
.672,0,.33404999999999996
.67425,0,.33065
.6765,0,.32725000000000004
.67875,0,.32384999999999997
.681,0,.32045
.68325,0,.31535
.6855,0,.31195
.68775,0,.30855
.69,0,.30515000000000003
.69225,0,.30174999999999996
.6945,0,.29835
.69675,0,.29495
.699,0,.29155
.70125,0,.28815
.7035,0,.28475
.70575,0,.28135
.708,0,.27795000000000003
.71025,0,.27454999999999996
.7125,0,.27115
.71475,0,.26775000000000004
.717,0,.26435
.71925,0,.26095
.7215,0,.25755
.72375,0,.25415
.726,0,.25075000000000003
.72825,0,.24735000000000001
.7305,0,.24395
.73275,0,.24054999999999999
.735,0,.23715
.73725,0,.23375
.7395,0,.23035
.74175,0,.22694999999999999
.744,0,.22355
.74625,0,.22015
.7485,0,.21675
.75075,0,.21334999999999998
.753,0,.20995
.75525,0,.20655
.7575,0,.20315
.75975,0,.19974999999999998
.762,0,.19635
.76425,0,.19295
.7665,0,.18955
.76875,0,.18614999999999998
.771,0,.18275000000000002
.77325,0,.17935
.7755,0,.17595
.77775,0,.17254999999999998
.78,0,.16915000000000002
.78225,0,.16575
.7845,0,.16235
.78675,0,.15894999999999998
.789,0,.15725
.79125,0,.15385
.7935,0,.15045
.79575,0,.14705000000000001
.798,0,.14365
.80025,0,.14024999999999999
.8025,0,.13855
.80475,0,.13515
.807,0,.13345
.80925,0,.13005
.8115,0,.12664999999999998
.81375,0,.12495
.816,0,.12154999999999999
.81825,0,.11985
.8205,0,.11815
.82275,0,.11645
.825,0,.11474999999999999
.82725,0,.11305
.8295,0,.11135
.83175,0,.11135
.834,0,.10794999999999999
.83625,0,.10794999999999999
.8385,0,.10625
.84075,0,.10625
.843,0,.10625
.84525,0,.10455
.8475,0,.10455
.84975,0,.10285
.852,0,.10285
.85425,0,.10285
.8565,0,.10114999999999999
.85875,0,.10114999999999999
.861,0,.10114999999999999
.86325,0,.10114999999999999
.8655,0,.09945
.86775,0,.09945
.87,0,.09945
.87225,0,.09945
.8745,0,.09945
.87675,0,.09775
.879,0,.09775
.88125,0,.09775
.8835,0,.09775
.88575,0,.09775
.888,0,.09775
.89025,0,.09605
.8925,0,.09605
.89475,0,.09605
.897,0,.09605
.89925,0,.09605
.9015,0,.09605
.90375,0,.09605
.906,0,.09605
.90825,0,.09435
.9105,0,.09435
.91275,0,.09435
.915,0,.09435
.91725,0,.09435
.9195,0,.09435
.92175,0,.09435
.924,0,.09435
.92625,0,.09435
.9285,0,.09265000000000001
.93075,0,.09265000000000001
.933,0,.09265000000000001
.93525,0,.09265000000000001
.9375,0,.09265000000000001
.93975,0,.09265000000000001
.942,0,.09265000000000001
.94425,0,.09265000000000001
.9465,0,.09265000000000001
.94875,0,.09265000000000001
.951,0,.09095
.95325,0,.09095
.9555,0,.09095
.95775,0,.09095
.96,0,.09095
.96225,0,.09095
.9645,0,.09095
.96675,0,.09095
.969,0,.09095
.97125,0,.09095
.9735,0,.08925
.97575,0,.08925
.978,0,.08925
.98025,0,.08925
.9825,0,.08925
.98475,0,.08925
.987,0,.08925
.98925,0,.08925
.9915,0,.08925
.99375,0,.08925
.996,0,.08925
.99825,0,.08925
1.0005,0,.08755
1.00275,0,.08755
1.005,0,.08755
1.00725,0,.08755
1.0095,0,.08755
1.01175,0,.08755
1.014,0,.08755
1.01625,0,.08755
1.0185,0,.08755
1.02075,0,.08755
1.023,0,.08755
1.02525,0,.08755
1.0275,0,.08755
1.02975,0,.08585000000000001
1.032,0,.08585000000000001
1.03425,0,.08585000000000001
1.0365,0,.08585000000000001
1.03875,0,.08585000000000001
1.041,0,.08585000000000001
1.04325,0,.08585000000000001
1.0455,0,.08585000000000001
1.04775,0,.08585000000000001
1.05,0,.08585000000000001
1.05225,0,.08585000000000001
1.0545,0,.08585000000000001
1.05675,0,.08585000000000001
1.059,0,.08415
1.06125,0,.08415
1.0635,0,.08585000000000001
1.06575,0,.08415
1.068,0,.08415
1.07025,0,.08415
1.0725,0,.08415
1.07475,0,.08415
1.077,0,.08415
1.07925,0,.08415
1.0815,0,.08415
1.08375,0,.08415
1.086,0,.08415
1.08825,0,.08415
1.0905,0,.08245
1.09275,0,.08245
1.095,0,.08415
1.09725,0,.08245
1.0995,0,.08245
1.10175,0,.08245
1.104,0,.08245
1.10625,0,.08245
1.1085,0,.08245
1.11075,0,.08245
1.113,0,.08245
1.11525,0,.08245
1.1175,0,.08245
1.11975,0,.08245
1.122,0,.08245
1.12425,0,.08075
1.1265,0,.08075
1.12875,0,.08075
1.131,0,.08075
1.13325,0,.08075
1.1355,0,.08075
1.13775,0,.08075
1.14,0,.08075
1.14225,0,.08075
1.1445,0,.08075
1.14675,0,.08075
1.149,0,.08075
1.15125,0,.08075
1.1535,0,.08075
1.15575,0,.08075
1.158,0,.08075
1.16025,0,.07905000000000001
1.1625,0,.07905000000000001
1.16475,0,.07905000000000001
1.167,0,.07905000000000001
1.16925,0,.07905000000000001
1.1715,0,.07905000000000001
1.17375,0,.07905000000000001
1.176,0,.07905000000000001
1.17825,0,.07905000000000001
1.1805,0,.07905000000000001
1.18275,0,.07905000000000001
1.185,0,.07905000000000001
1.18725,0,.07905000000000001
1.1895,0,.07905000000000001
1.19175,0,.07905000000000001
1.194,0,.07905000000000001
1.19625,0,.07905000000000001
1.1985,0,.07735
1.20075,0,.07735
1.203,0,.07735
1.20525,0,.07735
1.2075,0,.07735
1.20975,0,.07735
1.212,0,.07735
1.21425,0,.07735
1.2165,0,.07735
1.21875,0,.07735
1.221,0,.07735
1.22325,0,.07735
1.2255,0,.07735
1.22775,0,.07735
1.23,0,.07735
1.23225,0,.07735
1.2345,0,.07735
1.23675,0,.07735
1.239,0,.07565
1.24125,0,.07735
1.2435,0,.07735
1.24575,0,.07565
1.248,0,.07735
1.25025,0,.07565
1.2525,0,.07565
1.25475,0,.07565
1.257,0,.07565
1.25925,0,.07565
1.2615,0,.07565
1.26375,0,.07565
1.266,0,.07565
1.26825,0,.07565
1.2705,0,.07565
1.27275,0,.07565
1.275,0,.07565
1.27725,0,.07565
1.2795,0,.07565
1.28175,0,.07565
1.284,0,.07395
1.28625,0,.07395
1.2885,0,.07395
1.29075,0,.07395
1.293,0,.07395
1.29525,0,.07395
1.2975,0,.07395
1.29975,0,.07395
1.302,0,.07395
1.30425,0,.07565
1.3065,0,.07395
1.30875,0,.07395
1.311,0,.07395
1.31325,0,.07395
1.3155,0,.07395
1.31775,0,.07395
1.32,0,.07395
1.32225,0,.07395
1.3245,0,.07395
1.32675,0,.07395
1.329,0,.07225000000000001
1.33125,0,.07225000000000001
1.3335,0,.07225000000000001
1.33575,0,.07225000000000001
1.338,0,.07225000000000001
1.34025,0,.07225000000000001
1.3425,0,.07225000000000001
1.34475,0,.07225000000000001
1.347,0,.07225000000000001
1.34925,0,.07225000000000001
1.3515,0,.07225000000000001
1.35375,0,.07225000000000001
1.356,0,.07225000000000001
1.35825,0,.07225000000000001
1.3605,0,.07225000000000001
1.36275,0,.07225000000000001
1.365,0,.07225000000000001
1.36725,0,.07225000000000001
1.3695,0,.07225000000000001
1.37175,0,.07225000000000001
1.374,0,.07225000000000001
1.37625,0,.07225000000000001
1.3785,0,.07055
1.38075,0,.07055
1.383,0,.07225000000000001
1.38525,0,.07055
1.3875,0,.07055
1.38975,0,.07055
1.392,0,.07055
1.39425,0,.07225000000000001
1.3965,0,.07055
1.39875,0,.07055
1.401,0,.07055
1.40325,0,.07055
1.4055,0,.07055
1.40775,0,.07055
1.41,0,.07055
1.41225,0,.07055
1.4145,0,.07055
1.41675,0,.07055
1.419,0,.07055
1.42125,0,.07055
1.4235,0,.07055
1.42575,0,.07055
1.428,0,.07055
1.43025,0,.06885
1.4325,0,.07055
1.43475,0,.06885
1.437,0,.06885
1.43925,0,.06885
1.4415,0,.06885
1.44375,0,.06885
1.446,0,.06885
1.44825,0,.06885
1.4505,0,.06885
1.45275,0,.06885
1.455,0,.06885
1.45725,0,.06885
1.4595,0,.06885
1.46175,0,.06885
1.464,0,.06885
1.46625,0,.06885
1.4685,0,.06885
1.47075,0,.06885
1.473,0,.06885
1.47525,0,.06885
1.4775,0,.06885
1.47975,0,.06885
1.482,0,.06885
1.48425,0,.06885
1.4865,0,.06885
1.48875,0,.06885
1.491,0,.06885
1.49325,0,.06885
1.4955,0,.06885
1.49775,0,.06885
1.5,0,.06885


==> Figures/k10.csv <==
-1.9424,2.88455,2.88455
-1.9392,2.60865,2.88455
-1.936,2.55595,2.88455
-1.9328,2.51875,2.88765
-1.9296,2.4846500000000002,2.88765
-1.9264,2.45365,2.88765
-1.9232,2.4288499999999997,2.88765
-1.92,2.40405,2.88765
-1.9168,2.3823499999999997,2.88765
-1.9136,2.36065,2.88765
-1.9104,2.34205,2.88765
-1.9072,2.3234500000000002,2.88765
-1.904,2.30485,2.88765
-1.9008,2.2893499999999998,2.88765
-1.8976,2.27385,2.88455
-1.8944,2.25525,2.88455
-1.8912,2.24285,2.88455
-1.888,2.22735,2.88455
-1.8848,2.21185,2.88455
-1.8816,2.19945,2.88145
-1.8784,2.18705,2.88145
-1.8752,2.1746499999999997,2.88145
-1.872,2.1622500000000002,2.87835
-1.8688,2.14985,2.87835
-1.8656,2.13745,2.87835
-1.8624,2.12505,2.87525
-1.8592,2.11265,2.87525
-1.856,2.10025,2.87215
-1.8528,2.09095,2.87215
-1.8496,2.07855,2.86905
-1.8464,2.0692500000000003,2.86905
-1.8432,2.05685,2.8659499999999998
-1.84,2.04755,2.86285
-1.8368,2.03825,2.86285
-1.8336,2.02585,2.85975
-1.8304,2.01655,2.85665
-1.8272,2.00725,2.85665
-1.824,1.99795,2.8535500000000003
-1.8208,1.98865,2.85045
-1.8176,1.9793500000000002,2.85045
-1.8144,1.97005,2.84735
-1.8112,1.96075,2.8442499999999997
-1.808,1.95145,2.84115
-1.8048,1.94215,2.84115
-1.8016,1.93285,2.83805
-1.7984,1.92355,2.83495
-1.7952,1.91425,2.83185
-1.792,1.90805,2.82875
-1.7888,1.8987500000000002,2.82565
-1.7856,1.88945,2.82255
-1.7824,1.88015,2.82255
-1.7792,1.87395,2.81945
-1.776,1.8646500000000001,2.81635
-1.7728,1.85535,2.81325
-1.7696,1.8491499999999998,2.81015
-1.7664,1.83985,2.8070500000000003
-1.7632,1.8305500000000001,2.80395
-1.76,1.82435,2.80085
-1.7568,1.8150499999999998,2.7977499999999997
-1.7536,1.80885,2.79465
-1.7504,1.79955,2.79155
-1.7472,1.79335,2.78845
-1.744,1.7840500000000001,2.78535
-1.7408,1.77785,2.78225
-1.7376,1.7685499999999998,2.78225
-1.7344,1.76235,2.77915
-1.7312,1.7561499999999999,2.77605
-1.728,1.74685,2.77295
-1.7248,1.74065,2.76985
-1.7216,1.73135,2.76675
-1.7184,1.72515,2.76365
-1.7152,1.71895,2.7605500000000003
-1.712,1.70965,2.75745
-1.7088,1.7034500000000001,2.75435
-1.7056,1.69725,2.7512499999999998
-1.7024,1.6879499999999998,2.74815
-1.6992,1.68175,2.74505
-1.696,1.6755499999999999,2.74195
-1.6928,1.6693500000000001,2.7388500000000002
-1.6896,1.66005,2.73575
-1.6864,1.65385,2.73265
-1.6832,1.64765,2.72955
-1.68,1.6414499999999999,2.72645
-1.6768,1.63525,2.72335
-1.6736,1.62595,2.72025
-1.6704,1.61975,2.71715
-1.6672,1.61355,2.71405
-1.664,1.6073499999999998,2.71095
-1.6608,1.60115,2.70785
-1.6576,1.5949499999999999,2.7047499999999998
-1.6544,1.58565,2.70165
-1.6512,1.57945,2.69855
-1.648,1.57325,2.69545
-1.6448,1.56705,2.6923500000000002
-1.6416,1.5608499999999998,2.68925
-1.6384,1.55465,2.68615
-1.6352,1.5484499999999999,2.68305
-1.632,1.5422500000000001,2.67995
-1.6288,1.53605,2.67685
-1.6256,1.5298500000000002,2.67375
-1.6224,1.52365,2.67065
-1.6192,1.51745,2.66755
-1.616,1.51125,2.66445
-1.6128,1.50505,2.66135
-1.6096,1.49885,2.65825
-1.6064,1.49265,2.65515
-1.6032,1.48645,2.65205
-1.6,1.4802499999999998,2.64895
-1.5968,1.47405,2.64275
-1.5936,1.4678499999999999,2.64275
-1.5904,1.4616500000000001,2.6365499999999997
-1.5872,1.45545,2.63345
-1.584,1.4492500000000001,2.63035
-1.5808,1.44305,2.62725
-1.5776,1.43685,2.62415
-1.5744,1.43065,2.62105
-1.5712,1.42445,2.62105
-1.568,1.41825,2.61485
-1.5648,1.41205,2.61175
-1.5616,1.40585,2.60865
-1.5584,1.3996499999999998,2.60555
-1.5552,1.39345,2.60245
-1.552,1.39035,2.5993500000000003
-1.5488,1.38415,2.59625
-1.5456,1.37795,2.59315
-1.5424,1.37175,2.5900499999999997
-1.5392,1.36555,2.58695
-1.536,1.35935,2.58385
-1.5328,1.3531499999999999,2.58075
-1.5296,1.34695,2.57765
-1.5264,1.34385,2.57455
-1.5232,1.33765,2.57145
-1.52,1.33145,2.56835
-1.5168,1.32525,2.56525
-1.5136,1.3190499999999998,2.56215
-1.5104,1.31285,2.55905
-1.5072,1.30975,2.55595
-1.504,1.30355,2.55285
-1.5008,1.29735,2.54975
-1.4976,1.29115,2.54665
-1.4944,1.28495,2.5435499999999998
-1.4912,1.28185,2.54045
-1.488,1.27565,2.53735
-1.4848,1.26945,2.53425
-1.4816,1.26325,2.5311500000000002
-1.4784,1.25705,2.52805
-1.4752,1.2539500000000001,2.52495
-1.472,1.24775,2.52185
-1.4688,1.2415500000000002,2.51875
-1.4656,1.23535,2.51565
-1.4624,1.23225,2.51255
-1.4592,1.2260499999999999,2.50945
-1.456,1.21985,2.50635
-1.4528,1.21365,2.50325
-1.4496,1.21055,2.50015
-1.4464,1.20435,2.4970499999999998
-1.4432,1.19815,2.49395
-1.44,1.1950500000000002,2.49085
-1.4368,1.18885,2.48775
-1.4336,1.18265,2.4846500000000002
-1.4304,1.17645,2.48155
-1.4272,1.1733500000000001,2.47845
-1.424,1.16715,2.47535
-1.4208,1.1609500000000001,2.47225
-1.4176,1.15785,2.46915
-1.4144,1.15165,2.46605
-1.4112,1.1454499999999999,2.46295
-1.408,1.14235,2.45985
-1.4048,1.13615,2.45365
-1.4016,1.12995,2.45365
-1.3984,1.1268500000000001,2.45055
-1.3952,1.12065,2.44435
-1.392,1.1144500000000002,2.44125
-1.3888,1.1113499999999998,2.4381500000000003
-1.3856,1.10515,2.43505
-1.3824,1.0989499999999999,2.43195
-1.3792,1.09585,2.4288499999999997
-1.376,1.08965,2.42575
-1.3728,1.08345,2.42265
-1.3696,1.0803500000000001,2.41955
-1.3664,1.07415,2.41645
-1.3632,1.06795,2.41335
-1.36,1.0648499999999999,2.41025
-1.3568,1.05865,2.40715
-1.3536,1.05555,2.40405
-1.3504,1.04935,2.40095
-1.3472,1.04315,2.39785
-1.344,1.04005,2.39475
-1.3408,1.0338500000000002,2.3916500000000003
-1.3376,1.0307499999999998,2.38855
-1.3344,1.02455,2.38545
-1.3312,1.0183499999999999,2.3823499999999997
-1.328,1.01525,2.37925
-1.3248,1.00905,2.37615
-1.3216,1.00595,2.37305
-1.3184,.99975,2.3699500000000002
-1.3152,.99665,2.36685
-1.312,.99045,2.36375
-1.3088,.9842500000000001,2.36065
-1.3056,.98115,2.35755
-1.3024,.97495,2.35445
-1.2992,.9718500000000001,2.35135
-1.296,.9656499999999999,2.34825
-1.2928,.96255,2.34515
-1.2896,.95635,2.34205
-1.2864,.95015,2.33895
-1.2832,.94705,2.3358499999999998
-1.28,.94085,2.33275
-1.2768,.9377500000000001,2.32965
-1.2736,.9315500000000001,2.32655
-1.2704,.92845,2.3234500000000002
-1.2672,.92225,2.32035
-1.264,.9191499999999999,2.31725
-1.2608,.9129499999999999,2.31415
-1.2576,.90985,2.31105
-1.2544,.9036500000000001,2.30795
-1.2512,.90055,2.30485
-1.248,.89435,2.30175
-1.2448,.8912500000000001,2.29865
-1.2416,.88505,2.29555
-1.2384,.88195,2.29245
-1.2352,.87575,2.2893499999999998
-1.232,.8726499999999999,2.28625
-1.2288,.8664499999999999,2.28315
-1.2256,.8633500000000001,2.28005
-1.2224,.8571500000000001,2.27385
-1.2192,.85405,2.27075
-1.216,.84785,2.2676499999999997
-1.2128,.84475,2.26455
-1.2096,.8385499999999999,2.26145
-1.2064,.83545,2.25835
-1.2032,.82925,2.25525
-1.2,.8261499999999999,2.25215
-1.1968,.8230500000000001,2.24905
-1.1936,.8168500000000001,2.24595
-1.1904,.81375,2.24285
-1.1872,.80755,2.23975
-1.184,.80445,2.23665
-1.1808,.7982499999999999,2.23355
-1.1776,.79515,2.2304500000000003
-1.1744,.78895,2.22735
-1.1712,.7858499999999999,2.22425
-1.168,.7827500000000001,2.2211499999999997
-1.1648,.7765500000000001,2.21805
-1.1616,.77345,2.21495
-1.1584,.76725,2.21185
-1.1552,.76415,2.20875
-1.152,.7579499999999999,2.20565
-1.1488,.75485,2.20255
-1.1456,.7517499999999999,2.19945
-1.1424,.7455499999999999,2.19635
-1.1392,.74245,2.19325
-1.136,.7362500000000001,2.19015
-1.1328,.73315,2.18705
-1.1296,.7300500000000001,2.1839500000000003
-1.1264,.7238500000000001,2.18085
-1.1232,.72075,2.17775
-1.12,.71455,2.1746499999999997
-1.1168,.7114499999999999,2.17155
-1.1136,.70835,2.16845
-1.1104,.70215,2.16535
-1.1072,.69905,2.1622500000000002
-1.104,.6959500000000001,2.15915
-1.1008,.6897500000000001,2.15605
-1.0976,.68665,2.15295
-1.0944,.68045,2.14985
-1.0912,.6773499999999999,2.14675
-1.088,.67425,2.14365
-1.0848,.66805,2.14055
-1.0816,.6649499999999999,2.13745
-1.0784,.66185,2.13435
-1.0752,.6556500000000001,2.13125
-1.072,.65255,2.1281499999999998
-1.0688,.6494500000000001,2.12505
-1.0656,.6432500000000001,2.12195
-1.0624,.64015,2.11885
-1.0592,.6370499999999999,2.1157500000000002
-1.056,.6308499999999999,2.11265
-1.0528,.62775,2.10955
-1.0496,.6246499999999999,2.10645
-1.0464,.6184499999999999,2.10335
-1.0432,.6153500000000001,2.10025
-1.04,.61225,2.09405
-1.0368,.60605,2.09095
-1.0336,.6029500000000001,2.08785
-1.0304,.59985,2.08475
-1.0272,.59675,2.08165
-1.024,.5905499999999999,2.07855
-1.0208,.58745,2.07545
-1.0176,.5843499999999999,2.07235
-1.0144,.5781499999999999,2.0692500000000003
-1.0112,.5750500000000001,2.06615
-1.008,.57195,2.06305
-1.0048,.5688500000000001,2.0599499999999997
-1.0016,.5626500000000001,2.05685
-.9984,.55955,2.05375
-.9952,.55645,2.05065
-.992,.5502499999999999,2.04755
-.9888,.54715,2.04445
-.9856,.5440499999999999,2.04135
-.9824,.54095,2.03825
-.9792,.5347500000000001,2.03515
-.976,.53165,2.03205
-.9728,.5285500000000001,2.02895
-.9696,.52545,2.02585
-.9664,.51925,2.0227500000000003
-.9632,.51615,2.01965
-.96,.51305,2.01655
-.9568,.5099499999999999,2.0134499999999997
-.9536,.50685,2.01035
-.9504,.50065,2.00725
-.9472,.49755,2.00415
-.944,.49445,2.00105
-.9408,.49135,1.99795
-.9376,.48825,1.99485
-.9344,.48205,1.9917500000000001
-.9312,.47895,1.98865
-.928,.47585,1.98555
-.9248,.47275,1.98245
-.9216,.46965,1.9793500000000002
-.9184,.46345000000000003,1.9762499999999998
-.9152,.46035,1.97315
-.912,.45725,1.97005
-.9088,.45415,1.96695
-.9056,.45105,1.9638499999999999
-.9024,.44485,1.96075
-.8992,.44175,1.9576500000000001
-.896,.43865,1.95455
-.8928,.43555,1.95145
-.8896,.43245,1.94835
-.8864,.42935,1.9452500000000001
-.8832,.42315,1.94215
-.88,.42005,1.93905
-.8768,.41695,1.93595
-.8736,.41385,1.93285
-.8704,.41075,1.9297499999999999
-.8672,.40765,1.92665
-.864,.40455,1.92355
-.8608,.40145,1.92045
-.8576,.39525,1.9173499999999999
-.8544,.39215,1.91425
-.8512,.38905,1.9111500000000001
-.848,.38595,1.90495
-.8448,.38285,1.90495
-.8416,.37975,1.90185
-.8384,.37665,1.8956499999999998
-.8352,.37355,1.89255
-.832,.37045,1.88945
-.8288,.36425,1.88635
-.8256,.36114999999999997,1.8832499999999999
-.8224,.35805,1.88015
-.8192,.35495,1.87705
-.816,.35185,1.87395
-.8128,.34875,1.87085
-.8096,.34565,1.86775
-.8064,.34255,1.8646500000000001
-.8032,.33945000000000003,1.86155
-.8,.33635,1.85845
-.7968,.33325,1.85535
-.7936,.33015,1.85225
-.7904,.32705,1.8491499999999998
-.7872,.32395,1.84605
-.784,.32084999999999997,1.84295
-.7808,.31775,1.83985
-.7776,.31465,1.8367499999999999
-.7744,.31155,1.83365
-.7712,.30845,1.8305500000000001
-.768,.30535,1.82745
-.7648,.29915,1.82435
-.7616,.29605,1.82125
-.7584,.29295,1.8181500000000002
-.7552,.28985,1.8150499999999998
-.752,.28675,1.81195
-.7488,.28365,1.80885
-.7456,.28055,1.80575
-.7424,.28055,1.8026499999999999
-.7392,.27745,1.79955
-.736,.27435,1.79645
-.7328,.27125,1.79335
-.7296,.26815,1.79025
-.7264,.26505,1.78715
-.7232,.26195,1.7840500000000001
-.72,.25885,1.78095
-.7168,.25575,1.77785
-.7136,.25265,1.77475
-.7104,.24955,1.7716500000000002
-.7072,.24645,1.7685499999999998
-.704,.24335,1.76545
-.7008,.24025,1.76235
-.6976,.23715,1.75925
-.6944,.23405,1.7561499999999999
-.6912,.23095,1.75305
-.688,.22785,1.7499500000000001
-.6848,.22475,1.74685
-.6816,.22475,1.74375
-.6784,.22165,1.74065
-.6752,.21855,1.7375500000000001
-.672,.21545,1.73445
-.6688,.21234999999999998,1.73135
-.6656,.20925,1.72825
-.6624,.20615,1.72515
-.6592,.20305,1.7220499999999999
-.656,.20305,1.71895
-.6528,.19995000000000002,1.71275
-.6496,.19685,1.70965
-.6464,.19375,1.70655
-.6432,.19065,1.7034500000000001
-.64,.18755,1.70035
-.6368,.18445,1.69725
-.6336,.18445,1.69415
-.6304,.18135,1.6910500000000002
-.6272,.17825,1.6879499999999998
-.624,.17515,1.68485
-.6208,.17205,1.68175
-.6176,.16895,1.67865
-.6144,.16895,1.6755499999999999
-.6112,.16585,1.67245
-.608,.16275,1.6693500000000001
-.6048,.15965000000000001,1.66625
-.6016,.15655,1.66315
-.5984,.15655,1.66005
-.5952,.15345,1.6569500000000001
-.592,.15034999999999998,1.65385
-.5888,.14725,1.65075
-.5856,.14725,1.64765
-.5824,.14415,1.64455
-.5792,.14105,1.6414499999999999
-.576,.13795000000000002,1.63835
-.5728,.13795000000000002,1.63525
-.5696,.13485,1.63215
-.5664,.13175,1.6290499999999999
-.5632,.12865,1.62595
-.56,.12865,1.6228500000000001
-.5568,.12555,1.61975
-.5536,.12245,1.61665
-.5504,.11935,1.61355
-.5472,.11935,1.6104500000000002
-.544,.11624999999999999,1.6073499999999998
-.5408,.11315,1.60425
-.5376,.11315,1.60115
-.5344,.11005000000000001,1.59805
-.5312,.10694999999999999,1.5949499999999999
-.528,.10694999999999999,1.59185
-.5248,.10385,1.58875
-.5216,.10075,1.58565
-.5184,.10075,1.58255
-.5152,.09765,1.57945
-.512,.09455,1.5763500000000001
-.5088,.09455,1.57325
-.5056,.09145,1.57015
-.5024,.08835,1.56705
-.4992,.08835,1.56395
-.496,.08524999999999999,1.5608499999999998
-.4928,.08215,1.55775
-.4896,.08215,1.55465
-.4864,.07905000000000001,1.55155
-.4832,.07905000000000001,1.5484499999999999
-.48,.07594999999999999,1.54535
-.4768,.07285,1.5422500000000001
-.4736,.07285,1.53915
-.4704,.06975,1.53605
-.4672,.06975,1.53295
-.464,.06665,1.5298500000000002
-.4608,.06665,1.5267499999999998
-.4576,.06355,1.52365
-.4544,.060450000000000004,1.52055
-.4512,.060450000000000004,1.51745
-.448,.05735,1.5143499999999999
-.4448,.05735,1.51125
-.4416,.05425,1.50815
-.4384,.05425,1.50195
-.4352,.05115,1.49885
-.432,.05115,1.4957500000000001
-.4288,.048049999999999995,1.49265
-.4256,.048049999999999995,1.48955
-.4224,.044950000000000004,1.48645
-.4192,.044950000000000004,1.4833500000000002
-.416,.04185,1.4802499999999998
-.4128,.04185,1.47715
-.4096,.03875,1.47405
-.4064,.03875,1.47095
-.4032,.03565,1.4678499999999999
-.4,.03565,1.46475
-.3968,.032549999999999996,1.4616500000000001
-.3936,.032549999999999996,1.45855
-.3904,.032549999999999996,1.45545
-.3872,.02945,1.45235
-.384,.02945,1.4492500000000001
-.3808,.02635,1.44615
-.3776,.02635,1.44305
-.3744,.02325,1.43995
-.3712,.02325,1.43685
-.368,.02325,1.4337499999999999
-.3648,.02015,1.43065
-.3616,.02015,1.42755
-.3584,.02015,1.42445
-.3552,.01705,1.42135
-.352,.01705,1.41825
-.3488,.01395,1.4151500000000001
-.3456,.01395,1.41205
-.3424,.01395,1.40895
-.3392,.010849999999999999,1.40585
-.336,.010849999999999999,1.4027500000000002
-.3328,.010849999999999999,1.3996499999999998
-.3296,.00775,1.39655
-.3264,.00775,1.39345
-.3232,.00775,1.39035
-.32,.00775,1.3872499999999999
-.3168,.00465,1.38415
-.3136,.00465,1.38105
-.3104,.00465,1.37795
-.3072,.00465,1.37485
-.304,0,1.37175
-.3008,0,1.3686500000000001
-.2976,0,1.36555
-.2944,0,1.36245
-.2912,0,1.35935
-.288,0,1.35625
-.2848,0,1.3531499999999999
-.2816,0,1.35005
-.2784,0,1.34695
-.2752,0,1.34385
-.272,0,1.3407499999999999
-.2688,0,1.33765
-.2656,0,1.3345500000000001
-.2624,0,1.33145
-.2592,0,1.32835
-.256,0,1.32525
-.2528,0,1.3221500000000002
-.2496,0,1.3190499999999998
-.2464,0,1.31595
-.2432,0,1.31285
-.24,0,1.30975
-.2368,0,1.3066499999999999
-.2336,0,1.30355
-.2304,0,1.30045
-.2272,0,1.29735
-.224,0,1.29425
-.2208,0,1.29115
-.2176,0,1.2880500000000001
-.2144,0,1.28495
-.2112,0,1.28185
-.208,0,1.27875
-.2048,0,1.27565
-.2016,0,1.2725499999999998
-.1984,0,1.26945
-.1952,0,1.26635
-.192,0,1.2601499999999999
-.1888,0,1.25705
-.1856,0,1.25705
-.1824,0,1.25085
-.1792,0,1.24775
-.176,0,1.24465
-.1728,0,1.2415500000000002
-.1696,0,1.23845
-.1664,0,1.23535
-.1632,0,1.23225
-.16,0,1.22915
-.1568,0,1.2260499999999999
-.1536,0,1.22295
-.1504,0,1.21985
-.1472,0,1.21675
-.144,0,1.21365
-.1408,0,1.21055
-.1376,0,1.2074500000000001
-.1344,0,1.20435
-.1312,0,1.20125
-.128,0,1.19815
-.1248,0,1.1950500000000002
-.1216,0,1.1919499999999998
-.1184,0,1.18885
-.1152,0,1.18575
-.112,0,1.18265
-.1088,0,1.1795499999999999
-.1056,0,1.17645
-.1024,0,1.1733500000000001
-.0992,0,1.17025
-.096,0,1.16715
-.0928,0,1.16405
-.0896,0,1.1609500000000001
-.0864,0,1.15785
-.0832,0,1.15475
-.08,0,1.15165
-.0768,0,1.14855
-.0736,0,1.1454499999999999
-.0704,0,1.14235
-.0672,0,1.13925
-.064,0,1.13615
-.0608,0,1.13305
-.0576,0,1.12995
-.0544,0,1.1268500000000001
-.0512,0,1.12375
-.048,0,1.12065
-.0448,0,1.11755
-.0416,0,1.1144500000000002
-.0384,0,1.1113499999999998
-.0352,0,1.10825
-.032,0,1.10515
-.0288,0,1.10205
-.0256,0,1.0989499999999999
-.0224,0,1.09585
-.0192,0,1.09275
-.016,0,1.08965
-.0128,0,1.08655
-.0096,0,1.08345
-.0064,0,1.0803500000000001
-.0032,0,1.07725
0,0,1.07415
.0032,0,1.07105
.0064,0,1.06795
.0096,0,1.0648499999999999
.0128,0,1.06175
.016,0,1.05865
.0192,0,1.05555
.0224,0,1.0524499999999999
.0256,0,1.04935
.0288,0,1.0462500000000001
.032,0,1.04315
.0352,0,1.04005
.0384,0,1.03695
.0416,0,1.0338500000000002
.0448,0,1.0307499999999998
.048,0,1.02765
.0512,0,1.02455
.0544,0,1.02145
.0576,0,1.0183499999999999
.0608,0,1.01525
.064,0,1.01215
.0672,0,1.00905
.0704,0,1.00595
.0736,0,1.00285
.0768,0,.99975
.08,0,.99665
.0832,0,.9935499999999999
.0864,0,.99045
.0896,0,.98735
.0928,0,.9842500000000001
.096,0,.98115
.0992,0,.9780500000000001
.1024,0,.97495
.1056,0,.9718500000000001
.1088,0,.96875
.112,0,.9656499999999999
.1152,0,.96255
.1184,0,.9594499999999999
.1216,0,.95635
.1248,0,.9532499999999999
.128,0,.95015
.1312,0,.94705
.1344,0,.9439500000000001
.1376,0,.94085
.1408,0,.9377500000000001
.144,0,.93465
.1472,0,.9315500000000001
.1504,0,.92845
.1536,0,.9253499999999999
.1568,0,.92225
.16,0,.9191499999999999
.1632,0,.91605
.1664,0,.9129499999999999
.1696,0,.90985
.1728,0,.90675
.176,0,.9036500000000001
.1792,0,.90055
.1824,0,.8974500000000001
.1856,0,.89435
.1888,0,.8912500000000001
.192,0,.88815
.1952,0,.88505
.1984,0,.88195
.2016,0,.8788499999999999
.2048,0,.87575
.208,0,.8726499999999999
.2112,0,.86955
.2144,0,.8664499999999999
.2176,0,.8633500000000001
.2208,0,.86025
.224,0,.8571500000000001
.2272,0,.85405
.2304,0,.8509500000000001
.2336,0,.84785
.2368,0,.84475
.24,0,.84165
.2432,0,.8385499999999999
.2464,0,.83545
.2496,0,.8323499999999999
.2528,0,.82925
.256,0,.8261499999999999
.2592,0,.8230500000000001
.2624,0,.81995
.2656,0,.8168500000000001
.2688,0,.81375
.272,0,.8106500000000001
.2752,0,.80755
.2784,0,.80445
.2816,0,.80135
.2848,0,.7982499999999999
.288,0,.79515
.2912,0,.7920499999999999
.2944,0,.78895
.2976,0,.7858499999999999
.3008,0,.7827500000000001
.304,0,.77965
.3072,0,.7765500000000001
.3104,0,.77345
.3136,0,.7703500000000001
.3168,0,.76725
.32,0,.76415
.3232,0,.76105
.3264,0,.7579499999999999
.3296,0,.75485
.3328,0,.7517499999999999
.336,0,.74865
.3392,0,.7455499999999999
.3424,0,.74245
.3456,0,.73935
.3488,0,.7362500000000001
.352,0,.73315
.3552,0,.7300500000000001
.3584,0,.72695
.3616,0,.7238500000000001
.3648,0,.72075
.368,0,.7176499999999999
.3712,0,.71455
.3744,0,.7114499999999999
.3776,0,.70835
.3808,0,.70835
.384,0,.7052499999999999
.3872,0,.70215
.3904,0,.69905
.3936,0,.6959500000000001
.3968,0,.69285
.4,0,.6897500000000001
.4032,0,.68665
.4064,0,.6835500000000001
.4096,0,.68045
.4128,0,.6773499999999999
.416,0,.67425
.4192,0,.6711499999999999
.4224,0,.66805
.4256,0,.6649499999999999
.4288,0,.66185
.432,0,.65875
.4352,0,.6556500000000001
.4384,0,.65255
.4416,0,.6494500000000001
.4448,0,.64635
.448,0,.6432500000000001
.4512,0,.64015
.4544,0,.6370499999999999
.4576,0,.63395
.4608,0,.6308499999999999
.464,0,.62775
.4672,0,.6246499999999999
.4704,0,.62155
.4736,0,.6184499999999999
.4768,0,.6153500000000001
.48,0,.61225
.4832,0,.6091500000000001
.4864,0,.60605
.4896,0,.6029500000000001
.4928,0,.59985
.496,0,.59675
.4992,0,.59365
.5024,0,.5905499999999999
.5056,0,.58745
.5088,0,.5843499999999999
.512,0,.5843499999999999
.5152,0,.5781499999999999
.5184,0,.5750500000000001
.5216,0,.5750500000000001
.5248,0,.57195
.528,0,.5688500000000001
.5312,0,.56575
.5344,0,.5626500000000001
.5376,0,.55955
.5408,0,.55645
.544,0,.55335
.5472,0,.5502499999999999
.5504,0,.54715
.5536,0,.5440499999999999
.5568,0,.54095
.56,0,.5378499999999999
.5632,0,.5347500000000001
.5664,0,.53165
.5696,0,.5285500000000001
.5728,0,.52545
.576,0,.5223500000000001
.5792,0,.51925
.5824,0,.51615
.5856,0,.51305
.5888,0,.5099499999999999
.592,0,.50685
.5952,0,.5037499999999999
.5984,0,.50065
.6016,0,.49755
.6048,0,.49445
.608,0,.49135
.6112,0,.48825
.6144,0,.48514999999999997
.6176,0,.48205
.6208,0,.47895
.624,0,.47585
.6272,0,.47275
.6304,0,.47275
.6336,0,.46965
.6368,0,.46655
.64,0,.46345000000000003
.6432,0,.46035
.6464,0,.45725
.6496,0,.45415
.6528,0,.45105
.656,0,.44795
.6592,0,.44485
.6624,0,.44175
.6656,0,.43865
.6688,0,.43555
.672,0,.43245
.6752,0,.42935
.6784,0,.42625
.6816,0,.42315
.6848,0,.42005
.688,0,.41695
.6912,0,.41385
.6944,0,.41075
.6976,0,.40765
.7008,0,.40455
.704,0,.40145
.7072,0,.39835
.7104,0,.39525
.7136,0,.39215
.7168,0,.38905
.72,0,.38595
.7232,0,.38285
.7264,0,.38285
.7296,0,.37975
.7328,0,.37665
.736,0,.37355
.7392,0,.37045
.7424,0,.36735
.7456,0,.36425
.7488,0,.36114999999999997
.752,0,.35805
.7552,0,.35495
.7584,0,.35185
.7616,0,.34875
.7648,0,.34565
.768,0,.34255
.7712,0,.33945000000000003
.7744,0,.33635
.7776,0,.33325
.7808,0,.33015
.784,0,.32705
.7872,0,.32395
.7904,0,.32084999999999997
.7936,0,.31775
.7968,0,.31775
.8,0,.31155
.8032,0,.30845
.8064,0,.30845
.8096,0,.30535
.8128,0,.30225
.816,0,.29915
.8192,0,.29605
.8224,0,.29295
.8256,0,.28985
.8288,0,.28675
.832,0,.28365
.8352,0,.28055
.8384,0,.27745
.8416,0,.27435
.8448,0,.27125
.848,0,.26815
.8512,0,.26505
.8544,0,.26195
.8576,0,.25885
.8608,0,.25575
.864,0,.25265
.8672,0,.24955
.8704,0,.24645
.8736,0,.24335
.8768,0,.24025
.88,0,.24025
.8832,0,.23715
.8864,0,.23405
.8896,0,.23095
.8928,0,.22785
.896,0,.22475
.8992,0,.22165
.9024,0,.21855
.9056,0,.21545
.9088,0,.21234999999999998
.912,0,.20925
.9152,0,.20615
.9184,0,.20305
.9216,0,.19995000000000002
.9248,0,.19685
.928,0,.19375
.9312,0,.19065
.9344,0,.18755
.9376,0,.18755
.9408,0,.18445
.944,0,.18135
.9472,0,.17825
.9504,0,.17515
.9536,0,.17205
.9568,0,.16895
.96,0,.16585
.9632,0,.16275
.9664,0,.15965000000000001
.9696,0,.15655
.9728,0,.15345
.976,0,.15034999999999998
.9792,0,.14725
.9824,0,.14415
.9856,0,.14105
.9888,0,.13795000000000002
.992,0,.13795000000000002
.9952,0,.13485
.9984,0,.13175
1.0016,0,.12865
1.0048,0,.12555
1.008,0,.12245
1.0112,0,.11935
1.0144,0,.11624999999999999
1.0176,0,.11315
1.0208,0,.11315
1.024,0,.11005000000000001
1.0272,0,.10694999999999999
1.0304,0,.10694999999999999
1.0336,0,.10385
1.0368,0,.10385
1.04,0,.10075
1.0432,0,.10075
1.0464,0,.09765
1.0496,0,.09765
1.0528,0,.09765
1.056,0,.09455
1.0592,0,.09455
1.0624,0,.09455
1.0656,0,.09455
1.0688,0,.09455
1.072,0,.09145
1.0752,0,.09145
1.0784,0,.09145
1.0816,0,.09145
1.0848,0,.09145
1.088,0,.09145
1.0912,0,.09145
1.0944,0,.09145
1.0976,0,.09145
1.1008,0,.08835
1.104,0,.08835
1.1072,0,.08835
1.1104,0,.08835
1.1136,0,.08835
1.1168,0,.08835
1.12,0,.08835
1.1232,0,.08835
1.1264,0,.08835
1.1296,0,.08835
1.1328,0,.08835
1.136,0,.08835
1.1392,0,.08835
1.1424,0,.08835
1.1456,0,.08835
1.1488,0,.08524999999999999
1.152,0,.08524999999999999
1.1552,0,.08524999999999999
1.1584,0,.08524999999999999
1.1616,0,.08524999999999999
1.1648,0,.08524999999999999
1.168,0,.08524999999999999
1.1712,0,.08524999999999999
1.1744,0,.08524999999999999
1.1776,0,.08524999999999999
1.1808,0,.08524999999999999
1.184,0,.08524999999999999
1.1872,0,.08524999999999999
1.1904,0,.08524999999999999
1.1936,0,.08524999999999999
1.1968,0,.08524999999999999
1.2,0,.08524999999999999


==> Figures/mubar0.csv <==
-.41435,.5559000000000001,.5559000000000001
-.4128,.44010000000000005,.5570999999999999
-.41125,.41069999999999995,.5577000000000001
-.4097,.3891,.5583
-.40815,.3705,.5589
-.4066,.3549,.5595
-.40505,.34109999999999996,.5607
-.4035,.3291,.5607
-.40195,.3177,.5613
-.4004,.3075,.5625
-.39885,.2985,.5630999999999999
-.3973,.2895,.5630999999999999
-.39575,.2811,.5643
-.3942,.2733,.5649
-.39265,.2661,.5649
-.3911,.2589,.5655
-.38955,.25229999999999997,.5661
-.388,.24630000000000002,.5661
-.38645,.2397,.5667
-.3849,.2343,.5672999999999999
-.38335,.2289,.5672999999999999
-.3818,.2235,.5679000000000001
-.38025,.21810000000000002,.5685
-.3787,.2133,.5685
-.37715,.20850000000000002,.5690999999999999
-.3756,.2037,.5690999999999999
-.37405,.1995,.5697
-.3725,.19469999999999998,.5703
-.37095,.1905,.5703
-.3694,.1869,.5703
-.36785,.1827,.5709
-.3663,.17909999999999998,.5715
-.36475,.1749,.5715
-.3632,.1713,.5715
-.36165,.16770000000000002,.5721
-.3601,.1641,.5721
-.35855,.1611,.5727
-.357,.1575,.5727
-.35545,.1545,.5727
-.3539,.1515,.5732999999999999
-.35235,.1485,.5732999999999999
-.3508,.14550000000000002,.5739000000000001
-.34925,.14250000000000002,.5739000000000001
-.3477,.1395,.5739000000000001
-.34615,.1365,.5739000000000001
-.3446,.1341,.5745
-.34305,.1311,.5745
-.3415,.12869999999999998,.5745
-.33995,.1257,.5751
-.3384,.12329999999999999,.5751
-.33685,.12090000000000001,.5751
-.3353,.1185,.5757
-.33375,.11610000000000001,.5757
-.3322,.1137,.5757
-.33065,.11130000000000001,.5757
-.3291,.1095,.5763
-.32755,.1071,.5763
-.326,.1047,.5763
-.32445,.10289999999999999,.5769
-.3229,.1005,.5763
-.32135,.09870000000000001,.5763
-.3198,.0963,.5763
-.31825,.0945,.5769
-.3167,.0927,.5769
-.31515,.09090000000000001,.5769
-.3136,.0885,.5769
-.31205,.0867,.5769
-.3105,.0849,.5775
-.30895,.08310000000000001,.5769
-.3074,.08130000000000001,.5775
-.30585,.0795,.5775
-.3043,.07769999999999999,.5775
-.30275,.0765,.5775
-.3012,.07469999999999999,.5775
-.29965,.07289999999999999,.5775
-.2981,.0711,.5775
-.29655,.06989999999999999,.5775
-.295,.0681,.5781000000000001
-.29345,.0669,.5775
-.2919,.06509999999999999,.5775
-.29035,.0639,.5775
-.2888,.0621,.5781000000000001
-.28725,.060899999999999996,.5781000000000001
-.2857,.0591,.5775
-.28415,.0579,.5775
-.2826,.0567,.5781000000000001
-.28105,.054900000000000004,.5775
-.2795,.0537,.5775
-.27795,.052500000000000005,.5775
-.2764,.0513,.5775
-.27485,.0501,.5775
-.2733,.0489,.5775
-.27175,.0471,.5775
-.2702,.045899999999999996,.5775
-.26865,.044700000000000004,.5775
-.2671,.0435,.5775
-.26555,.042300000000000004,.5775
-.264,.0411,.5775
-.26245,.0405,.5769
-.2609,.0393,.5775
-.25935,.038099999999999995,.5769
-.2578,.0369,.5769
-.25625,.035699999999999996,.5769
-.2547,.0345,.5769
-.25315,.0339,.5769
-.2516,.0327,.5763
-.25005,.0315,.5763
-.2485,.030899999999999997,.5763
-.24695,.029699999999999997,.5769
-.2454,.028499999999999998,.5769
-.24385,.0279,.5763
-.2423,.0267,.5763
-.24075,.026099999999999998,.5757
-.2392,.0249,.5757
-.23765,.024300000000000002,.5757
-.2361,.023100000000000002,.5763
-.23455,.0225,.5751
-.233,.0213,.5751
-.23145,.020700000000000003,.5751
-.2299,.0201,.5751
-.22835,.0189,.5751
-.2268,.018299999999999997,.5745
-.22525,.0177,.5745
-.2237,.0165,.5745
-.22215,.015899999999999997,.5745
-.2206,.0153,.5739000000000001
-.21905,.0147,.5739000000000001
-.2175,.0135,.5739000000000001
-.21595,.0129,.5739000000000001
-.2144,.0123,.5732999999999999
-.21285,.0117,.5732999999999999
-.2113,.0111,.5732999999999999
-.20975,.0105,.5727
-.2082,.009899999999999999,.5727
-.20665,.0093,.5727
-.2051,.0087,.5721
-.20355,.0081,.5721
-.202,.0075,.5721
-.20045,.0069,.5715
-.1989,.0063,.5715
-.19735,.0057,.5715
-.1958,.0051,.5715
-.19425,.0045,.5715
-.1927,.0039,.5709
-.19115,.0039,.5703
-.1896,.0033,.5703
-.18805,.0027,.5703
-.1865,.0021,.5697
-.18495,.0021,.5697
-.1834,.0015,.5690999999999999
-.18185,9e-4,.5690999999999999
-.1803,9e-4,.5690999999999999
-.17875,0,.5685
-.1772,0,.5685
-.17565,0,.5679000000000001
-.1741,0,.5679000000000001
-.17255,0,.5679000000000001
-.171,0,.5672999999999999
-.16945,0,.5672999999999999
-.1679,0,.5667
-.16635,0,.5667
-.1648,0,.5661
-.16325,0,.5661
-.1617,0,.5661
-.16015,0,.5655
-.1586,0,.5649
-.15705,0,.5649
-.1555,0,.5643
-.15395,0,.5643
-.1524,0,.5649
-.15085,0,.5637
-.1493,0,.5637
-.14775,0,.5630999999999999
-.1462,0,.5625
-.14465,0,.5625
-.1431,0,.5625
-.14155,0,.5619000000000001
-.14,0,.5625
-.13845,0,.5613
-.1369,0,.5607
-.13535,0,.5607
-.1338,0,.5601
-.13225,0,.5601
-.1307,0,.5595
-.12915,0,.5595
-.1276,0,.5589
-.12605,0,.5589
-.1245,0,.5583
-.12295,0,.5577000000000001
-.1214,0,.5570999999999999
-.11985,0,.5570999999999999
-.1183,0,.5565
-.11675,0,.5565
-.1152,0,.5559000000000001
-.11365,0,.5553
-.1121,0,.5559000000000001
-.11055,0,.5553
-.109,0,.5547
-.10745,0,.5541
-.1059,0,.5541
-.10435,0,.5535
-.1028,0,.5529
-.10125,0,.5529
-.0997,0,.5523
-.09815,0,.5517000000000001
-.0966,0,.5510999999999999
-.09505,0,.5510999999999999
-.0935,0,.5505
-.09195,0,.5499
-.0904,0,.5493
-.08885,0,.5493
-.0873,0,.5487
-.08575,0,.5487
-.0842,0,.5481
-.08265,0,.5475
-.0811,0,.5468999999999999
-.07955,0,.5468999999999999
-.078,0,.5463
-.07645,0,.5457000000000001
-.0749,0,.5463
-.07335,0,.5450999999999999
-.0718,0,.5445
-.07025,0,.5439
-.0687,0,.5439
-.06715,0,.5433
-.0656,0,.5427
-.06405,0,.5427
-.0625,0,.5421
-.06095,0,.5415
-.0594,0,.5415
-.05785,0,.5403
-.0563,0,.5397000000000001
-.05475,0,.5390999999999999
-.0532,0,.5390999999999999
-.05165,0,.5385
-.0501,0,.5379
-.04855,0,.5373
-.047,0,.5367
-.04545,0,.5367
-.0439,0,.5361
-.04235,0,.5355000000000001
-.0408,0,.5348999999999999
-.03925,0,.5348999999999999
-.0377,0,.5337000000000001
-.03615,0,.5337000000000001
-.0346,0,.5331
-.03305,0,.5331
-.0315,0,.5319
-.02995,0,.5313
-.0284,0,.5307
-.02685,0,.5301
-.0253,0,.5295000000000001
-.02375,0,.5295000000000001
-.0222,0,.5288999999999999
-.02065,0,.5283
-.0191,0,.5277000000000001
-.01755,0,.5271
-.016,0,.5265
-.01445,0,.5265
-.0129,0,.5253
-.01135,0,.5246999999999999
-.0098,0,.5241
-.00825,0,.5235000000000001
-.0067,0,.5235000000000001
-.00515,0,.5223
-.0036,0,.5217
-.00205,0,.5211
-5e-4,0,.5205
.00105,0,.5205
.0026,0,.5199
.00415,0,.5186999999999999
.0057,0,.5186999999999999
.00725,0,.5175000000000001
.0088,0,.5168999999999999
.01035,0,.5168999999999999
.0119,0,.5163
.01345,0,.5157
.015,0,.5151
.01655,0,.5145
.0181,0,.5145
.01965,0,.5133
.0212,0,.5121
.02275,0,.5115000000000001
.0243,0,.5115000000000001
.02585,0,.5109
.0274,0,.5103
.02895,0,.5097
.0305,0,.5085
.03205,0,.5085
.0336,0,.5073000000000001
.03515,0,.5066999999999999
.0367,0,.5066999999999999
.03825,0,.5055000000000001
.0398,0,.5055000000000001
.04135,0,.5049
.0429,0,.5037
.04445,0,.5031
.046,0,.5025
.04755,0,.5019
.0491,0,.5013000000000001
.05065,0,.5006999999999999
.0522,0,.5001
.05375,0,.4989
.0553,0,.49829999999999997
.05685,0,.49770000000000003
.0584,0,.49770000000000003
.05995,0,.4965
.0615,0,.4959
.06305,0,.4959
.0646,0,.49470000000000003
.06615,0,.49350000000000005
.0677,0,.4929
.06925,0,.49229999999999996
.0708,0,.4917
.07235,0,.49050000000000005
.0739,0,.4899
.07545,0,.48929999999999996
.077,0,.48929999999999996
.07855,0,.4881
.0801,0,.4881
.08165,0,.48629999999999995
.0832,0,.4857
.08475,0,.4851
.0863,0,.48450000000000004
.08785,0,.4839
.0894,0,.48329999999999995
.09095,0,.4821
.0925,0,.48150000000000004
.09405,0,.4809
.0956,0,.4809
.09715,0,.4797
.0987,0,.47850000000000004
.10025,0,.4779
.1018,0,.4779
.10335,0,.4767
.1049,0,.47550000000000003
.10645,0,.47550000000000003
.108,0,.4743
.10955,0,.4737
.1111,0,.47309999999999997
.11265,0,.4719
.1142,0,.4713
.11575,0,.4707
.1173,0,.47009999999999996
.11885,0,.46950000000000003
.1204,0,.46830000000000005
.12195,0,.46830000000000005
.1235,0,.46709999999999996
.12505,0,.4665
.1266,0,.46530000000000005
.12815,0,.4647
.1297,0,.4635
.13125,0,.4629
.1328,0,.46230000000000004
.13435,0,.46109999999999995
.1359,0,.4605
.13745,0,.4599
.139,0,.45930000000000004
.14055,0,.4587
.1421,0,.4575
.14365,0,.4575
.1452,0,.4557
.14675,0,.4551
.1483,0,.45389999999999997
.14985,0,.45330000000000004
.1514,0,.4527
.15295,0,.4521
.1545,0,.45089999999999997
.15605,0,.45030000000000003
.1576,0,.45030000000000003
.15915,0,.4485
.1607,0,.44789999999999996
.16225,0,.44730000000000003
.1638,0,.4467
.16535,0,.4455
.1669,0,.44430000000000003
.16845,0,.4437
.17,0,.4425
.17155,0,.44189999999999996
.1731,0,.4413
.17465,0,.44010000000000005
.1762,0,.44010000000000005
.17775,0,.4383
.1793,0,.4383
.18085,0,.43710000000000004
.1824,0,.4365
.18395,0,.4353
.1855,0,.4347
.18705,0,.4335
.1886,0,.43289999999999995
.19015,0,.4317
.1917,0,.4317
.19325,0,.4305
.1948,0,.4293
.19635,0,.42810000000000004
.1979,0,.4275
.19945,0,.4263
.201,0,.42569999999999997
.20255,0,.42510000000000003
.2041,0,.4239
.20565,0,.4233
.2072,0,.42210000000000003
.20875,0,.42210000000000003
.2103,0,.4203
.21185,0,.41969999999999996
.2134,0,.41969999999999996
.21495,0,.4185
.2165,0,.41669999999999996
.21805,0,.4161
.2196,0,.4155
.22115,0,.41490000000000005
.2227,0,.4131
.22425,0,.4125
.2258,0,.41190000000000004
.22735,0,.4113
.2289,0,.4101
.23045,0,.40890000000000004
.232,0,.40769999999999995
.23355,0,.4071
.2351,0,.40590000000000004
.23665,0,.4053
.2382,0,.4053
.23975,0,.40349999999999997
.2413,0,.4023
.24285,0,.4017
.2444,0,.40049999999999997
.24595,0,.40049999999999997
.2475,0,.3987
.24905,0,.3981
.2506,0,.39690000000000003
.25215,0,.3963
.2537,0,.3951
.25525,0,.39449999999999996
.2568,0,.39390000000000003
.25835,0,.3921
.2599,0,.3921
.26145,0,.3903
.263,0,.3891
.26455,0,.38849999999999996
.2661,0,.38849999999999996
.26765,0,.3873
.2692,0,.38670000000000004
.27075,0,.3849
.2723,0,.38370000000000004
.27385,0,.38370000000000004
.2754,0,.3819
.27695,0,.38070000000000004
.2785,0,.3801
.28005,0,.3789
.2816,0,.37770000000000004
.28315,0,.3771
.2847,0,.3765
.28625,0,.37529999999999997
.2878,0,.3741
.28935,0,.3729
.2909,0,.37229999999999996
.29245,0,.37170000000000003
.294,0,.3705
.29555,0,.36929999999999996
.2971,0,.3681
.29865,0,.36750000000000005
.3002,0,.3669
.30175,0,.3651
.3033,0,.36450000000000005
.30485,0,.36329999999999996
.3064,0,.3627
.30795,0,.36150000000000004
.3095,0,.36029999999999995
.31105,0,.3591
.3126,0,.35850000000000004
.31415,0,.35729999999999995
.3157,0,.3567
.31725,0,.35550000000000004
.3188,0,.3549
.32035,0,.3543
.3219,0,.35250000000000004
.32345,0,.35250000000000004
.325,0,.3519
.32655,0,.34950000000000003
.3281,0,.3489
.32965,0,.3483
.3312,0,.3477
.33275,0,.3459
.3343,0,.3453
.33585,0,.3435
.3374,0,.3429
.33895,0,.34230000000000005
.3405,0,.34109999999999996
.34205,0,.3399
.3436,0,.3387
.34515,0,.3375
.3467,0,.3369
.34825,0,.3369
.3498,0,.33509999999999995
.35135,0,.33330000000000004
.3529,0,.33330000000000004
.35445,0,.3315
.356,0,.33030000000000004
.35755,0,.3297
.3591,0,.3285
.36065,0,.32789999999999997
.3622,0,.3261
.36375,0,.3255
.3653,0,.32430000000000003
.36685,0,.3231
.3684,0,.32189999999999996
.36995,0,.3207
.3715,0,.3201
.37305,0,.31889999999999996
.3746,0,.3183
.37615,0,.3177
.3777,0,.31589999999999996
.37925,0,.3147
.3808,0,.31410000000000005
.38235,0,.31289999999999996
.3839,0,.3117
.38545,0,.3105
.387,0,.3093
.38855,0,.30810000000000004
.3901,0,.3075
.39165,0,.30689999999999995
.3932,0,.30510000000000004
.39475,0,.30510000000000004
.3963,0,.3045
.39785,0,.30269999999999997
.3994,0,.3015
.40095,0,.3003
.4025,0,.29910000000000003
.40405,0,.2979
.4056,0,.29669999999999996
.40715,0,.29610000000000003
.4087,0,.2949
.41025,0,.2943
.4118,0,.2931
.41335,0,.29190000000000005
.4149,0,.29069999999999996
.41645,0,.2895
.418,0,.2883
.41955,0,.28769999999999996
.4211,0,.2865
.42265,0,.2853
.4242,0,.2841
.42575,0,.28290000000000004
.4273,0,.2823
.42885,0,.28169999999999995
.4304,0,.27990000000000004
.43195,0,.27990000000000004
.4335,0,.2787
.43505,0,.2763
.4366,0,.2757
.43815,0,.27449999999999997
.4397,0,.2733
.44125,0,.2727
.4428,0,.27149999999999996
.44435,0,.2703
.4459,0,.2691
.44745,0,.26849999999999996
.449,0,.2673
.45055,0,.26670000000000005
.4521,0,.2649
.45365,0,.2643
.4552,0,.26249999999999996
.45675,0,.2619
.4583,0,.26070000000000004
.45985,0,.2601
.4614,0,.2583
.46295,0,.2571
.4645,0,.25649999999999995
.46605,0,.2559
.4676,0,.2541
.46915,0,.2535
.4707,0,.25170000000000003
.47225,0,.2511
.4738,0,.2505
.47535,0,.2487
.4769,0,.2475
.47845,0,.2469
.48,0,.24509999999999998
.48155,0,.2445
.4831,0,.2439
.48465,0,.24209999999999998
.4862,0,.2409
.48775,0,.2397
.4893,0,.2391
.49085,0,.2373
.4924,0,.2367
.49395,0,.2355
.4955,0,.2349
.49705,0,.2343
.4986,0,.23249999999999998
.50015,0,.2319
.5017,0,.23070000000000002
.50325,0,.22949999999999998
.5048,0,.2283
.50635,0,.2271
.5079,0,.2265
.50945,0,.2247
.511,0,.2247
.51255,0,.2229
.5141,0,.2217
.51565,0,.2217
.5172,0,.21989999999999998
.51875,0,.21810000000000002
.5203,0,.21689999999999998
.52185,0,.2163
.5234,0,.2151
.52495,0,.2139
.5265,0,.2127
.52805,0,.2115
.5296,0,.2103
.53115,0,.2097
.5327,0,.20850000000000002
.53425,0,.20729999999999998
.5358,0,.2067
.53735,0,.2049
.5389,0,.20550000000000002
.54045,0,.2031
.542,0,.2019
.54355,0,.2013
.5451,0,.2001
.54665,0,.1989
.5482,0,.1977
.54975,0,.1965
.5513,0,.1953
.55285,0,.1941
.5544,0,.1941
.55595,0,.1923
.5575,0,.1911
.55905,0,.1899
.5606,0,.1887
.56215,0,.1881
.5637,0,.1869
.56525,0,.1857
.5668,0,.1857
.56835,0,.1839
.5699,0,.1827
.57145,0,.1815
.573,0,.18030000000000002
.57455,0,.1797
.5761,0,.1785
.57765,0,.1773
.5792,0,.1761
.58075,0,.1755
.5823,0,.1743
.58385,0,.1731
.5854,0,.1719
.58695,0,.17070000000000002
.5885,0,.1701
.59005,0,.1689
.5916,0,.1683
.59315,0,.16649999999999998
.5947,0,.1659
.59625,0,.1647
.5978,0,.1641
.59935,0,.1623
.6009,0,.1617
.60245,0,.1605
.604,0,.1593
.60555,0,.1587
.6071,0,.1575
.60865,0,.15689999999999998
.6102,0,.1563
.61175,0,.15510000000000002
.6133,0,.15389999999999998
.61485,0,.1533
.6164,0,.1521
.61795,0,.1509
.6195,0,.1503
.62105,0,.1497
.6226,0,.1479
.62415,0,.1479
.6257,0,.1461
.62725,0,.1449
.6288,0,.14429999999999998
.63035,0,.1431
.6319,0,.1431
.63345,0,.14129999999999998
.635,0,.1407
.63655,0,.1401
.6381,0,.1389
.63965,0,.1377
.6412,0,.1371
.64275,0,.1359
.6443,0,.1347
.64585,0,.1341
.6474,0,.1335
.64895,0,.13290000000000002
.6505,0,.1323
.65205,0,.1305
.6536,0,.12990000000000002
.65515,0,.1293
.6567,0,.12869999999999998
.65825,0,.1275
.6598,0,.1269
.66135,0,.1263
.6629,0,.1251
.66445,0,.1257
.666,0,.12390000000000001
.66755,0,.12329999999999999
.6691,0,.1227
.67065,0,.1215
.6722,0,.12090000000000001
.67375,0,.12029999999999999
.6753,0,.1197
.67685,0,.1197
.6784,0,.1179
.67995,0,.1179
.6815,0,.1179
.68305,0,.1173
.6846,0,.11610000000000001
.68615,0,.1149
.6877,0,.1149
.68925,0,.1143
.6908,0,.1137
.69235,0,.1131
.6939,0,.11249999999999999
.69545,0,.1119
.697,0,.1119
.69855,0,.1119
.7001,0,.11069999999999999
.70165,0,.11069999999999999
.7032,0,.1095
.70475,0,.1089
.7063,0,.1095
.70785,0,.10830000000000001
.7094,0,.10769999999999999
.71095,0,.1071
.7125,0,.1071
.71405,0,.10650000000000001
.7156,0,.10650000000000001
.71715,0,.10650000000000001
.7187,0,.1053
.72025,0,.1053
.7218,0,.1053
.72335,0,.1047
.7249,0,.1041
.72645,0,.1041
.728,0,.10289999999999999
.72955,0,.10289999999999999
.7311,0,.1023
.73265,0,.1023
.7342,0,.1017
.73575,0,.1017
.7373,0,.1017
.73885,0,.1011
.7404,0,.1005
.74195,0,.1005
.7435,0,.1005
.74505,0,.1005
.7466,0,.0993
.74815,0,.0993
.7497,0,.0993
.75125,0,.09870000000000001
.7528,0,.09870000000000001
.75435,0,.09809999999999999
.7559,0,.09809999999999999
.75745,0,.0975
.759,0,.09809999999999999
.76055,0,.0975
.7621,0,.0975
.76365,0,.0975
.7652,0,.0963
.76675,0,.0963
.7683,0,.0963
.76985,0,.09570000000000001
.7714,0,.09570000000000001
.77295,0,.09570000000000001
.7745,0,.09509999999999999
.77605,0,.09509999999999999
.7776,0,.09509999999999999
.77915,0,.0945
.7807,0,.09509999999999999
.78225,0,.0945
.7838,0,.0945
.78535,0,.09390000000000001
.7869,0,.09390000000000001
.78845,0,.0933
.79,0,.0933
.79155,0,.0933
.7931,0,.0927
.79465,0,.0927
.7962,0,.0927
.79775,0,.0927
.7993,0,.0927
.80085,0,.0921
.8024,0,.0921
.80395,0,.0921
.8055,0,.0915
.80705,0,.0921
.8086,0,.0921
.81015,0,.0915
.8117,0,.09090000000000001
.81325,0,.09090000000000001
.8148,0,.0915
.81635,0,.09090000000000001
.8179,0,.09029999999999999
.81945,0,.09029999999999999
.821,0,.0897
.82255,0,.09029999999999999
.8241,0,.09029999999999999
.82565,0,.0897
.8272,0,.09029999999999999
.82875,0,.0891
.8303,0,.0891
.83185,0,.09029999999999999
.8334,0,.0897
.83495,0,.0885
.8365,0,.0885
.83805,0,.0885
.8396,0,.0885
.84115,0,.0885
.8427,0,.0879
.84425,0,.0879
.8458,0,.0879
.84735,0,.0885
.8489,0,.0879
.85045,0,.0879
.852,0,.0879
.85355,0,.0879
.8551,0,.0867
.85665,0,.0867
.8582,0,.08729999999999999
.85975,0,.0867
.8613,0,.08610000000000001
.86285,0,.08610000000000001
.8644,0,.08610000000000001
.86595,0,.08610000000000001
.8675,0,.08610000000000001
.86905,0,.08610000000000001
.8706,0,.0867
.87215,0,.08549999999999999
.8737,0,.08549999999999999
.87525,0,.08549999999999999
.8768,0,.0849
.87835,0,.08549999999999999
.8799,0,.0849
.88145,0,.0849
.883,0,.0843
.88455,0,.0843
.8861,0,.0843
.88765,0,.0843
.8892,0,.0843
.89075,0,.0843
.8923,0,.0837
.89385,0,.0837
.8954,0,.0837
.89695,0,.0837
.8985,0,.0837
.90005,0,.08310000000000001
.9016,0,.08310000000000001
.90315,0,.08310000000000001
.9047,0,.0837
.90625,0,.08310000000000001
.9078,0,.08249999999999999
.90935,0,.08249999999999999
.9109,0,.08249999999999999
.91245,0,.08249999999999999
.914,0,.08310000000000001
.91555,0,.08249999999999999
.9171,0,.08249999999999999
.91865,0,.0819
.9202,0,.0819
.92175,0,.0819
.9233,0,.0819
.92485,0,.08249999999999999
.9264,0,.08130000000000001
.92795,0,.08130000000000001
.9295,0,.08130000000000001
.93105,0,.0819
.9326,0,.08130000000000001
.93415,0,.08130000000000001
.9357,0,.0807
.93725,0,.0807
.9388,0,.0807
.94035,0,.08130000000000001
.9419,0,.0807
.94345,0,.08130000000000001
.945,0,.08130000000000001
.94655,0,.0807
.9481,0,.0807
.94965,0,.0801
.9512,0,.0801
.95275,0,.0801
.9543,0,.0795
.95585,0,.0795
.9574,0,.0801
.95895,0,.0795
.9605,0,.0795
.96205,0,.0801
.9636,0,.0789
.96515,0,.0789
.9667,0,.0789
.96825,0,.0789
.9698,0,.0795
.97135,0,.0795
.9729,0,.07830000000000001
.97445,0,.07830000000000001
.976,0,.07830000000000001
.97755,0,.07830000000000001
.9791,0,.07830000000000001
.98065,0,.0789
.9822,0,.07769999999999999
.98375,0,.07769999999999999
.9853,0,.07769999999999999
.98685,0,.07769999999999999
.9884,0,.07769999999999999
.98995,0,.07769999999999999
.9915,0,.0771
.99305,0,.0771
.9946,0,.0771
.99615,0,.0771
.9977,0,.0771
.99925,0,.0771
1.0008,0,.0771
1.00235,0,.0765
1.0039,0,.0771
1.00545,0,.0765
1.007,0,.0765
1.00855,0,.0765
1.0101,0,.0765
1.01165,0,.0765
1.0132,0,.0765
1.01475,0,.0765
1.0163,0,.0759
1.01785,0,.0759
1.0194,0,.0759
1.02095,0,.0759
1.0225,0,.0759
1.02405,0,.0759
1.0256,0,.0753
1.02715,0,.0753
1.0287,0,.0753
1.03025,0,.0759
1.0318,0,.0753
1.03335,0,.0753
1.0349,0,.07469999999999999
1.03645,0,.0753
1.038,0,.0753
1.03955,0,.07469999999999999
1.0411,0,.07469999999999999
1.04265,0,.07469999999999999
1.0442,0,.07469999999999999
1.04575,0,.07469999999999999
1.0473,0,.0741
1.04885,0,.0741
1.0504,0,.0741
1.05195,0,.0741
1.0535,0,.0741
1.05505,0,.0741
1.0566,0,.0741
1.05815,0,.0741
1.0597,0,.0741
1.06125,0,.07350000000000001
1.0628,0,.07350000000000001
1.06435,0,.0741
1.0659,0,.07350000000000001
1.06745,0,.07350000000000001
1.069,0,.0741
1.07055,0,.0741
1.0721,0,.07350000000000001
1.07365,0,.07350000000000001
1.0752,0,.07350000000000001
1.07675,0,.07350000000000001
1.0783,0,.07289999999999999
1.07985,0,.07289999999999999
1.0814,0,.07289999999999999
1.08295,0,.07289999999999999
1.0845,0,.07350000000000001
1.08605,0,.07289999999999999
1.0876,0,.07289999999999999
1.08915,0,.07289999999999999
1.0907,0,.07289999999999999
1.09225,0,.07289999999999999
1.0938,0,.07289999999999999
1.09535,0,.07289999999999999
1.0969,0,.07289999999999999
1.09845,0,.07289999999999999
1.1,0,.07289999999999999


==> Figures/mubar030.csv <==
-2.149,5.29375,5.29375
-2.1456,4.80425,5.29925
-2.1422,4.71075,5.29925
-2.1388,4.63375,5.29925
-2.1354,4.56775,5.30475
-2.132,4.5127500000000005,5.30475
-2.1286,4.45775,5.30475
-2.1252,4.41375,5.30475
-2.1218,4.36975,5.30475
-2.1184,4.32575,5.30475
-2.115,4.28725,5.30475
-2.1116,4.25425,5.30475
-2.1082,4.21575,5.30475
-2.1048,4.18275,5.30475
-2.1014,4.14975,5.30475
-2.098,4.12225,5.30475
-2.0946,4.08925,5.30475
-2.0912,4.06175,5.30475
-2.0878,4.03425,5.30475
-2.0844,4.00675,5.30475
-2.081,3.9792500000000004,5.30475
-2.0776,3.9517499999999997,5.30475
-2.0742,3.9297500000000003,5.29925
-2.0708,3.90225,5.29925
-2.0674,3.88025,5.29925
-2.064,3.85825,5.29925
-2.0606,3.83075,5.29925
-2.0572,3.80875,5.29375
-2.0538,3.7867499999999996,5.29375
-2.0504,3.7647500000000003,5.29375
-2.047,3.74275,5.29375
-2.0436,3.72075,5.28825
-2.0402,3.70425,5.28825
-2.0368,3.68225,5.28825
-2.0334,3.66025,5.28275
-2.03,3.64375,5.28275
-2.0266,3.62175,5.28275
-2.0232,3.5997500000000002,5.27725
-2.0198,3.5832499999999996,5.27725
-2.0164,3.5612500000000002,5.27175
-2.013,3.5447499999999996,5.27175
-2.0096,3.52825,5.266249999999999
-2.0062,3.5062499999999996,5.266249999999999
-2.0028,3.48975,5.26075
-1.9994,3.47325,5.26075
-1.996,3.45675,5.25525
-1.9926,3.43475,5.25525
-1.9892,3.41825,5.249750000000001
-1.9858,3.40175,5.24425
-1.9824,3.38525,5.24425
-1.979,3.3687500000000004,5.23875
-1.9756,3.3522499999999997,5.23875
-1.9722,3.33575,5.23325
-1.9688,3.3192500000000003,5.22775
-1.9654,3.3027499999999996,5.22775
-1.962,3.28625,5.22225
-1.9586,3.26975,5.21675
-1.9552,3.25325,5.21125
-1.9518,3.23675,5.21125
-1.9484,3.2257499999999997,5.20575
-1.945,3.20925,5.2002500000000005
-1.9416,3.19275,5.19475
-1.9382,3.17625,5.19475
-1.9348,3.1652500000000003,5.1892499999999995
-1.9314,3.1487499999999997,5.18375
-1.928,3.13225,5.17825
-1.9246,3.1157500000000002,5.172750000000001
-1.9212,3.10475,5.16725
-1.9178,3.0882500000000004,5.16725
-1.9144,3.0717499999999998,5.16175
-1.911,3.0607499999999996,5.15625
-1.9076,3.04425,5.15075
-1.9042,3.03325,5.14525
-1.9008,3.01675,5.139749999999999
-1.8974,3.0002500000000003,5.13425
-1.894,2.98925,5.12875
-1.8906,2.97275,5.1232500000000005
-1.8872,2.9617500000000003,5.1232500000000005
-1.8838,2.9452499999999997,5.11775
-1.8804,2.93425,5.1122499999999995
-1.877,2.91775,5.10675
-1.8736,2.9067499999999997,5.10125
-1.8702,2.8957499999999996,5.09575
-1.8668,2.87925,5.09025
-1.8634,2.8682499999999997,5.08475
-1.86,2.85175,5.07925
-1.8566,2.84075,5.07375
-1.8532,2.82425,5.06825
-1.8498,2.81325,5.062749999999999
-1.8464,2.80225,5.05725
-1.843,2.78575,5.05175
-1.8396,2.77475,5.046250000000001
-1.8362,2.76375,5.04075
-1.8328,2.74725,5.03525
-1.8294,2.73625,5.02975
-1.826,2.72525,5.02425
-1.8226,2.71425,5.01875
-1.8192,2.69775,5.01325
-1.8158,2.68675,5.00775
-1.8124,2.67575,5.00225
-1.809,2.6647499999999997,4.9967500000000005
-1.8056,2.64825,4.99125
-1.8022,2.63725,4.98025
-1.7988,2.6262499999999998,4.97475
-1.7954,2.6152499999999996,4.969250000000001
-1.792,2.59875,4.96375
-1.7886,2.5877499999999998,4.95825
-1.7852,2.5767499999999997,4.95275
-1.7818,2.56575,4.94725
-1.7784,2.5547500000000003,4.94175
-1.775,2.54375,4.93625
-1.7716,2.52725,4.93075
-1.7682,2.5162500000000003,4.92525
-1.7648,2.50525,4.9197500000000005
-1.7614,2.49425,4.91425
-1.758,2.48325,4.9087499999999995
-1.7546,2.47225,4.90325
-1.7512,2.4612499999999997,4.89225
-1.7478,2.4502499999999996,4.88675
-1.7444,2.4392500000000004,4.88125
-1.741,2.4282500000000002,4.87575
-1.7376,2.41725,4.87025
-1.7342,2.4007500000000004,4.86475
-1.7308,2.3897500000000003,4.859249999999999
-1.7274,2.37875,4.85375
-1.724,2.36775,4.84825
-1.7206,2.35675,4.8427500000000006
-1.7172,2.34575,4.83725
-1.7138,2.3347499999999997,4.82625
-1.7104,2.32375,4.82075
-1.707,2.3127500000000003,4.81525
-1.7036,2.30175,4.80975
-1.7002,2.29075,4.80425
-1.6968,2.27975,4.79875
-1.6934,2.26875,4.7932500000000005
-1.69,2.2577499999999997,4.78775
-1.6866,2.24675,4.7822499999999994
-1.6832,2.24125,4.77675
-1.6798,2.23025,4.77125
-1.6764,2.2192499999999997,4.76025
-1.673,2.2082499999999996,4.75475
-1.6696,2.1972500000000004,4.74925
-1.6662,2.1862500000000002,4.74375
-1.6628,2.17525,4.73825
-1.6594,2.16425,4.73275
-1.656,2.15325,4.72725
-1.6526,2.1422499999999998,4.72175
-1.6492,2.1312499999999996,4.71075
-1.6458,2.1202500000000004,4.7052499999999995
-1.6424,2.11475,4.69975
-1.639,2.10375,4.69425
-1.6356,2.0927499999999997,4.68875
-1.6322,2.08175,4.68325
-1.6288,2.0707500000000003,4.67775
-1.6254,2.05975,4.67225
-1.622,2.0542499999999997,4.66675
-1.6186,2.04325,4.655749999999999
-1.6152,2.0322500000000003,4.65025
-1.6118,2.02125,4.64475
-1.6084,2.01025,4.6392500000000005
-1.605,1.99925,4.63375
-1.6016,1.99375,4.6282499999999995
-1.5982,1.98275,4.62275
-1.5948,1.9717500000000001,4.61725
-1.5914,1.96075,4.60625
-1.588,1.9497499999999999,4.60075
-1.5846,1.94425,4.59525
-1.5812,1.9332500000000001,4.58975
-1.5778,1.92225,4.58425
-1.5744,1.91125,4.578749999999999
-1.571,1.90575,4.57325
-1.5676,1.89475,4.56775
-1.5642,1.88375,4.55675
-1.5608,1.87275,4.55125
-1.5574,1.86725,4.54575
-1.554,1.85625,4.54025
-1.5506,1.84525,4.53475
-1.5472,1.83425,4.52925
-1.5438,1.8287499999999999,4.52375
-1.5404,1.81775,4.51825
-1.537,1.80675,4.50725
-1.5336,1.80125,4.5017499999999995
-1.5302,1.79025,4.49625
-1.5268,1.77925,4.49075
-1.5234,1.76825,4.485250000000001
-1.52,1.76275,4.47975
-1.5166,1.75175,4.47425
-1.5132,1.74075,4.46875
-1.5098,1.73525,4.46325
-1.5064,1.72425,4.452249999999999
-1.503,1.71325,4.44675
-1.4996,1.7077499999999999,4.44125
-1.4962,1.69675,4.4357500000000005
-1.4928,1.69125,4.43025
-1.4894,1.68025,4.4247499999999995
-1.486,1.66925,4.41925
-1.4826,1.66375,4.41375
-1.4792,1.65275,4.40275
-1.4758,1.64175,4.39725
-1.4724,1.63625,4.39175
-1.469,1.6252499999999999,4.38625
-1.4656,1.61975,4.38075
-1.4622,1.6087500000000001,4.375249999999999
-1.4588,1.59775,4.36975
-1.4554,1.59225,4.358750000000001
-1.452,1.58125,4.35325
-1.4486,1.57575,4.34775
-1.4452,1.56475,4.34225
-1.4418,1.55375,4.33675
-1.4384,1.54825,4.33125
-1.435,1.53725,4.32575
-1.4316,1.53175,4.32025
-1.4282,1.52075,4.3092500000000005
-1.4248,1.51525,4.30375
-1.4214,1.5042499999999999,4.2982499999999995
-1.418,1.49325,4.29275
-1.4146,1.4877500000000001,4.28725
-1.4112,1.47675,4.281750000000001
-1.4078,1.47125,4.27625
-1.4044,1.46025,4.27075
-1.401,1.45475,4.25975
-1.3976,1.44375,4.25425
-1.3942,1.43825,4.24875
-1.3908,1.42725,4.24325
-1.3874,1.42175,4.23775
-1.384,1.41075,4.2322500000000005
-1.3806,1.40525,4.22675
-1.3772,1.39425,4.2212499999999995
-1.3738,1.38875,4.21025
-1.3704,1.37775,4.20475
-1.367,1.37225,4.19925
-1.3636,1.36125,4.19375
-1.3602,1.35575,4.18825
-1.3568,1.34475,4.18275
-1.3534,1.33925,4.17725
-1.35,1.32825,4.16625
-1.3466,1.32275,4.16075
-1.3432,1.31725,4.1552500000000006
-1.3398,1.30625,4.14975
-1.3364,1.30075,4.1442499999999995
-1.333,1.28975,4.13875
-1.3296,1.2842500000000001,4.13325
-1.3262,1.27325,4.12775
-1.3228,1.26775,4.12225
-1.3194,1.2622499999999999,4.11125
-1.316,1.25125,4.1057500000000005
-1.3126,1.2457500000000001,4.10025
-1.3092,1.23475,4.0947499999999994
-1.3058,1.22925,4.08925
-1.3024,1.21825,4.08375
-1.299,1.21275,4.078250000000001
-1.2956,1.20725,4.06725
-1.2922,1.19625,4.06175
-1.2888,1.19075,4.05625
-1.2854,1.18525,4.05075
-1.282,1.17425,4.04525
-1.2786,1.16875,4.03975
-1.2752,1.15775,4.03425
-1.2718,1.15225,4.0287500000000005
-1.2684,1.14675,4.0177499999999995
-1.265,1.13575,4.01225
-1.2616,1.13025,4.00675
-1.2582,1.1247500000000001,4.00125
-1.2548,1.11375,3.99575
-1.2514,1.10825,3.9902499999999996
-1.248,1.10275,3.98475
-1.2446,1.09175,3.97375
-1.2412,1.08625,3.9682500000000003
-1.2378,1.08075,3.9627499999999998
-1.2344,1.06975,3.95725
-1.231,1.06425,3.9517499999999997
-1.2276,1.05875,3.94625
-1.2242,1.04775,3.94075
-1.2208,1.0422500000000001,3.93525
-1.2174,1.03675,3.92425
-1.214,1.03125,3.91875
-1.2106,1.0202499999999999,3.9132499999999997
-1.2072,1.01475,3.90775
-1.2038,1.00925,3.90225
-1.2004,.99825,3.89675
-1.197,.99275,3.8912500000000003
-1.1936,.98725,3.88025
-1.1902,.98175,3.8747499999999997
-1.1868,.97075,3.86925
-1.1834,.9652499999999999,3.86375
-1.18,.95975,3.85825
-1.1766,.95425,3.8527500000000003
-1.1732,.9432499999999999,3.84725
-1.1698,.9377500000000001,3.84175
-1.1664,.93225,3.83075
-1.163,.92675,3.8252499999999996
-1.1596,.9157500000000001,3.81975
-1.1562,.91025,3.8142500000000004
-1.1528,.9047499999999999,3.80875
-1.1494,.89925,3.8032500000000002
-1.146,.89375,3.7977499999999997
-1.1426,.8827499999999999,3.7867499999999996
-1.1392,.8772500000000001,3.78125
-1.1358,.87175,3.7757500000000004
-1.1324,.86625,3.77025
-1.129,.86075,3.7647500000000003
-1.1256,.84975,3.7592499999999998
-1.1222,.84425,3.75375
-1.1188,.83875,3.7482499999999996
-1.1154,.83325,3.7372500000000004
-1.112,.82775,3.73175
-1.1086,.8222499999999999,3.7262500000000003
-1.1052,.81125,3.72075
-1.1018,.80575,3.71525
-1.0984,.80025,3.7097499999999997
-1.095,.7947500000000001,3.70425
-1.0916,.78925,3.69875
-1.0882,.78375,3.6877500000000003
-1.0848,.77825,3.68225
-1.0814,.76725,3.67675
-1.078,.7617499999999999,3.6712499999999997
-1.0746,.75625,3.66575
-1.0712,.75075,3.66025
-1.0678,.74525,3.65475
-1.0644,.73975,3.64375
-1.061,.7342500000000001,3.63825
-1.0576,.72875,3.6327499999999997
-1.0542,.72325,3.62725
-1.0508,.71225,3.62175
-1.0474,.70675,3.61625
-1.044,.7012499999999999,3.6107500000000003
-1.0406,.69575,3.60525
-1.0372,.69025,3.5942499999999997
-1.0338,.68475,3.58875
-1.0304,.67925,3.5832499999999996
-1.027,.6737500000000001,3.57775
-1.0236,.66825,3.5722500000000004
-1.0202,.66275,3.56675
-1.0168,.65725,3.5612500000000002
-1.0134,.65175,3.5557499999999997
-1.01,.64625,3.5447499999999996
-1.0066,.6407499999999999,3.53925
-1.0032,.63525,3.5337500000000004
-.9998,.62975,3.52825
-.9964,.62425,3.5227500000000003
-.993,.61875,3.5172499999999998
-.9896,.6132500000000001,3.51175
-.9862,.60775,3.50075
-.9828,.60225,3.4952500000000004
-.9794,.59675,3.48975
-.976,.59125,3.4842500000000003
-.9726,.58575,3.47875
-.9692,.5802499999999999,3.47325
-.9658,.57475,3.4677499999999997
-.9624,.56925,3.46225
-.959,.56375,3.45125
-.9556,.55825,3.4457500000000003
-.9522,.5527500000000001,3.44025
-.9488,.54725,3.43475
-.9454,.54175,3.4292499999999997
-.942,.53625,3.42375
-.9386,.53075,3.41825
-.9352,.52525,3.41275
-.9318,.5197499999999999,3.40175
-.9284,.51425,3.39625
-.925,.50875,3.3907499999999997
-.9216,.50325,3.38525
-.9182,.49774999999999997,3.3797499999999996
-.9148,.49224999999999997,3.37425
-.9114,.49224999999999997,3.3687500000000004
-.908,.48675,3.36325
-.9046,.48124999999999996,3.3522499999999997
-.9012,.47575,3.34675
-.8978,.47025,3.3412499999999996
-.8944,.46475,3.33575
-.891,.45925000000000005,3.3302500000000004
-.8876,.45375,3.32475
-.8842,.44825000000000004,3.3192500000000003
-.8808,.44825000000000004,3.3137499999999998
-.8774,.44275,3.3027499999999996
-.874,.43725,3.29725
-.8706,.43174999999999997,3.2917500000000004
-.8672,.42625,3.28625
-.8638,.42074999999999996,3.2807500000000003
-.8604,.41525,3.2752499999999998
-.857,.41525,3.26975
-.8536,.40974999999999995,3.2642499999999997
-.8502,.40425,3.25325
-.8468,.39875000000000005,3.24775
-.8434,.39325,3.2422500000000003
-.84,.38775000000000004,3.23675
-.8366,.38775000000000004,3.23125
-.8332,.38225,3.2257499999999997
-.8298,.37675000000000003,3.22025
-.8264,.37124999999999997,3.20925
-.823,.36575,3.2037500000000003
-.8196,.36575,3.19825
-.8162,.36024999999999996,3.19275
-.8128,.35475,3.1872499999999997
-.8094,.34924999999999995,3.18175
-.806,.34924999999999995,3.17625
-.8026,.34375,3.17075
-.7992,.33825000000000005,3.15975
-.7958,.33275,3.15425
-.7924,.33275,3.1487499999999997
-.789,.32725000000000004,3.14325
-.7856,.32175,3.1377499999999996
-.7822,.31625000000000003,3.13225
-.7788,.31625000000000003,3.1267500000000004
-.7754,.31074999999999997,3.12125
-.772,.30525,3.1102499999999997
-.7686,.29974999999999996,3.10475
-.7652,.29974999999999996,3.0992499999999996
-.7618,.29425,3.09375
-.7584,.28874999999999995,3.0882500000000004
-.755,.28874999999999995,3.08275
-.7516,.28325,3.0772500000000003
-.7482,.27775000000000005,3.0717499999999998
-.7448,.27775000000000005,3.0607499999999996
-.7414,.27225,3.05525
-.738,.26675000000000004,3.0497500000000004
-.7346,.26675000000000004,3.04425
-.7312,.26125,3.0387500000000003
-.7278,.25575000000000003,3.03325
-.7244,.25575000000000003,3.02775
-.721,.25025,3.0222499999999997
-.7176,.24475,3.01125
-.7142,.24475,3.00575
-.7108,.23925,3.0002500000000003
-.7074,.23375,2.99475
-.704,.23375,2.98925
-.7006,.22825,2.9837499999999997
-.6972,.22275,2.97825
-.6938,.22275,2.97275
-.6904,.21725,2.9617500000000003
-.687,.21725,2.95625
-.6836,.21175,2.95075
-.6802,.20625,2.9452499999999997
-.6768,.20625,2.93975
-.6734,.20074999999999998,2.93425
-.67,.20074999999999998,2.92875
-.6666,.19525,2.9232500000000003
-.6632,.18975,2.9122500000000002
-.6598,.18975,2.9067499999999997
-.6564,.18425,2.90125
-.653,.18425,2.8957499999999996
-.6496,.17875,2.89025
-.6462,.17875,2.8847500000000004
-.6428,.17325000000000002,2.87925
-.6394,.17325000000000002,2.8737500000000002
-.636,.16775,2.86275
-.6326,.16225,2.8572499999999996
-.6292,.16225,2.85175
-.6258,.15675,2.8462500000000004
-.6224,.15675,2.84075
-.619,.15125,2.8352500000000003
-.6156,.15125,2.8297499999999998
-.6122,.14575,2.82425
-.6088,.14575,2.81325
-.6054,.14024999999999999,2.8077500000000004
-.602,.14024999999999999,2.80225
-.5986,.13475,2.7967500000000003
-.5952,.13475,2.79125
-.5918,.12925,2.78575
-.5884,.12925,2.7802499999999997
-.585,.12375,2.77475
-.5816,.12375,2.76925
-.5782,.11825,2.7582500000000003
-.5748,.11825,2.75275
-.5714,.11825,2.74725
-.568,.11275,2.7417499999999997
-.5646,.11275,2.73625
-.5612,.10725,2.73075
-.5578,.10725,2.72525
-.5544,.10175000000000001,2.71425
-.551,.10175000000000001,2.70875
-.5476,.09625,2.7032499999999997
-.5442,.09625,2.69775
-.5408,.09625,2.6922499999999996
-.5374,.09075,2.68675
-.534,.09075,2.6812500000000004
-.5306,.08524999999999999,2.67575
-.5272,.08524999999999999,2.6702500000000002
-.5238,.08524999999999999,2.65925
-.5204,.07975,2.6537499999999996
-.517,.07975,2.64825
-.5136,.07425,2.6427500000000004
-.5102,.07425,2.63725
-.5068,.07425,2.6317500000000003
-.5034,.06875,2.6262499999999998
-.5,.06875,2.62075
-.4966,.06875,2.60975
-.4932,.06325,2.6042500000000004
-.4898,.06325,2.59875
-.4864,.057749999999999996,2.5932500000000003
-.483,.057749999999999996,2.5877499999999998
-.4796,.057749999999999996,2.58225
-.4762,.052250000000000005,2.5767499999999997
-.4728,.052250000000000005,2.57125
-.4694,.052250000000000005,2.56025
-.466,.04675,2.5547500000000003
-.4626,.04675,2.54925
-.4592,.04675,2.54375
-.4558,.04675,2.5382499999999997
-.4524,.041249999999999995,2.53275
-.449,.041249999999999995,2.52725
-.4456,.041249999999999995,2.52175
-.4422,.035750000000000004,2.5162500000000003
-.4388,.035750000000000004,2.50525
-.4354,.035750000000000004,2.4997499999999997
-.432,.03025,2.49425
-.4286,.03025,2.48875
-.4252,.03025,2.48325
-.4218,.03025,2.4777500000000003
-.4184,.02475,2.47225
-.415,.02475,2.46675
-.4116,.02475,2.45575
-.4082,.02475,2.4502499999999996
-.4048,.01925,2.44475
-.4014,.01925,2.4392500000000004
-.398,.01925,2.43375
-.3946,.01925,2.4282500000000002
-.3912,.01375,2.4227499999999997
-.3878,.01375,2.41725
-.3844,.01375,2.4117499999999996
-.381,.01375,2.4007500000000004
-.3776,.01375,2.39525
-.3742,.00825,2.3897500000000003
-.3708,.00825,2.3842499999999998
-.3674,.00825,2.37875
-.364,.00825,2.3732499999999996
-.3606,.00825,2.36775
-.3572,.00825,2.3622500000000004
-.3538,0,2.3512500000000003
-.3504,0,2.34575
-.347,0,2.34025
-.3436,0,2.3347499999999997
-.3402,0,2.32925
-.3368,0,2.32375
-.3334,0,2.31825
-.33,0,2.3127500000000003
-.3266,0,2.30725
-.3232,0,2.2962499999999997
-.3198,0,2.29075
-.3164,0,2.28525
-.313,0,2.27975
-.3096,0,2.2742500000000003
-.3062,0,2.26875
-.3028,0,2.26325
-.2994,0,2.2577499999999997
-.296,0,2.25225
-.2926,0,2.24125
-.2892,0,2.2357500000000003
-.2858,0,2.23025
-.2824,0,2.2247500000000002
-.279,0,2.2192499999999997
-.2756,0,2.21375
-.2722,0,2.2082499999999996
-.2688,0,2.20275
-.2654,0,2.19175
-.262,0,2.1862500000000002
-.2586,0,2.1807499999999997
-.2552,0,2.17525
-.2518,0,2.1697499999999996
-.2484,0,2.16425
-.245,0,2.1587500000000004
-.2416,0,2.15325
-.2382,0,2.1477500000000003
-.2348,0,2.13675
-.2314,0,2.1312499999999996
-.228,0,2.12575
-.2246,0,2.1202500000000004
-.2212,0,2.11475
-.2178,0,2.1092500000000003
-.2144,0,2.10375
-.211,0,2.09825
-.2076,0,2.0927499999999997
-.2042,0,2.08725
-.2008,0,2.07625
-.1974,0,2.0707500000000003
-.194,0,2.06525
-.1906,0,2.05975
-.1872,0,2.0542499999999997
-.1838,0,2.04875
-.1804,0,2.04325
-.177,0,2.03775
-.1736,0,2.0322500000000003
-.1702,0,2.02125
-.1668,0,2.0157499999999997
-.1634,0,2.01025
-.16,0,2.0047499999999996
-.1566,0,1.99925
-.1532,0,1.99375
-.1498,0,1.98825
-.1464,0,1.98275
-.143,0,1.97725
-.1396,0,1.96625
-.1362,0,1.96075
-.1328,0,1.95525
-.1294,0,1.9497499999999999
-.126,0,1.94425
-.1226,0,1.93875
-.1192,0,1.9332500000000001
-.1158,0,1.92775
-.1124,0,1.92225
-.109,0,1.91125
-.1056,0,1.90575
-.1022,0,1.90025
-.0988,0,1.89475
-.0954,0,1.88925
-.092,0,1.88375
-.0886,0,1.87825
-.0852,0,1.87275
-.0818,0,1.86725
-.0784,0,1.85625
-.075,0,1.8507500000000001
-.0716,0,1.84525
-.0682,0,1.83975
-.0648,0,1.83425
-.0614,0,1.8287499999999999
-.058,0,1.82325
-.0546,0,1.81775
-.0512,0,1.8122500000000001
-.0478,0,1.80675
-.0444,0,1.79575
-.041,0,1.79025
-.0376,0,1.78475
-.0342,0,1.77925
-.0308,0,1.77375
-.0274,0,1.76825
-.024,0,1.76275
-.0206,0,1.75725
-.0172,0,1.75175
-.0138,0,1.74625
-.0104,0,1.73525
-.007,0,1.7297500000000001
-.0036,0,1.72425
-2e-4,0,1.71875
.0032,0,1.71325
.0066,0,1.7077499999999999
.01,0,1.70225
.0134,0,1.69675
.0168,0,1.69125
.0202,0,1.68575
.0236,0,1.67475
.027,0,1.66925
.0304,0,1.66375
.0338,0,1.65825
.0372,0,1.65275
.0406,0,1.64725
.044,0,1.64175
.0474,0,1.63625
.0508,0,1.63075
.0542,0,1.6252499999999999
.0576,0,1.61425
.061,0,1.6087500000000001
.0644,0,1.60325
.0678,0,1.59775
.0712,0,1.59225
.0746,0,1.5867499999999999
.078,0,1.58125
.0814,0,1.57575
.0848,0,1.57025
.0882,0,1.56475
.0916,0,1.55925
.095,0,1.54825
.0984,0,1.54275
.1018,0,1.53725
.1052,0,1.53175
.1086,0,1.52625
.112,0,1.52075
.1154,0,1.51525
.1188,0,1.50975
.1222,0,1.5042499999999999
.1256,0,1.49875
.129,0,1.49325
.1324,0,1.48225
.1358,0,1.47675
.1392,0,1.47125
.1426,0,1.4657499999999999
.146,0,1.46025
.1494,0,1.45475
.1528,0,1.44925
.1562,0,1.44375
.1596,0,1.43825
.163,0,1.43275
.1664,0,1.42725
.1698,0,1.41625
.1732,0,1.41075
.1766,0,1.40525
.18,0,1.39975
.1834,0,1.39425
.1868,0,1.38875
.1902,0,1.3832499999999999
.1936,0,1.37775
.197,0,1.37225
.2004,0,1.3667500000000001
.2038,0,1.36125
.2072,0,1.35575
.2106,0,1.34475
.214,0,1.33925
.2174,0,1.33375
.2208,0,1.32825
.2242,0,1.32275
.2276,0,1.31725
.231,0,1.31175
.2344,0,1.30625
.2378,0,1.30075
.2412,0,1.29525
.2446,0,1.28975
.248,0,1.2842500000000001
.2514,0,1.27325
.2548,0,1.26775
.2582,0,1.2622499999999999
.2616,0,1.25675
.265,0,1.25125
.2684,0,1.2457500000000001
.2718,0,1.24025
.2752,0,1.23475
.2786,0,1.22925
.282,0,1.22375
.2854,0,1.21825
.2888,0,1.21275
.2922,0,1.20725
.2956,0,1.20175
.299,0,1.19625
.3024,0,1.18525
.3058,0,1.17975
.3092,0,1.17425
.3126,0,1.16875
.316,0,1.1632500000000001
.3194,0,1.15775
.3228,0,1.15225
.3262,0,1.14675
.3296,0,1.1412499999999999
.333,0,1.13575
.3364,0,1.13025
.3398,0,1.1247500000000001
.3432,0,1.11925
.3466,0,1.10825
.35,0,1.10275
.3534,0,1.09725
.3568,0,1.09175
.3602,0,1.08625
.3636,0,1.08075
.367,0,1.07525
.3704,0,1.06975
.3738,0,1.06425
.3772,0,1.05875
.3806,0,1.05325
.384,0,1.04775
.3874,0,1.0422500000000001
.3908,0,1.03675
.3942,0,1.03125
.3976,0,1.0202499999999999
.401,0,1.01475
.4044,0,1.00925
.4078,0,1.00375
.4112,0,.99825
.4146,0,.99275
.418,0,.98725
.4214,0,.98175
.4248,0,.9762500000000001
.4282,0,.97075
.4316,0,.9652499999999999
.435,0,.95975
.4384,0,.95425
.4418,0,.94875
.4452,0,.9432499999999999
.4486,0,.9377500000000001
.452,0,.93225
.4554,0,.92675
.4588,0,.9157500000000001
.4622,0,.91025
.4656,0,.9047499999999999
.469,0,.89925
.4724,0,.89375
.4758,0,.88825
.4792,0,.8827499999999999
.4826,0,.8772500000000001
.486,0,.87175
.4894,0,.86625
.4928,0,.86075
.4962,0,.8552500000000001
.4996,0,.84975
.503,0,.84425
.5064,0,.83875
.5098,0,.83325
.5132,0,.82775
.5166,0,.8222499999999999
.52,0,.81675
.5234,0,.81125
.5268,0,.80575
.5302,0,.7947500000000001
.5336,0,.7947500000000001
.537,0,.78375
.5404,0,.77825
.5438,0,.77275
.5472,0,.76725
.5506,0,.7617499999999999
.554,0,.75625
.5574,0,.75075
.5608,0,.74525
.5642,0,.73975
.5676,0,.7342500000000001
.571,0,.72875
.5744,0,.72325
.5778,0,.71775
.5812,0,.71225
.5846,0,.70675
.588,0,.7012499999999999
.5914,0,.69575
.5948,0,.69025
.5982,0,.68475
.6016,0,.67925
.605,0,.6737500000000001
.6084,0,.66825
.6118,0,.66275
.6152,0,.65725
.6186,0,.65175
.622,0,.64625
.6254,0,.63525
.6288,0,.62975
.6322,0,.62425
.6356,0,.61875
.639,0,.6132500000000001
.6424,0,.60775
.6458,0,.60225
.6492,0,.59675
.6526,0,.59125
.656,0,.58575
.6594,0,.5802499999999999
.6628,0,.57475
.6662,0,.56925
.6696,0,.56375
.673,0,.55825
.6764,0,.5527500000000001
.6798,0,.54725
.6832,0,.54175
.6866,0,.53625
.69,0,.53075
.6934,0,.52525
.6968,0,.5197499999999999
.7002,0,.51425
.7036,0,.50875
.707,0,.50325
.7104,0,.49774999999999997
.7138,0,.49224999999999997
.7172,0,.48675
.7206,0,.48124999999999996
.724,0,.47575
.7274,0,.47025
.7308,0,.46475
.7342,0,.45925000000000005
.7376,0,.45375
.741,0,.44825000000000004
.7444,0,.44275
.7478,0,.43725
.7512,0,.43174999999999997
.7546,0,.42625
.758,0,.42074999999999996
.7614,0,.41525
.7648,0,.40974999999999995
.7682,0,.40425
.7716,0,.39875000000000005
.775,0,.39325
.7784,0,.38775000000000004
.7818,0,.38225
.7852,0,.37675000000000003
.7886,0,.37124999999999997
.792,0,.36575
.7954,0,.36024999999999996
.7988,0,.35475
.8022,0,.34924999999999995
.8056,0,.34375
.809,0,.33825000000000005
.8124,0,.33275
.8158,0,.32725000000000004
.8192,0,.32175
.8226,0,.31625000000000003
.826,0,.31074999999999997
.8294,0,.30525
.8328,0,.29974999999999996
.8362,0,.29425
.8396,0,.28874999999999995
.843,0,.28325
.8464,0,.27775000000000005
.8498,0,.27225
.8532,0,.26675000000000004
.8566,0,.26125
.86,0,.25575000000000003
.8634,0,.25025
.8668,0,.24475
.8702,0,.23925
.8736,0,.23925
.877,0,.23375
.8804,0,.22825
.8838,0,.22275
.8872,0,.21725
.8906,0,.21175
.894,0,.20625
.8974,0,.20074999999999998
.9008,0,.19525
.9042,0,.18975
.9076,0,.18425
.911,0,.17875
.9144,0,.17325000000000002
.9178,0,.16775
.9212,0,.16225
.9246,0,.15675
.928,0,.15125
.9314,0,.15125
.9348,0,.14575
.9382,0,.14024999999999999
.9416,0,.13475
.945,0,.13475
.9484,0,.12925
.9518,0,.12925
.9552,0,.12375
.9586,0,.12375
.962,0,.12375
.9654,0,.11825
.9688,0,.11825
.9722,0,.11825
.9756,0,.11825
.979,0,.11825
.9824,0,.11825
.9858,0,.11275
.9892,0,.11275
.9926,0,.11275
.996,0,.11275
.9994,0,.11275
1.0028,0,.11275
1.0062,0,.11275
1.0096,0,.11275
1.013,0,.11275
1.0164,0,.11275
1.0198,0,.11275
1.0232,0,.11275
1.0266,0,.11275
1.03,0,.11275
1.0334,0,.10725
1.0368,0,.10725
1.0402,0,.10725
1.0436,0,.10725
1.047,0,.10725
1.0504,0,.10725
1.0538,0,.10725
1.0572,0,.10725
1.0606,0,.10725
1.064,0,.10725
1.0674,0,.10725
1.0708,0,.10725
1.0742,0,.10725
1.0776,0,.10725
1.081,0,.10725
1.0844,0,.10725
1.0878,0,.10725
1.0912,0,.10725
1.0946,0,.10725
1.098,0,.10725
1.1014,0,.10725
1.1048,0,.10725
1.1082,0,.10725
1.1116,0,.10725
1.115,0,.10725
1.1184,0,.10725
1.1218,0,.10725
1.1252,0,.10175000000000001
1.1286,0,.10175000000000001
1.132,0,.10175000000000001
1.1354,0,.10175000000000001
1.1388,0,.10175000000000001
1.1422,0,.10175000000000001
1.1456,0,.10175000000000001
1.149,0,.10175000000000001
1.1524,0,.10175000000000001
1.1558,0,.10175000000000001
1.1592,0,.10175000000000001
1.1626,0,.10175000000000001
1.166,0,.10175000000000001
1.1694,0,.10175000000000001
1.1728,0,.10175000000000001
1.1762,0,.10175000000000001
1.1796,0,.10175000000000001
1.183,0,.10175000000000001
1.1864,0,.10175000000000001
1.1898,0,.10175000000000001
1.1932,0,.10175000000000001
1.1966,0,.10175000000000001
1.2,0,.10175000000000001


==> Figures/musigma010.csv <==
-1.1274,2.7315,2.7315
-1.1252,2.5065,2.7315
-1.123,2.4555,2.7345
-1.1208,2.4135,2.7345
-1.1186,2.3805,2.7345
-1.1164,2.3535,2.7345
-1.1142,2.3265000000000002,2.7345
-1.112,2.3055,2.7315
-1.1098,2.2815,2.7315
-1.1076,2.2635,2.7315
-1.1054,2.2425,2.7315
-1.1032,2.2275,2.7285
-1.101,2.2095000000000002,2.7285
-1.0988,2.1915,2.7255000000000003
-1.0966,2.1765,2.7225
-1.0944,2.1615,2.7225
-1.0922,2.1465,2.7195
-1.09,2.1345,2.7165
-1.0878,2.1195,2.7135
-1.0856,2.1075,2.7105
-1.0834,2.0925000000000002,2.7075
-1.0812,2.0805,2.7045
-1.079,2.0685000000000002,2.7015000000000002
-1.0768,2.0564999999999998,2.6985
-1.0746,2.0445,2.6955
-1.0724,2.0324999999999998,2.6925
-1.0702,2.0205,2.6895
-1.068,2.0084999999999997,2.6865
-1.0658,1.9965000000000002,2.6805
-1.0636,1.9875,2.6775
-1.0614,1.9755,2.6745
-1.0592,1.9665,2.6715
-1.057,1.9545,2.6654999999999998
-1.0548,1.9455,2.6625
-1.0526,1.9335,2.6595
-1.0504,1.9245,2.6535
-1.0482,1.9155,2.6505
-1.046,1.9035,2.6475
-1.0438,1.8944999999999999,2.6445
-1.0416,1.8855,2.6385
-1.0394,1.8765,2.6355
-1.0372,1.8675000000000002,2.6325
-1.035,1.8585,2.6265
-1.0328,1.8465,2.6235
-1.0306,1.8375,2.6205
-1.0284,1.8285,2.6145
-1.0262,1.8195000000000001,2.6115
-1.024,1.8105,2.6055
-1.0218,1.8014999999999999,2.6025
-1.0196,1.7955,2.5995
-1.0174,1.7865,2.5935
-1.0152,1.7774999999999999,2.5905
-1.013,1.7685,2.5875
-1.0108,1.7595,2.5815
-1.0086,1.7505000000000002,2.5785
-1.0064,1.7415,2.5725
-1.0042,1.7355,2.5695
-1.002,1.7265000000000001,2.5665
-.9998,1.7175,2.5605
-.9976,1.7085,2.5575
-.9954,1.7025000000000001,2.5545
-.9932,1.6935,2.5484999999999998
-.991,1.6844999999999999,2.5455
-.9888,1.6785,2.5395
-.9866,1.6695,2.5365
-.9844,1.6604999999999999,2.5335
-.9822,1.6545,2.5275
-.98,1.6455,2.5244999999999997
-.9778,1.6395,2.5215
-.9756,1.6305,2.5155
-.9734,1.6244999999999998,2.5125
-.9712,1.6155,2.5065
-.969,1.6095000000000002,2.5035
-.9668,1.6005,2.5004999999999997
-.9646,1.5945,2.4945
-.9624,1.5855000000000001,2.4915000000000003
-.9602,1.5795,2.4885
-.958,1.5705,2.4825
-.9558,1.5645,2.4795
-.9536,1.5554999999999999,2.4735
-.9514,1.5495,2.4705
-.9492,1.5405,2.4675000000000002
-.947,1.5345,2.4615
-.9448,1.5285,2.4585
-.9426,1.5194999999999999,2.4525
-.9404,1.5135,2.4495
-.9382,1.5045,2.4465
-.936,1.4985,2.4405
-.9338,1.4925000000000002,2.4375
-.9316,1.4835,2.4345
-.9294,1.4775,2.4285
-.9272,1.4715,2.4255
-.925,1.4625,2.4195
-.9228,1.4565000000000001,2.4165
-.9206,1.4505,2.4135
-.9184,1.4415,2.4074999999999998
-.9162,1.4355,2.4045
-.914,1.4295,2.4015
-.9118,1.4235,2.3955
-.9096,1.4144999999999999,2.3925
-.9074,1.4085,2.3865
-.9052,1.4024999999999999,2.3834999999999997
-.903,1.3965,2.3805
-.9008,1.3875,2.3745000000000003
-.8986,1.3815,2.3715
-.8964,1.3755000000000002,2.3685
-.8942,1.3695,2.3625
-.892,1.3635000000000002,2.3595
-.8898,1.3545,2.3535
-.8876,1.3485,2.3505000000000003
-.8854,1.3425,2.3475
-.8832,1.3365,2.3415
-.881,1.3305,2.3385
-.8788,1.3245,2.3355
-.8766,1.3155000000000001,2.3295
-.8744,1.3094999999999999,2.3265000000000002
-.8722,1.3035,2.3205
-.87,1.2974999999999999,2.3175
-.8678,1.2915,2.3145
-.8656,1.2854999999999999,2.3085
-.8634,1.2795,2.3055
-.8612,1.2734999999999999,2.3025
-.859,1.2645,2.2965
-.8568,1.2585,2.2935
-.8546,1.2525,2.2904999999999998
-.8524,1.2465000000000002,2.2845
-.8502,1.2405,2.2815
-.848,1.2345000000000002,2.2755
-.8458,1.2285,2.2725
-.8436,1.2225000000000001,2.2695
-.8414,1.2165,2.2635
-.8392,1.2105000000000001,2.2605
-.837,1.2045,2.2575
-.8348,1.1985000000000001,2.2515
-.8326,1.1925,2.2485
-.8304,1.1865,2.2425
-.8282,1.1804999999999999,2.2395
-.826,1.1745,2.2365
-.8238,1.1684999999999999,2.2305
-.8216,1.1625,2.2275
-.8194,1.1564999999999999,2.2215
-.8172,1.1505,2.2185
-.815,1.1444999999999999,2.2155
-.8128,1.1385,2.2095000000000002
-.8106,1.1324999999999998,2.2065
-.8084,1.1265,2.2035
-.8062,1.1205,2.1975
-.804,1.1145,2.1945
-.8018,1.1085,2.1885
-.7996,1.1025,2.1855
-.7974,1.0965,2.1825
-.7952,1.0905,2.1765
-.793,1.0845,2.1734999999999998
-.7908,1.0785,2.1705
-.7886,1.0725,2.1645
-.7864,1.0665,2.1615
-.7842,1.0605,2.1585
-.782,1.0545,2.1525
-.7798,1.0485,2.1494999999999997
-.7776,1.0455,2.1435
-.7754,1.0394999999999999,2.1405
-.7732,1.0335,2.1375
-.771,1.0274999999999999,2.1315
-.7688,1.0215,2.1285
-.7666,1.0154999999999998,2.1254999999999997
-.7644,1.0095,2.1195
-.7622,1.0034999999999998,2.1165000000000003
-.76,.9975,2.1105
-.7578,.9944999999999999,2.1075
-.7556,.9884999999999999,2.1045
-.7534,.9824999999999999,2.0985
-.7512,.9764999999999999,2.0955
-.749,.9704999999999999,2.0925000000000002
-.7468,.9644999999999999,2.0865
-.7446,.9584999999999999,2.0835
-.7424,.9555,2.0775
-.7402,.9495,2.0745
-.738,.9435,2.0715
-.7358,.9375,2.0655
-.7336,.9315,2.0625
-.7314,.9255,2.0595
-.7292,.9225000000000001,2.0535
-.727,.9165000000000001,2.0505
-.7248,.9105000000000001,2.0475
-.7226,.9045000000000001,2.0415
-.7204,.8985000000000001,2.0385
-.7182,.8955,2.0324999999999998
-.716,.8895,2.0295
-.7138,.8835,2.0265
-.7116,.8775,2.0205
-.7094,.8714999999999999,2.0175
-.7072,.8685,2.0145
-.705,.8625,2.0084999999999997
-.7028,.8565,2.0055
-.7006,.8505,1.9994999999999998
-.6984,.8474999999999999,1.9965000000000002
-.6962,.8414999999999999,1.9935
-.694,.8354999999999999,1.9875
-.6918,.8294999999999999,1.9845000000000002
-.6896,.8265,1.9815
-.6874,.8205,1.9755
-.6852,.8145,1.9725000000000001
-.683,.8085,1.9695
-.6808,.8055000000000001,1.9635
-.6786,.7995000000000001,1.9605000000000001
-.6764,.7935000000000001,1.9575
-.6742,.7905,1.9515
-.672,.7845,1.9485000000000001
-.6698,.7785,1.9455
-.6676,.7725,1.9395
-.6654,.7695000000000001,1.9365
-.6632,.7635000000000001,1.9304999999999999
-.661,.7575000000000001,1.9275
-.6588,.7545,1.9245
-.6566,.7484999999999999,1.9184999999999999
-.6544,.7424999999999999,1.9155
-.6522,.7395,1.9095
-.65,.7335,1.9064999999999999
-.6478,.7275,1.9035
-.6456,.7244999999999999,1.8975
-.6434,.7184999999999999,1.8944999999999999
-.6412,.7124999999999999,1.8915
-.639,.7095,1.8855
-.6368,.7035,1.8824999999999998
-.6346,.6975,1.8795
-.6324,.6944999999999999,1.8735
-.6302,.6885,1.8705
-.628,.6825000000000001,1.8645
-.6258,.6795,1.8615
-.6236,.6735,1.8585
-.6214,.6675,1.8525
-.6192,.6645000000000001,1.8495
-.617,.6585000000000001,1.8465
-.6148,.6555,1.8405
-.6126,.6495,1.8375
-.6104,.6435,1.8345
-.6082,.6405000000000001,1.8285
-.606,.6345000000000001,1.8255
-.6038,.6315,1.8195000000000001
-.6016,.6255,1.8165
-.5994,.6194999999999999,1.8135
-.5972,.6165,1.8105
-.595,.6105,1.8045
-.5928,.6074999999999999,1.8014999999999999
-.5906,.6014999999999999,1.7955
-.5884,.5985,1.7925
-.5862,.5925,1.7894999999999999
-.584,.5865,1.7835
-.5818,.5834999999999999,1.7805
-.5796,.5774999999999999,1.7774999999999999
-.5774,.5745,1.7715
-.5752,.5685,1.7685
-.573,.5654999999999999,1.7625
-.5708,.5595000000000001,1.7595
-.5686,.5565,1.7565
-.5664,.5505,1.7505000000000002
-.5642,.5475000000000001,1.7475
-.562,.5415000000000001,1.7445
-.5598,.5385,1.7385000000000002
-.5576,.5325,1.7355
-.5554,.5295000000000001,1.7325
-.5532,.5235000000000001,1.7265000000000001
-.551,.5205,1.7235
-.5488,.5145,1.7205
-.5466,.5115000000000001,1.7145000000000001
-.5444,.5055000000000001,1.7115
-.5422,.5025,1.7055
-.54,.4965,1.7025000000000001
-.5378,.4935,1.6995
-.5356,.4875,1.6935
-.5334,.4845,1.6905000000000001
-.5312,.4785,1.6875
-.529,.4755,1.6815
-.5268,.46950000000000003,1.6785
-.5246,.4665,1.6755
-.5224,.4605,1.6695
-.5202,.4575,1.6665
-.518,.4545,1.6635
-.5158,.4485,1.6575
-.5136,.4455,1.6545
-.5114,.4395,1.6484999999999999
-.5092,.4365,1.6455
-.507,.4305,1.6425
-.5048,.4275,1.6364999999999998
-.5026,.4245,1.6335
-.5004,.4185,1.6305
-.4982,.4155,1.6244999999999998
-.496,.4095,1.6215000000000002
-.4938,.4065,1.6185
-.4916,.4035,1.6125
-.4894,.3975,1.6095000000000002
-.4872,.3945,1.6065
-.485,.3915,1.6005
-.4828,.3855,1.5975000000000001
-.4806,.3825,1.5945
-.4784,.3765,1.5885
-.4762,.3735,1.5855000000000001
-.474,.3705,1.5825
-.4718,.3645,1.5765
-.4696,.3615,1.5735000000000001
-.4674,.3585,1.5705
-.4652,.3525,1.5645
-.463,.3495,1.5615
-.4608,.3465,1.5554999999999999
-.4586,.3405,1.5525
-.4564,.3375,1.5495
-.4542,.3345,1.5434999999999999
-.452,.3285,1.5405
-.4498,.3255,1.5375
-.4476,.3225,1.5314999999999999
-.4454,.3195,1.5285
-.4432,.3135,1.5255
-.441,.3105,1.5194999999999999
-.4388,.3075,1.5165
-.4366,.3045,1.5135
-.4344,.2985,1.5074999999999998
-.4322,.2955,1.5045
-.43,.2925,1.5015
-.4278,.2865,1.4955
-.4256,.2835,1.4925000000000002
-.4234,.28049999999999997,1.4895
-.4212,.2775,1.4835
-.419,.2745,1.4805000000000001
-.4168,.2685,1.4775
-.4146,.2655,1.4715
-.4124,.2625,1.4685000000000001
-.4102,.2595,1.4625
-.408,.2535,1.4595
-.4058,.2505,1.4565000000000001
-.4036,.2475,1.4505
-.4014,.2445,1.4475
-.3992,.2415,1.4445000000000001
-.397,.2385,1.4415
-.3948,.2325,1.4355
-.3926,.2295,1.4325
-.3904,.2265,1.4264999999999999
-.3882,.2235,1.4235
-.386,.2205,1.4205
-.3838,.2175,1.4144999999999999
-.3816,.2145,1.4115
-.3794,.2085,1.4085
-.3772,.2055,1.4024999999999999
-.375,.2025,1.3995
-.3728,.1995,1.3965
-.3706,.1965,1.3904999999999998
-.3684,.1935,1.3875
-.3662,.1905,1.3845
-.364,.1875,1.3784999999999998
-.3618,.1845,1.3755000000000002
-.3596,.1785,1.3725
-.3574,.1755,1.3665
-.3552,.1725,1.3635000000000002
-.353,.1695,1.3605
-.3508,.1665,1.3545
-.3486,.1635,1.3515000000000001
-.3464,.1605,1.3485
-.3442,.1575,1.3425
-.342,.1545,1.3395000000000001
-.3398,.1515,1.3365
-.3376,.1485,1.3305
-.3354,.1455,1.3275000000000001
-.3332,.1425,1.3245
-.331,.1395,1.3185
-.3288,.1365,1.3155000000000001
-.3266,.1335,1.3125
-.3244,.1305,1.3065
-.3222,.1275,1.3035
-.32,.1245,1.3005
-.3178,.1215,1.2945
-.3156,.1185,1.2915
-.3134,.1155,1.2885
-.3112,.1125,1.2825
-.309,.1095,1.2795
-.3068,.1065,1.2765
-.3046,.1065,1.2705
-.3024,.1035,1.2675
-.3002,.1005,1.2645
-.298,.0975,1.2585
-.2958,.0945,1.2555
-.2936,.0915,1.2525
-.2914,.0885,1.2465000000000002
-.2892,.08549999999999999,1.2435
-.287,.08549999999999999,1.2405
-.2848,.0825,1.2345000000000002
-.2826,.0795,1.2315
-.2804,.0765,1.2285
-.2782,.0735,1.2225000000000001
-.276,.07050000000000001,1.2195
-.2738,.07050000000000001,1.2165
-.2716,.0675,1.2135
-.2694,.0645,1.2075
-.2672,.0615,1.2045
-.265,.058499999999999996,1.1985000000000001
-.2628,.058499999999999996,1.1955
-.2606,.0555,1.1925
-.2584,.0525,1.1895
-.2562,.0495,1.1835
-.254,.0495,1.1804999999999999
-.2518,.0465,1.1745
-.2496,.0435,1.1715
-.2474,.0405,1.1684999999999999
-.2452,.0405,1.1655
-.243,.0375,1.1595
-.2408,.0345,1.1564999999999999
-.2386,.0345,1.1535
-.2364,.0315,1.1475
-.2342,.028499999999999998,1.1444999999999999
-.232,.028499999999999998,1.1415
-.2298,.025500000000000002,1.1355
-.2276,.025500000000000002,1.1324999999999998
-.2254,.0225,1.1295
-.2232,.0195,1.1235
-.221,.0195,1.1205
-.2188,.0165,1.1175000000000002
-.2166,.0165,1.1115
-.2144,.0135,1.1085
-.2122,.0135,1.1055000000000001
-.21,.010499999999999999,1.0995
-.2078,.010499999999999999,1.0965
-.2056,.0075,1.0935000000000001
-.2034,.0075,1.0875
-.2012,.0045000000000000005,1.0845
-.199,.0045000000000000005,1.0815000000000001
-.1968,.0045000000000000005,1.0785
-.1946,0,1.0725
-.1924,0,1.0695000000000001
-.1902,0,1.0665
-.188,0,1.0605
-.1858,0,1.0575
-.1836,0,1.0545
-.1814,0,1.0485
-.1792,0,1.0455
-.177,0,1.0425
-.1748,0,1.0365
-.1726,0,1.0335
-.1704,0,1.0305
-.1682,0,1.0274999999999999
-.166,0,1.0215
-.1638,0,1.0185
-.1616,0,1.0154999999999998
-.1594,0,1.0095
-.1572,0,1.0065
-.155,0,1.0034999999999998
-.1528,0,.9975
-.1506,0,.9944999999999999
-.1484,0,.9915
-.1462,0,.9884999999999999
-.144,0,.9824999999999999
-.1418,0,.9795
-.1396,0,.9764999999999999
-.1374,0,.9704999999999999
-.1352,0,.9675
-.133,0,.9644999999999999
-.1308,0,.9584999999999999
-.1286,0,.9555
-.1264,0,.9524999999999999
-.1242,0,.9495
-.122,0,.9435
-.1198,0,.9404999999999999
-.1176,0,.9375
-.1154,0,.9315
-.1132,0,.9285000000000001
-.111,0,.9255
-.1088,0,.9195
-.1066,0,.9165000000000001
-.1044,0,.9135
-.1022,0,.9075
-.1,0,.9045000000000001
-.0978,0,.9015
-.0956,0,.8985000000000001
-.0934,0,.8925000000000001
-.0912,0,.8895
-.089,0,.8865000000000001
-.0868,0,.8835
-.0846,0,.8775
-.0824,0,.8745
-.0802,0,.8714999999999999
-.078,0,.8654999999999999
-.0758,0,.8625
-.0736,0,.8594999999999999
-.0714,0,.8534999999999999
-.0692,0,.8505
-.067,0,.8474999999999999
-.0648,0,.8445
-.0626,0,.8385
-.0604,0,.8354999999999999
-.0582,0,.8325
-.056,0,.8265
-.0538,0,.8234999999999999
-.0516,0,.8205
-.0494,0,.8174999999999999
-.0472,0,.8115
-.045,0,.8085
-.0428,0,.8055000000000001
-.0406,0,.8025
-.0384,0,.7965
-.0362,0,.7935000000000001
-.034,0,.7905
-.0318,0,.7845
-.0296,0,.7815000000000001
-.0274,0,.7785
-.0252,0,.7755000000000001
-.023,0,.7695000000000001
-.0208,0,.7665
-.0186,0,.7635000000000001
-.0164,0,.7605
-.0142,0,.7545
-.012,0,.7515000000000001
-.0098,0,.7484999999999999
-.0076,0,.7424999999999999
-.0054,0,.7395
-.0032,0,.7364999999999999
-.001,0,.7335
.0012,0,.7275
.0034,0,.7244999999999999
.0056,0,.7215
.0078,0,.7184999999999999
.01,0,.7124999999999999
.0122,0,.7095
.0144,0,.7064999999999999
.0166,0,.7035
.0188,0,.7004999999999999
.021,0,.6944999999999999
.0232,0,.6915
.0254,0,.6885
.0276,0,.6825000000000001
.0298,0,.6795
.032,0,.6765000000000001
.0342,0,.6735
.0364,0,.6705000000000001
.0386,0,.6645000000000001
.0408,0,.6615
.043,0,.6585000000000001
.0452,0,.6555
.0474,0,.6495
.0496,0,.6465000000000001
.0518,0,.6435
.054,0,.6405000000000001
.0562,0,.6345000000000001
.0584,0,.6315
.0606,0,.6285000000000001
.0628,0,.6255
.065,0,.6194999999999999
.0672,0,.6165
.0694,0,.6134999999999999
.0716,0,.6105
.0738,0,.6074999999999999
.076,0,.6014999999999999
.0782,0,.5985
.0804,0,.5954999999999999
.0826,0,.5925
.0848,0,.5894999999999999
.087,0,.5834999999999999
.0892,0,.5805
.0914,0,.5774999999999999
.0936,0,.5745
.0958,0,.5714999999999999
.098,0,.5654999999999999
.1002,0,.5625
.1024,0,.5595000000000001
.1046,0,.5565
.1068,0,.5535000000000001
.109,0,.5475000000000001
.1112,0,.5445
.1134,0,.5415000000000001
.1156,0,.5385
.1178,0,.5355000000000001
.12,0,.5295000000000001
.1222,0,.5265
.1244,0,.5235000000000001
.1266,0,.5205
.1288,0,.5175000000000001
.131,0,.5115000000000001
.1332,0,.5085
.1354,0,.5055000000000001
.1376,0,.5025
.1398,0,.4995
.142,0,.4965
.1442,0,.4905
.1464,0,.4875
.1486,0,.4845
.1508,0,.4815
.153,0,.4785
.1552,0,.4755
.1574,0,.4725
.1596,0,.4665
.1618,0,.4635
.164,0,.4605
.1662,0,.4575
.1684,0,.4545
.1706,0,.4515
.1728,0,.4455
.175,0,.4425
.1772,0,.4395
.1794,0,.4365
.1816,0,.4335
.1838,0,.4305
.186,0,.4275
.1882,0,.4245
.1904,0,.4215
.1926,0,.4155
.1948,0,.4125
.197,0,.4095
.1992,0,.4065
.2014,0,.4035
.2036,0,.4005
.2058,0,.3975
.208,0,.3945
.2102,0,.3915
.2124,0,.3885
.2146,0,.3825
.2168,0,.3795
.219,0,.3765
.2212,0,.3735
.2234,0,.3705
.2256,0,.3675
.2278,0,.3645
.23,0,.3615
.2322,0,.3585
.2344,0,.3555
.2366,0,.3525
.2388,0,.3495
.241,0,.3465
.2432,0,.3435
.2454,0,.3405
.2476,0,.3375
.2498,0,.3345
.252,0,.3315
.2542,0,.3285
.2564,0,.3255
.2586,0,.3225
.2608,0,.3195
.263,0,.3165
.2652,0,.3135
.2674,0,.3105
.2696,0,.3075
.2718,0,.3045
.274,0,.3015
.2762,0,.2985
.2784,0,.2955
.2806,0,.2925
.2828,0,.2895
.285,0,.2865
.2872,0,.2835
.2894,0,.28049999999999997
.2916,0,.2775
.2938,0,.2775
.296,0,.2745
.2982,0,.2715
.3004,0,.2685
.3026,0,.2655
.3048,0,.2625
.307,0,.2595
.3092,0,.2595
.3114,0,.2565
.3136,0,.2535
.3158,0,.2505
.318,0,.2475
.3202,0,.2445
.3224,0,.2445
.3246,0,.2415
.3268,0,.2385
.329,0,.2385
.3312,0,.2355
.3334,0,.2325
.3356,0,.2295
.3378,0,.2295
.34,0,.2265
.3422,0,.2235
.3444,0,.2235
.3466,0,.2205
.3488,0,.2175
.351,0,.2175
.3532,0,.2145
.3554,0,.2115
.3576,0,.2115
.3598,0,.2085
.362,0,.2085
.3642,0,.2055
.3664,0,.2055
.3686,0,.2025
.3708,0,.2025
.373,0,.1995
.3752,0,.1965
.3774,0,.1965
.3796,0,.1965
.3818,0,.1935
.384,0,.1935
.3862,0,.1905
.3884,0,.1905
.3906,0,.1875
.3928,0,.1875
.395,0,.1875
.3972,0,.1845
.3994,0,.1845
.4016,0,.1815
.4038,0,.1815
.406,0,.1815
.4082,0,.1785
.4104,0,.1785
.4126,0,.1785
.4148,0,.1755
.417,0,.1755
.4192,0,.1755
.4214,0,.1725
.4236,0,.1725
.4258,0,.1725
.428,0,.1695
.4302,0,.1695
.4324,0,.1695
.4346,0,.1695
.4368,0,.1665
.439,0,.1665
.4412,0,.1665
.4434,0,.1665
.4456,0,.1635
.4478,0,.1635
.45,0,.1635
.4522,0,.1635
.4544,0,.1605
.4566,0,.1605
.4588,0,.1605
.461,0,.1605
.4632,0,.1605
.4654,0,.1575
.4676,0,.1575
.4698,0,.1575
.472,0,.1575
.4742,0,.1545
.4764,0,.1545
.4786,0,.1545
.4808,0,.1545
.483,0,.1545
.4852,0,.1545
.4874,0,.1515
.4896,0,.1515
.4918,0,.1515
.494,0,.1515
.4962,0,.1515
.4984,0,.1485
.5006,0,.1485
.5028,0,.1485
.505,0,.1485
.5072,0,.1485
.5094,0,.1485
.5116,0,.1455
.5138,0,.1455
.516,0,.1455
.5182,0,.1455
.5204,0,.1455
.5226,0,.1455
.5248,0,.1455
.527,0,.1425
.5292,0,.1425
.5314,0,.1425
.5336,0,.1425
.5358,0,.1425
.538,0,.1425
.5402,0,.1395
.5424,0,.1395
.5446,0,.1395
.5468,0,.1395
.549,0,.1395
.5512,0,.1395
.5534,0,.1395
.5556,0,.1395
.5578,0,.1365
.56,0,.1365
.5622,0,.1365
.5644,0,.1365
.5666,0,.1365
.5688,0,.1365
.571,0,.1365
.5732,0,.1365
.5754,0,.1335
.5776,0,.1335
.5798,0,.1335
.582,0,.1335
.5842,0,.1335
.5864,0,.1335
.5886,0,.1335
.5908,0,.1335
.593,0,.1305
.5952,0,.1305
.5974,0,.1305
.5996,0,.1305
.6018,0,.1305
.604,0,.1305
.6062,0,.1305
.6084,0,.1305
.6106,0,.1305
.6128,0,.1275
.615,0,.1275
.6172,0,.1275
.6194,0,.1275
.6216,0,.1275
.6238,0,.1275
.626,0,.1275
.6282,0,.1275
.6304,0,.1275
.6326,0,.1275
.6348,0,.1275
.637,0,.1245
.6392,0,.1245
.6414,0,.1245
.6436,0,.1245
.6458,0,.1245
.648,0,.1245
.6502,0,.1245
.6524,0,.1245
.6546,0,.1245
.6568,0,.1245
.659,0,.1215
.6612,0,.1215
.6634,0,.1215
.6656,0,.1215
.6678,0,.1215
.67,0,.1215
.6722,0,.1215
.6744,0,.1215
.6766,0,.1215
.6788,0,.1215
.681,0,.1215
.6832,0,.1185
.6854,0,.1185
.6876,0,.1185
.6898,0,.1185
.692,0,.1185
.6942,0,.1185
.6964,0,.1185
.6986,0,.1185
.7008,0,.1185
.703,0,.1185
.7052,0,.1185
.7074,0,.1185
.7096,0,.1155
.7118,0,.1155
.714,0,.1155
.7162,0,.1155
.7184,0,.1155
.7206,0,.1155
.7228,0,.1155
.725,0,.1155
.7272,0,.1155
.7294,0,.1155
.7316,0,.1155
.7338,0,.1155
.736,0,.1155
.7382,0,.1125
.7404,0,.1125
.7426,0,.1125
.7448,0,.1125
.747,0,.1125
.7492,0,.1125
.7514,0,.1125
.7536,0,.1125
.7558,0,.1125
.758,0,.1125
.7602,0,.1125
.7624,0,.1125
.7646,0,.1125
.7668,0,.1095
.769,0,.1095
.7712,0,.1095
.7734,0,.1095
.7756,0,.1095
.7778,0,.1095
.78,0,.1095
.7822,0,.1095
.7844,0,.1095
.7866,0,.1095
.7888,0,.1095
.791,0,.1095
.7932,0,.1095
.7954,0,.1095
.7976,0,.1095
.7998,0,.1095
.802,0,.1065
.8042,0,.1065
.8064,0,.1065
.8086,0,.1065
.8108,0,.1065
.813,0,.1065
.8152,0,.1065
.8174,0,.1065
.8196,0,.1065
.8218,0,.1065
.824,0,.1065
.8262,0,.1065
.8284,0,.1065
.8306,0,.1065
.8328,0,.1065
.835,0,.1065
.8372,0,.1035
.8394,0,.1035
.8416,0,.1035
.8438,0,.1035
.846,0,.1035
.8482,0,.1035
.8504,0,.1035
.8526,0,.1035
.8548,0,.1035
.857,0,.1035
.8592,0,.1035
.8614,0,.1035
.8636,0,.1035
.8658,0,.1035
.868,0,.1035
.8702,0,.1035
.8724,0,.1035
.8746,0,.1035
.8768,0,.1005
.879,0,.1005
.8812,0,.1005
.8834,0,.1005
.8856,0,.1005
.8878,0,.1005
.89,0,.1005
.8922,0,.1005
.8944,0,.1005
.8966,0,.1005
.8988,0,.1005
.901,0,.1005
.9032,0,.1005
.9054,0,.1005
.9076,0,.1005
.9098,0,.1005
.912,0,.1005
.9142,0,.1005
.9164,0,.1005
.9186,0,.0975
.9208,0,.0975
.923,0,.0975
.9252,0,.0975
.9274,0,.0975
.9296,0,.0975
.9318,0,.0975
.934,0,.0975
.9362,0,.0975
.9384,0,.0975
.9406,0,.0975
.9428,0,.0975
.945,0,.0975
.9472,0,.0975
.9494,0,.0975
.9516,0,.0975
.9538,0,.0975
.956,0,.0975
.9582,0,.0975
.9604,0,.0975
.9626,0,.0975
.9648,0,.0975
.967,0,.0945
.9692,0,.0945
.9714,0,.0945
.9736,0,.0945
.9758,0,.0945
.978,0,.0945
.9802,0,.0945
.9824,0,.0945
.9846,0,.0945
.9868,0,.0945
.989,0,.0945
.9912,0,.0945
.9934,0,.0945
.9956,0,.0945
.9978,0,.0945
1,0,.0945


==> Figures/musigma020.csv <==
-.944,2.4537500000000003,2.4537500000000003
-.942,2.16125,2.4537500000000003
-.94,2.10375,2.45625
-.938,2.05875,2.45625
-.936,2.01875,2.45875
-.934,1.9837500000000001,2.45875
-.932,1.9537499999999999,2.45875
-.93,1.92375,2.4612499999999997
-.928,1.89625,2.4612499999999997
-.926,1.87125,2.4612499999999997
-.924,1.84875,2.4612499999999997
-.922,1.82625,2.46375
-.92,1.80375,2.46375
-.918,1.78375,2.46375
-.916,1.76375,2.46375
-.914,1.74375,2.46375
-.912,1.72625,2.46375
-.91,1.70625,2.46375
-.908,1.69125,2.46375
-.906,1.67375,2.46375
-.904,1.65625,2.46375
-.902,1.6412499999999999,2.46375
-.9,1.62625,2.46375
-.898,1.61125,2.46375
-.896,1.59625,2.46375
-.894,1.58125,2.46375
-.892,1.56625,2.46375
-.89,1.55375,2.46375
-.888,1.53875,2.46375
-.886,1.52625,2.46375
-.884,1.51125,2.46375
-.882,1.49875,2.46375
-.88,1.48625,2.46375
-.878,1.47375,2.46375
-.876,1.46125,2.4612499999999997
-.874,1.44875,2.4612499999999997
-.872,1.43875,2.4612499999999997
-.87,1.42625,2.4612499999999997
-.868,1.41375,2.4612499999999997
-.866,1.40375,2.45875
-.864,1.3912499999999999,2.45875
-.862,1.38125,2.45875
-.86,1.36875,2.45875
-.858,1.3587500000000001,2.45625
-.856,1.34875,2.45625
-.854,1.33625,2.45625
-.852,1.32625,2.45625
-.85,1.31625,2.4537500000000003
-.848,1.30625,2.4537500000000003
-.846,1.2962500000000001,2.4537500000000003
-.844,1.28625,2.45125
-.842,1.27625,2.45125
-.84,1.2662499999999999,2.44875
-.838,1.25625,2.44875
-.836,1.24625,2.44875
-.834,1.23625,2.44625
-.832,1.22875,2.44625
-.83,1.21875,2.4437499999999996
-.828,1.20875,2.4437499999999996
-.826,1.20125,2.44125
-.824,1.19125,2.44125
-.822,1.18125,2.4387499999999998
-.82,1.17375,2.4387499999999998
-.818,1.16375,2.4362500000000002
-.816,1.15625,2.4362500000000002
-.814,1.14625,2.43375
-.812,1.13875,2.43375
-.81,1.12875,2.4312500000000004
-.808,1.12125,2.4312500000000004
-.806,1.11125,2.42875
-.804,1.10375,2.42625
-.802,1.09625,2.42625
-.8,1.08875,2.42375
-.798,1.0787499999999999,2.42375
-.796,1.07125,2.4212499999999997
-.794,1.06375,2.41875
-.792,1.05625,2.41875
-.79,1.0462500000000001,2.41625
-.788,1.03875,2.4137500000000003
-.786,1.03125,2.4137500000000003
-.784,1.02375,2.41125
-.782,1.0162499999999999,2.4087500000000004
-.78,1.00875,2.40625
-.778,1.00125,2.40625
-.776,.99375,2.4037499999999996
-.774,.9862500000000001,2.40125
-.772,.97875,2.3987499999999997
-.77,.97125,2.3987499999999997
-.768,.96375,2.39625
-.766,.95625,2.39375
-.764,.94875,2.3912500000000003
-.762,.9412499999999999,2.38875
-.76,.9337500000000001,2.38625
-.758,.92625,2.38625
-.756,.92125,2.38375
-.754,.9137500000000001,2.3812499999999996
-.752,.90625,2.37875
-.75,.8987499999999999,2.3762499999999998
-.748,.89125,2.3737500000000002
-.746,.88625,2.37125
-.744,.8787499999999999,2.3687500000000004
-.742,.8712500000000001,2.3687500000000004
-.74,.86625,2.36625
-.738,.85875,2.36375
-.736,.8512500000000001,2.36125
-.734,.84625,2.3587499999999997
-.732,.83875,2.35625
-.73,.83125,2.35375
-.728,.8262499999999999,2.3512500000000003
-.726,.81875,2.34875
-.724,.81375,2.3462500000000004
-.722,.80625,2.34375
-.72,.80125,2.3412499999999996
-.718,.79375,2.33875
-.716,.7887500000000001,2.3362499999999997
-.714,.78125,2.33375
-.712,.77625,2.33125
-.71,.76875,2.3287500000000003
-.708,.7637499999999999,2.32625
-.706,.75625,2.32375
-.704,.75125,2.32125
-.702,.74375,2.3187499999999996
-.7,.73875,2.31625
-.698,.73375,2.3137499999999998
-.696,.7262500000000001,2.3112500000000002
-.694,.72125,2.30875
-.692,.71625,2.30375
-.69,.70875,2.30125
-.688,.70375,2.29875
-.686,.69875,2.2962499999999997
-.684,.6912499999999999,2.29375
-.682,.68625,2.29125
-.68,.68125,2.2887500000000003
-.678,.6737500000000001,2.28625
-.676,.66875,2.2837500000000004
-.674,.6637500000000001,2.28125
-.672,.65875,2.27625
-.67,.65375,2.2737499999999997
-.668,.64625,2.27125
-.666,.64125,2.26875
-.664,.63625,2.2662500000000003
-.662,.63125,2.26375
-.66,.62625,2.26125
-.658,.6212500000000001,2.2562499999999996
-.656,.61375,2.25375
-.654,.60875,2.2512499999999998
-.652,.60375,2.2487500000000002
-.65,.59875,2.24625
-.648,.59375,2.2437500000000004
-.646,.58875,2.23875
-.644,.58375,2.23625
-.642,.57875,2.2337499999999997
-.64,.57375,2.23125
-.638,.56875,2.22875
-.636,.56375,2.22375
-.634,.5587500000000001,2.2212500000000004
-.632,.55375,2.21875
-.63,.5487500000000001,2.2162499999999996
-.628,.54375,2.21375
-.626,.5387500000000001,2.20875
-.624,.53375,2.20625
-.622,.52875,2.2037500000000003
-.62,.5237499999999999,2.20125
-.618,.51875,2.19875
-.616,.5137499999999999,2.1937499999999996
-.614,.50875,2.19125
-.612,.50625,2.1887499999999998
-.61,.50125,2.1862500000000002
-.608,.49624999999999997,2.1812500000000004
-.606,.49124999999999996,2.17875
-.604,.48624999999999996,2.17625
-.602,.48124999999999996,2.17375
-.6,.47624999999999995,2.1712499999999997
-.598,.47375,2.16625
-.596,.46875,2.1637500000000003
-.594,.46375,2.16125
-.592,.45875,2.1587500000000004
-.59,.45625000000000004,2.1537499999999996
-.588,.45125000000000004,2.15125
-.586,.44625000000000004,2.1487499999999997
-.584,.44125000000000003,2.14625
-.582,.43875,2.1412500000000003
-.58,.43374999999999997,2.13875
-.578,.42874999999999996,2.13625
-.576,.42374999999999996,2.13375
-.574,.42125,2.12875
-.572,.41625,2.1262499999999998
-.57,.41125,2.1237500000000002
-.568,.40874999999999995,2.1187500000000004
-.566,.40375000000000005,2.11625
-.564,.39875000000000005,2.11375
-.562,.39625,2.11125
-.56,.39125,2.10625
-.558,.38875000000000004,2.10375
-.556,.38375000000000004,2.1012500000000003
-.554,.37875000000000003,2.0962500000000004
-.552,.37625,2.09375
-.55,.37124999999999997,2.0912499999999996
-.548,.36875,2.08875
-.546,.36375,2.08375
-.544,.35875,2.08125
-.542,.35624999999999996,2.0787500000000003
-.54,.35124999999999995,2.07375
-.538,.34875,2.07125
-.536,.34375,2.0687499999999996
-.534,.34125000000000005,2.06625
-.532,.33625000000000005,2.0612500000000002
-.53,.33375,2.05875
-.528,.32875,2.0562500000000004
-.526,.32625000000000004,2.05125
-.524,.32375,2.04875
-.522,.31875,2.0462499999999997
-.52,.31625000000000003,2.04375
-.518,.31125,2.0387500000000003
-.516,.30874999999999997,2.03625
-.514,.30374999999999996,2.0337500000000004
-.512,.30125,2.0287499999999996
-.51,.29874999999999996,2.02625
-.508,.29374999999999996,2.0237499999999997
-.506,.29125,2.01875
-.504,.28625,2.0162500000000003
-.502,.28374999999999995,2.01375
-.5,.28125,2.00875
-.498,.27625,2.0062499999999996
-.496,.27375000000000005,2.00375
-.494,.27125,2.0012499999999998
-.492,.26625,1.99625
-.49,.26375000000000004,1.99375
-.488,.26125,1.99125
-.486,.25625,1.98625
-.484,.25375000000000003,1.9837500000000001
-.482,.25125,1.98125
-.48,.24875,1.97625
-.478,.24375,1.97375
-.476,.24125,1.97125
-.474,.23875,1.96625
-.472,.23625,1.96375
-.47,.23125,1.96125
-.468,.22875,1.95625
-.466,.22625,1.9537499999999999
-.464,.22375,1.95125
-.462,.22125,1.94625
-.46,.21625,1.94375
-.458,.21375,1.94125
-.456,.21125,1.93625
-.454,.20875,1.93375
-.452,.20625,1.93125
-.45,.20375,1.92625
-.448,.20125,1.92375
-.446,.19625,1.9212500000000001
-.444,.19375,1.91625
-.442,.19125,1.91375
-.44,.18875,1.91125
-.438,.18625,1.90625
-.436,.18375,1.90375
-.434,.18125,1.90125
-.432,.17875,1.89625
-.43,.17625,1.89375
-.428,.17375,1.8912499999999999
-.426,.17125,1.88625
-.424,.16875,1.88375
-.422,.16375,1.88125
-.42,.16125,1.87625
-.418,.15875,1.87375
-.416,.15625,1.87125
-.414,.15375,1.86625
-.412,.15125,1.86375
-.41,.14875,1.86125
-.408,.14625,1.85625
-.406,.14625,1.85375
-.404,.14375,1.85125
-.402,.14125,1.84625
-.4,.13875,1.84375
-.398,.13625,1.84125
-.396,.13375,1.83625
-.394,.13125,1.83375
-.392,.12875,1.83125
-.39,.12625,1.82625
-.388,.12375,1.82375
-.386,.12125,1.82125
-.384,.11875,1.81625
-.382,.11624999999999999,1.81375
-.38,.11624999999999999,1.81125
-.378,.11375,1.80625
-.376,.11125,1.80375
-.374,.10875,1.80125
-.372,.10625,1.7962500000000001
-.37,.10375,1.79375
-.368,.10125,1.79125
-.366,.10125,1.78625
-.364,.09875,1.78375
-.362,.09625,1.78125
-.36,.09375,1.77625
-.358,.09125,1.77375
-.356,.09125,1.76875
-.354,.08875,1.7662499999999999
-.352,.08625,1.76375
-.35,.08375,1.75875
-.348,.08375,1.75625
-.346,.08125,1.75375
-.344,.07875,1.74875
-.342,.07625,1.74625
-.34,.07625,1.74375
-.338,.07375,1.73875
-.336,.07125000000000001,1.73625
-.334,.07125000000000001,1.7337500000000001
-.332,.06875,1.72875
-.33,.06625,1.72625
-.328,.06375,1.72375
-.326,.06375,1.71875
-.324,.06125,1.71625
-.322,.05875,1.71125
-.32,.05875,1.70875
-.318,.05625,1.70625
-.316,.05375,1.70125
-.314,.05375,1.69875
-.312,.051250000000000004,1.69625
-.31,.051250000000000004,1.69125
-.308,.04875,1.68875
-.306,.04625,1.68625
-.304,.04625,1.68125
-.302,.04375,1.67875
-.3,.04375,1.67625
-.298,.04125,1.6712500000000001
-.296,.03875,1.66875
-.294,.03875,1.66625
-.292,.036250000000000004,1.66125
-.29,.036250000000000004,1.65875
-.288,.03375,1.65375
-.286,.03375,1.65125
-.284,.03125,1.64875
-.282,.03125,1.64375
-.28,.028749999999999998,1.6412499999999999
-.278,.028749999999999998,1.63875
-.276,.026250000000000002,1.63375
-.274,.026250000000000002,1.63125
-.272,.02375,1.62875
-.27,.02375,1.62375
-.268,.021249999999999998,1.62125
-.266,.021249999999999998,1.61875
-.264,.018750000000000003,1.61375
-.262,.018750000000000003,1.61125
-.26,.01625,1.60625
-.258,.01625,1.60375
-.256,.01625,1.60125
-.254,.01375,1.59625
-.252,.01375,1.59375
-.25,.01125,1.59125
-.248,.01125,1.58625
-.246,.01125,1.58375
-.244,.00875,1.58125
-.242,.00875,1.57625
-.24,.00875,1.57375
-.238,.00625,1.57125
-.236,.00625,1.56625
-.234,.00625,1.56375
-.232,.00375,1.55875
-.23,.00375,1.55625
-.228,.00375,1.55375
-.226,0,1.54875
-.224,0,1.5462500000000001
-.222,0,1.54375
-.22,0,1.53875
-.218,0,1.53625
-.216,0,1.53375
-.214,0,1.52875
-.212,0,1.52625
-.21,0,1.52375
-.208,0,1.51875
-.206,0,1.5162499999999999
-.204,0,1.51125
-.202,0,1.50875
-.2,0,1.50625
-.198,0,1.50125
-.196,0,1.49875
-.194,0,1.49625
-.192,0,1.49125
-.19,0,1.48875
-.188,0,1.48625
-.186,0,1.48125
-.184,0,1.47875
-.182,0,1.47375
-.18,0,1.47125
-.178,0,1.46875
-.176,0,1.46375
-.174,0,1.46125
-.172,0,1.45875
-.17,0,1.4537499999999999
-.168,0,1.45125
-.166,0,1.44875
-.164,0,1.44375
-.162,0,1.44125
-.16,0,1.43875
-.158,0,1.43375
-.156,0,1.43125
-.154,0,1.42625
-.152,0,1.42375
-.15,0,1.4212500000000001
-.148,0,1.41625
-.146,0,1.41375
-.144,0,1.41125
-.142,0,1.40625
-.14,0,1.40375
-.138,0,1.40125
-.136,0,1.39625
-.134,0,1.39375
-.132,0,1.38875
-.13,0,1.38625
-.128,0,1.38375
-.126,0,1.37875
-.124,0,1.37625
-.122,0,1.37375
-.12,0,1.36875
-.118,0,1.36625
-.116,0,1.36375
-.114,0,1.3587500000000001
-.112,0,1.35625
-.11,0,1.35125
-.108,0,1.34875
-.106,0,1.34625
-.104,0,1.34125
-.102,0,1.33875
-.1,0,1.33625
-.098,0,1.33125
-.096,0,1.3287499999999999
-.094,0,1.32625
-.092,0,1.32125
-.09,0,1.31875
-.088,0,1.31625
-.086,0,1.31125
-.084,0,1.30875
-.082,0,1.30375
-.08,0,1.30125
-.078,0,1.29875
-.076,0,1.29375
-.074,0,1.29125
-.072,0,1.28875
-.07,0,1.28375
-.068,0,1.28125
-.066,0,1.27875
-.064,0,1.27375
-.062,0,1.27125
-.06,0,1.26875
-.058,0,1.26375
-.056,0,1.26125
-.054,0,1.25625
-.052,0,1.25375
-.05,0,1.25125
-.048,0,1.24625
-.046,0,1.24375
-.044,0,1.24125
-.042,0,1.23625
-.04,0,1.2337500000000001
-.038,0,1.23125
-.036,0,1.22625
-.034,0,1.22375
-.032,0,1.21875
-.03,0,1.21625
-.028,0,1.21375
-.026,0,1.20875
-.024,0,1.20625
-.022,0,1.2037499999999999
-.02,0,1.19875
-.018,0,1.19625
-.016,0,1.19375
-.014,0,1.18875
-.012,0,1.18625
-.01,0,1.18375
-.008,0,1.17875
-.006,0,1.17625
-.004,0,1.1712500000000001
-.002,0,1.16875
0,0,1.16625
.002,0,1.16125
.004,0,1.15875
.006,0,1.15625
.008,0,1.15125
.01,0,1.14875
.012,0,1.14625
.014,0,1.1412499999999999
.016,0,1.13875
.018,0,1.13625
.02,0,1.13125
.022,0,1.12875
.024,0,1.12625
.026,0,1.12125
.028,0,1.11875
.03,0,1.11375
.032,0,1.11125
.034,0,1.1087500000000001
.036,0,1.10375
.038,0,1.10125
.04,0,1.09875
.042,0,1.09375
.044,0,1.09125
.046,0,1.08875
.048,0,1.08375
.05,0,1.08125
.052,0,1.0787499999999999
.054,0,1.07375
.056,0,1.07125
.058,0,1.06875
.06,0,1.06375
.062,0,1.06125
.064,0,1.05875
.066,0,1.05375
.068,0,1.05125
.07,0,1.0462500000000001
.072,0,1.04375
.074,0,1.04125
.076,0,1.03625
.078,0,1.03375
.08,0,1.03125
.082,0,1.02625
.084,0,1.02375
.086,0,1.02125
.088,0,1.0162499999999999
.09,0,1.01375
.092,0,1.01125
.094,0,1.00625
.096,0,1.00375
.098,0,1.00125
.1,0,.9962500000000001
.102,0,.99375
.104,0,.99125
.106,0,.9862500000000001
.108,0,.98375
.11,0,.98125
.112,0,.9762500000000001
.114,0,.97375
.116,0,.96875
.118,0,.96625
.12,0,.96375
.122,0,.95875
.124,0,.95625
.126,0,.95375
.128,0,.94875
.13,0,.94625
.132,0,.94375
.134,0,.93875
.136,0,.93625
.138,0,.9337500000000001
.14,0,.92875
.142,0,.92625
.144,0,.9237500000000001
.146,0,.91875
.148,0,.91625
.15,0,.9137500000000001
.152,0,.90875
.154,0,.90625
.156,0,.90375
.158,0,.8987499999999999
.16,0,.89625
.162,0,.89375
.164,0,.8887499999999999
.166,0,.88625
.168,0,.88375
.17,0,.8787499999999999
.172,0,.87625
.174,0,.87375
.176,0,.86875
.178,0,.86625
.18,0,.86375
.182,0,.85875
.184,0,.85625
.186,0,.85375
.188,0,.84875
.19,0,.84625
.192,0,.84375
.194,0,.83875
.196,0,.8362499999999999
.198,0,.83375
.2,0,.82875
.202,0,.8262499999999999
.204,0,.82375
.206,0,.81875
.208,0,.8162499999999999
.21,0,.81375
.212,0,.8087500000000001
.214,0,.80625
.216,0,.80375
.218,0,.80125
.22,0,.79625
.222,0,.79375
.224,0,.79125
.226,0,.78625
.228,0,.78375
.23,0,.78125
.232,0,.77625
.234,0,.7737499999999999
.236,0,.77125
.238,0,.76625
.24,0,.7637499999999999
.242,0,.76125
.244,0,.75625
.246,0,.7537499999999999
.248,0,.75125
.25,0,.7462500000000001
.252,0,.74375
.254,0,.74125
.256,0,.7362500000000001
.258,0,.73375
.26,0,.73125
.262,0,.7262500000000001
.264,0,.72375
.266,0,.72125
.268,0,.71875
.27,0,.71375
.272,0,.7112499999999999
.274,0,.70875
.276,0,.70375
.278,0,.7012499999999999
.28,0,.69875
.282,0,.69375
.284,0,.6912499999999999
.286,0,.68875
.288,0,.6837500000000001
.29,0,.68125
.292,0,.67875
.294,0,.67625
.296,0,.67125
.298,0,.66875
.3,0,.66625
.302,0,.66125
.304,0,.65875
.306,0,.65625
.308,0,.65125
.31,0,.6487499999999999
.312,0,.64625
.314,0,.64125
.316,0,.6387499999999999
.318,0,.63625
.32,0,.63375
.322,0,.6287499999999999
.324,0,.62625
.326,0,.62375
.328,0,.61875
.33,0,.61625
.332,0,.61375
.334,0,.60875
.336,0,.60625
.338,0,.60375
.34,0,.6012500000000001
.342,0,.59625
.344,0,.59375
.346,0,.59125
.348,0,.5862499999999999
.35,0,.58375
.352,0,.58125
.354,0,.57875
.356,0,.57375
.358,0,.57125
.36,0,.56875
.362,0,.56375
.364,0,.56125
.366,0,.5587500000000001
.368,0,.55625
.37,0,.55125
.372,0,.5487500000000001
.374,0,.54625
.376,0,.54125
.378,0,.5387500000000001
.38,0,.53625
.382,0,.53125
.384,0,.52875
.386,0,.52625
.388,0,.5237499999999999
.39,0,.51875
.392,0,.51625
.394,0,.5137499999999999
.396,0,.50875
.398,0,.50625
.4,0,.5037499999999999
.402,0,.50125
.404,0,.49624999999999997
.406,0,.49375
.408,0,.49124999999999996
.41,0,.48875
.412,0,.48375
.414,0,.48124999999999996
.416,0,.47875
.418,0,.47375
.42,0,.47124999999999995
.422,0,.46875
.424,0,.46625000000000005
.426,0,.46125000000000005
.428,0,.45875
.43,0,.45625000000000004
.432,0,.45375
.434,0,.44875
.436,0,.44625000000000004
.438,0,.44375
.44,0,.44125000000000003
.442,0,.43625
.444,0,.43374999999999997
.446,0,.43125
.448,0,.42625
.45,0,.42374999999999996
.452,0,.42125
.454,0,.41874999999999996
.456,0,.41374999999999995
.458,0,.41125
.46,0,.40874999999999995
.462,0,.40625
.464,0,.40125
.466,0,.39875000000000005
.468,0,.39625
.47,0,.39375000000000004
.472,0,.38875000000000004
.474,0,.38625
.476,0,.38375000000000004
.478,0,.38125
.48,0,.37625
.482,0,.37375
.484,0,.37124999999999997
.486,0,.36875
.488,0,.36375
.49,0,.36124999999999996
.492,0,.35875
.494,0,.35624999999999996
.496,0,.35124999999999995
.498,0,.34875
.5,0,.34624999999999995
.502,0,.34375
.504,0,.34125000000000005
.506,0,.33625000000000005
.508,0,.33375
.51,0,.33125000000000004
.512,0,.32875
.514,0,.32375
.516,0,.32125000000000004
.518,0,.31875
.52,0,.31625000000000003
.522,0,.31125
.524,0,.30874999999999997
.526,0,.30625
.528,0,.30374999999999996
.53,0,.30125
.532,0,.29625
.534,0,.29374999999999996
.536,0,.29125
.538,0,.28874999999999995
.54,0,.28625
.542,0,.28125
.544,0,.27875000000000005
.546,0,.27625
.548,0,.27375000000000005
.55,0,.26875000000000004
.552,0,.26625
.554,0,.26375000000000004
.556,0,.26125
.558,0,.25875000000000004
.56,0,.25625
.562,0,.25125
.564,0,.24875
.566,0,.24625
.568,0,.24375
.57,0,.24125
.572,0,.23625
.574,0,.23375
.576,0,.23125
.578,0,.22875
.58,0,.22625
.582,0,.22125
.584,0,.21875
.586,0,.21625
.588,0,.21375
.59,0,.21125
.592,0,.20875
.594,0,.20625
.596,0,.20125
.598,0,.19875
.6,0,.19625
.602,0,.19375
.604,0,.19125
.606,0,.18875
.608,0,.18625
.61,0,.18375
.612,0,.18125
.614,0,.17625
.616,0,.17375
.618,0,.17125
.62,0,.16875
.622,0,.16625
.624,0,.16375
.626,0,.16125
.628,0,.15875
.63,0,.15625
.632,0,.15375
.634,0,.15375
.636,0,.15125
.638,0,.14875
.64,0,.14625
.642,0,.14375
.644,0,.14375
.646,0,.14125
.648,0,.13875
.65,0,.13875
.652,0,.13625
.654,0,.13625
.656,0,.13375
.658,0,.13375
.66,0,.13125
.662,0,.13125
.664,0,.12875
.666,0,.12875
.668,0,.12875
.67,0,.12625
.672,0,.12625
.674,0,.12625
.676,0,.12375
.678,0,.12375
.68,0,.12375
.682,0,.12375
.684,0,.12125
.686,0,.12125
.688,0,.12125
.69,0,.12125
.692,0,.12125
.694,0,.11875
.696,0,.11875
.698,0,.11875
.7,0,.11875
.702,0,.11875
.704,0,.11875
.706,0,.11624999999999999
.708,0,.11624999999999999
.71,0,.11624999999999999
.712,0,.11624999999999999
.714,0,.11624999999999999
.716,0,.11624999999999999
.718,0,.11624999999999999
.72,0,.11375
.722,0,.11375
.724,0,.11375
.726,0,.11375
.728,0,.11375
.73,0,.11375
.732,0,.11375
.734,0,.11375
.736,0,.11375
.738,0,.11125
.74,0,.11125
.742,0,.11125
.744,0,.11125
.746,0,.11125
.748,0,.11125
.75,0,.11125
.752,0,.11125
.754,0,.11125
.756,0,.11125
.758,0,.10875
.76,0,.10875
.762,0,.10875
.764,0,.10875
.766,0,.10875
.768,0,.10875
.77,0,.10875
.772,0,.10875
.774,0,.10875
.776,0,.10875
.778,0,.10875
.78,0,.10625
.782,0,.10625
.784,0,.10625
.786,0,.10625
.788,0,.10625
.79,0,.10625
.792,0,.10625
.794,0,.10625
.796,0,.10625
.798,0,.10625
.8,0,.10625
.802,0,.10625
.804,0,.10625
.806,0,.10375
.808,0,.10375
.81,0,.10375
.812,0,.10375
.814,0,.10375
.816,0,.10375
.818,0,.10375
.82,0,.10375
.822,0,.10375
.824,0,.10375
.826,0,.10375
.828,0,.10375
.83,0,.10375
.832,0,.10375
.834,0,.10375
.836,0,.10125
.838,0,.10125
.84,0,.10125
.842,0,.10125
.844,0,.10125
.846,0,.10125
.848,0,.10125
.85,0,.10125
.852,0,.10125
.854,0,.10125
.856,0,.10125
.858,0,.10125
.86,0,.10125
.862,0,.10125
.864,0,.10125
.866,0,.09875
.868,0,.09875
.87,0,.09875
.872,0,.09875
.874,0,.09875
.876,0,.09875
.878,0,.09875
.88,0,.09875
.882,0,.09875
.884,0,.09875
.886,0,.09875
.888,0,.09875
.89,0,.09875
.892,0,.09875
.894,0,.09875
.896,0,.09875
.898,0,.09875
.9,0,.09875
.902,0,.09625
.904,0,.09625
.906,0,.09625
.908,0,.09625
.91,0,.09625
.912,0,.09625
.914,0,.09625
.916,0,.09625
.918,0,.09625
.92,0,.09625
.922,0,.09625
.924,0,.09625
.926,0,.09625
.928,0,.09625
.93,0,.09625
.932,0,.09625
.934,0,.09625
.936,0,.09375
.938,0,.09375
.94,0,.09375
.942,0,.09375
.944,0,.09375
.946,0,.09375
.948,0,.09375
.95,0,.09375
.952,0,.09375
.954,0,.09375
.956,0,.09375
.958,0,.09375
.96,0,.09375
.962,0,.09375
.964,0,.09375
.966,0,.09375
.968,0,.09375
.97,0,.09375
.972,0,.09375
.974,0,.09375
.976,0,.09375
.978,0,.09375
.98,0,.09125
.982,0,.09125
.984,0,.09125
.986,0,.09125
.988,0,.09125
.99,0,.09125
.992,0,.09125
.994,0,.09125
.996,0,.09125
.998,0,.09125
1,0,.09125


==> Figures/musigma040.csv <==
-.9769,1.927,1.927
-.9736,1.621,1.9289999999999998
-.9703,1.5350000000000001,1.9289999999999998
-.967,1.4689999999999999,1.931
-.9637,1.4129999999999998,1.9329999999999998
-.9604,1.3650000000000002,1.9329999999999998
-.9571,1.323,1.935
-.9538,1.2850000000000001,1.9369999999999998
-.9505,1.249,1.9369999999999998
-.9472,1.2149999999999999,1.939
-.9439,1.185,1.939
-.9406,1.1549999999999998,1.939
-.9373,1.129,1.9409999999999998
-.934,1.1030000000000002,1.9409999999999998
-.9307,1.077,1.9409999999999998
-.9274,1.053,1.943
-.9241,1.0310000000000001,1.943
-.9208,1.009,1.943
-.9175,.989,1.9449999999999998
-.9142,.967,1.9449999999999998
-.9109,.949,1.9449999999999998
-.9076,.929,1.9449999999999998
-.9043,.911,1.947
-.901,.893,1.947
-.8977,.877,1.947
-.8944,.859,1.947
-.8911,.843,1.947
-.8878,.827,1.947
-.8845,.813,1.947
-.8812,.797,1.9489999999999998
-.8779,.783,1.9489999999999998
-.8746,.769,1.9489999999999998
-.8713,.755,1.9489999999999998
-.868,.741,1.9489999999999998
-.8647,.729,1.9489999999999998
-.8614,.715,1.9489999999999998
-.8581,.703,1.9489999999999998
-.8548,.691,1.9489999999999998
-.8515,.679,1.9489999999999998
-.8482,.667,1.9489999999999998
-.8449,.655,1.9489999999999998
-.8416,.643,1.9489999999999998
-.8383,.633,1.9489999999999998
-.835,.621,1.9489999999999998
-.8317,.611,1.9489999999999998
-.8284,.601,1.9489999999999998
-.8251,.589,1.9489999999999998
-.8218,.579,1.9489999999999998
-.8185,.569,1.9489999999999998
-.8152,.561,1.9489999999999998
-.8119,.551,1.9489999999999998
-.8086,.541,1.9489999999999998
-.8053,.531,1.947
-.802,.523,1.947
-.7987,.515,1.947
-.7954,.505,1.947
-.7921,.497,1.947
-.7888,.489,1.947
-.7855,.481,1.947
-.7822,.471,1.9449999999999998
-.7789,.463,1.9449999999999998
-.7756,.455,1.9449999999999998
-.7723,.449,1.9449999999999998
-.769,.441,1.9449999999999998
-.7657,.433,1.943
-.7624,.425,1.943
-.7591,.419,1.943
-.7558,.411,1.943
-.7525,.405,1.943
-.7492,.397,1.9409999999999998
-.7459,.391,1.9409999999999998
-.7426,.383,1.9409999999999998
-.7393,.377,1.939
-.736,.371,1.939
-.7327,.365,1.939
-.7294,.359,1.9369999999999998
-.7261,.351,1.9369999999999998
-.7228,.345,1.9369999999999998
-.7195,.339,1.9369999999999998
-.7162,.333,1.935
-.7129,.327,1.935
-.7096,.323,1.9329999999999998
-.7063,.317,1.9329999999999998
-.703,.311,1.9329999999999998
-.6997,.305,1.931
-.6964,.301,1.931
-.6931,.295,1.9289999999999998
-.6898,.289,1.9289999999999998
-.6865,.285,1.9289999999999998
-.6832,.279,1.927
-.6799,.275,1.927
-.6766,.269,1.9249999999999998
-.6733,.265,1.9249999999999998
-.67,.259,1.923
-.6667,.255,1.923
-.6634,.251,1.9209999999999998
-.6601,.245,1.9209999999999998
-.6568,.241,1.919
-.6535,.237,1.919
-.6502,.233,1.9169999999999998
-.6469,.227,1.9169999999999998
-.6436,.223,1.915
-.6403,.219,1.915
-.637,.215,1.9129999999999998
-.6337,.211,1.9129999999999998
-.6304,.207,1.911
-.6271,.203,1.9089999999999998
-.6238,.199,1.9089999999999998
-.6205,.195,1.907
-.6172,.191,1.907
-.6139,.187,1.9049999999999998
-.6106,.185,1.903
-.6073,.181,1.903
-.604,.177,1.9009999999999998
-.6007,.173,1.899
-.5974,.17099999999999999,1.899
-.5941,.167,1.8969999999999998
-.5908,.163,1.895
-.5875,.159,1.895
-.5842,.157,1.8929999999999998
-.5809,.153,1.891
-.5776,.151,1.891
-.5743,.147,1.8889999999999998
-.571,.143,1.887
-.5677,.14100000000000001,1.8849999999999998
-.5644,.137,1.883
-.5611,.135,1.883
-.5578,.131,1.8809999999999998
-.5545,.129,1.879
-.5512,.127,1.8769999999999998
-.5479,.123,1.8769999999999998
-.5446,.121,1.875
-.5413,.11699999999999999,1.8730000000000002
-.538,.115,1.871
-.5347,.113,1.8690000000000002
-.5314,.109,1.867
-.5281,.107,1.867
-.5248,.105,1.8650000000000002
-.5215,.103,1.863
-.5182,.099,1.8610000000000002
-.5149,.097,1.859
-.5116,.095,1.8570000000000002
-.5083,.093,1.855
-.505,.091,1.8530000000000002
-.5017,.087,1.8530000000000002
-.4984,.08499999999999999,1.851
-.4951,.083,1.8490000000000002
-.4918,.081,1.847
-.4885,.079,1.8450000000000002
-.4852,.077,1.843
-.4819,.075,1.8410000000000002
-.4786,.073,1.839
-.4753,.07100000000000001,1.8370000000000002
-.472,.069,1.835
-.4687,.067,1.8330000000000002
-.4654,.065,1.831
-.4621,.063,1.8290000000000002
-.4588,.061,1.827
-.4555,.059,1.8250000000000002
-.4522,.057,1.823
-.4489,.055,1.8210000000000002
-.4456,.053,1.819
-.4423,.051000000000000004,1.8170000000000002
-.439,.051000000000000004,1.815
-.4357,.049,1.811
-.4324,.047,1.8090000000000002
-.4291,.045,1.807
-.4258,.043,1.8050000000000002
-.4225,.041,1.803
-.4192,.041,1.8010000000000002
-.4159,.039,1.799
-.4126,.037,1.7970000000000002
-.4093,.035,1.795
-.406,.035,1.791
-.4027,.033,1.7890000000000001
-.3994,.031,1.787
-.3961,.031,1.7850000000000001
-.3928,.028999999999999998,1.783
-.3895,.027,1.7810000000000001
-.3862,.027,1.7770000000000001
-.3829,.025,1.775
-.3796,.023,1.7730000000000001
-.3763,.023,1.771
-.373,.020999999999999998,1.7690000000000001
-.3697,.020999999999999998,1.7650000000000001
-.3664,.019,1.763
-.3631,.017,1.7610000000000001
-.3598,.017,1.759
-.3565,.015,1.755
-.3532,.015,1.7530000000000001
-.3499,.013000000000000001,1.751
-.3466,.013000000000000001,1.749
-.3433,.011,1.7469999999999999
-.34,.011,1.7429999999999999
-.3367,.009000000000000001,1.741
-.3334,.009000000000000001,1.737
-.3301,.007,1.7349999999999999
-.3268,.007,1.733
-.3235,.007,1.7309999999999999
-.3202,.005,1.7269999999999999
-.3169,.005,1.725
-.3136,.005,1.7229999999999999
-.3103,.003,1.7189999999999999
-.307,.003,1.717
-.3037,.003,1.7149999999999999
-.3004,0,1.7109999999999999
-.2971,0,1.709
-.2938,0,1.705
-.2905,0,1.7029999999999998
-.2872,0,1.701
-.2839,0,1.697
-.2806,0,1.6949999999999998
-.2773,0,1.6909999999999998
-.274,0,1.689
-.2707,0,1.685
-.2674,0,1.6829999999999998
-.2641,0,1.681
-.2608,0,1.677
-.2575,0,1.6749999999999998
-.2542,0,1.6709999999999998
-.2509,0,1.669
-.2476,0,1.6669999999999998
-.2443,0,1.6629999999999998
-.241,0,1.661
-.2377,0,1.657
-.2344,0,1.6549999999999998
-.2311,0,1.6509999999999998
-.2278,0,1.649
-.2245,0,1.645
-.2212,0,1.6429999999999998
-.2179,0,1.6389999999999998
-.2146,0,1.637
-.2113,0,1.633
-.208,0,1.6309999999999998
-.2047,0,1.6269999999999998
-.2014,0,1.625
-.1981,0,1.621
-.1948,0,1.6190000000000002
-.1915,0,1.6150000000000002
-.1882,0,1.6110000000000002
-.1849,0,1.609
-.1816,0,1.605
-.1783,0,1.6030000000000002
-.175,0,1.5990000000000002
-.1717,0,1.597
-.1684,0,1.593
-.1651,0,1.589
-.1618,0,1.5870000000000002
-.1585,0,1.5830000000000002
-.1552,0,1.581
-.1519,0,1.577
-.1486,0,1.573
-.1453,0,1.5710000000000002
-.142,0,1.5670000000000002
-.1387,0,1.565
-.1354,0,1.561
-.1321,0,1.5590000000000002
-.1288,0,1.5550000000000002
-.1255,0,1.5510000000000002
-.1222,0,1.5470000000000002
-.1189,0,1.545
-.1156,0,1.541
-.1123,0,1.537
-.109,0,1.5350000000000001
-.1057,0,1.5310000000000001
-.1024,0,1.5270000000000001
-.0991,0,1.525
-.0958,0,1.521
-.0925,0,1.517
-.0892,0,1.5150000000000001
-.0859,0,1.5110000000000001
-.0826,0,1.5070000000000001
-.0793,0,1.505
-.076,0,1.501
-.0727,0,1.4969999999999999
-.0694,0,1.4929999999999999
-.0661,0,1.491
-.0628,0,1.487
-.0595,0,1.483
-.0562,0,1.479
-.0529,0,1.4769999999999999
-.0496,0,1.4729999999999999
-.0463,0,1.471
-.043,0,1.467
-.0397,0,1.463
-.0364,0,1.459
-.0331,0,1.455
-.0298,0,1.4529999999999998
-.0265,0,1.4489999999999998
-.0232,0,1.4449999999999998
-.0199,0,1.4409999999999998
-.0166,0,1.439
-.0133,0,1.435
-.01,0,1.431
-.0067,0,1.427
-.0034,0,1.423
-1e-4,0,1.4209999999999998
.0032,0,1.4169999999999998
.0065,0,1.4129999999999998
.0098,0,1.4089999999999998
.0131,0,1.4049999999999998
.0164,0,1.403
.0197,0,1.399
.023,0,1.395
.0263,0,1.391
.0296,0,1.387
.0329,0,1.3849999999999998
.0362,0,1.3809999999999998
.0395,0,1.3769999999999998
.0428,0,1.3730000000000002
.0461,0,1.3690000000000002
.0494,0,1.3650000000000002
.0527,0,1.363
.056,0,1.359
.0593,0,1.355
.0626,0,1.351
.0659,0,1.347
.0692,0,1.343
.0725,0,1.3410000000000002
.0758,0,1.3370000000000002
.0791,0,1.3330000000000002
.0824,0,1.3290000000000002
.0857,0,1.3250000000000002
.089,0,1.3210000000000002
.0923,0,1.3170000000000002
.0956,0,1.3130000000000002
.0989,0,1.311
.1022,0,1.307
.1055,0,1.303
.1088,0,1.299
.1121,0,1.295
.1154,0,1.291
.1187,0,1.287
.122,0,1.283
.1253,0,1.2810000000000001
.1286,0,1.2770000000000001
.1319,0,1.2730000000000001
.1352,0,1.2690000000000001
.1385,0,1.2650000000000001
.1418,0,1.2610000000000001
.1451,0,1.2570000000000001
.1484,0,1.2530000000000001
.1517,0,1.249
.155,0,1.245
.1583,0,1.241
.1616,0,1.2389999999999999
.1649,0,1.2349999999999999
.1682,0,1.2309999999999999
.1715,0,1.2269999999999999
.1748,0,1.2229999999999999
.1781,0,1.2189999999999999
.1814,0,1.2149999999999999
.1847,0,1.2109999999999999
.188,0,1.209
.1913,0,1.2029999999999998
.1946,0,1.1989999999999998
.1979,0,1.1949999999999998
.2012,0,1.193
.2045,0,1.189
.2078,0,1.1829999999999998
.2111,0,1.1789999999999998
.2144,0,1.1749999999999998
.2177,0,1.173
.221,0,1.169
.2243,0,1.165
.2276,0,1.161
.2309,0,1.157
.2342,0,1.153
.2375,0,1.149
.2408,0,1.145
.2441,0,1.141
.2474,0,1.137
.2507,0,1.133
.254,0,1.129
.2573,0,1.125
.2606,0,1.121
.2639,0,1.117
.2672,0,1.113
.2705,0,1.109
.2738,0,1.105
.2771,0,1.101
.2804,0,1.097
.2837,0,1.093
.287,0,1.089
.2903,0,1.085
.2936,0,1.081
.2969,0,1.077
.3002,0,1.073
.3035,0,1.069
.3068,0,1.065
.3101,0,1.061
.3134,0,1.057
.3167,0,1.053
.32,0,1.049
.3233,0,1.045
.3266,0,1.041
.3299,0,1.037
.3332,0,1.033
.3365,0,1.029
.3398,0,1.025
.3431,0,1.021
.3464,0,1.017
.3497,0,1.013
.353,0,1.009
.3563,0,1.005
.3596,0,1.001
.3629,0,.997
.3662,0,.993
.3695,0,.989
.3728,0,.985
.3761,0,.981
.3794,0,.977
.3827,0,.973
.386,0,.969
.3893,0,.965
.3926,0,.961
.3959,0,.957
.3992,0,.953
.4025,0,.949
.4058,0,.945
.4091,0,.939
.4124,0,.935
.4157,0,.931
.419,0,.927
.4223,0,.923
.4256,0,.919
.4289,0,.915
.4322,0,.911
.4355,0,.907
.4388,0,.903
.4421,0,.899
.4454,0,.895
.4487,0,.891
.452,0,.887
.4553,0,.883
.4586,0,.879
.4619,0,.875
.4652,0,.871
.4685,0,.867
.4718,0,.863
.4751,0,.857
.4784,0,.853
.4817,0,.851
.485,0,.845
.4883,0,.841
.4916,0,.837
.4949,0,.833
.4982,0,.829
.5015,0,.825
.5048,0,.821
.5081,0,.817
.5114,0,.813
.5147,0,.809
.518,0,.805
.5213,0,.801
.5246,0,.797
.5279,0,.791
.5312,0,.787
.5345,0,.785
.5378,0,.779
.5411,0,.775
.5444,0,.771
.5477,0,.767
.551,0,.763
.5543,0,.759
.5576,0,.755
.5609,0,.751
.5642,0,.747
.5675,0,.743
.5708,0,.739
.5741,0,.735
.5774,0,.729
.5807,0,.725
.584,0,.721
.5873,0,.717
.5906,0,.713
.5939,0,.709
.5972,0,.705
.6005,0,.701
.6038,0,.697
.6071,0,.693
.6104,0,.689
.6137,0,.685
.617,0,.679
.6203,0,.675
.6236,0,.671
.6269,0,.667
.6302,0,.663
.6335,0,.659
.6368,0,.655
.6401,0,.651
.6434,0,.647
.6467,0,.643
.65,0,.639
.6533,0,.633
.6566,0,.629
.6599,0,.625
.6632,0,.621
.6665,0,.617
.6698,0,.613
.6731,0,.609
.6764,0,.605
.6797,0,.601
.683,0,.597
.6863,0,.593
.6896,0,.587
.6929,0,.583
.6962,0,.581
.6995,0,.575
.7028,0,.571
.7061,0,.567
.7094,0,.563
.7127,0,.559
.716,0,.555
.7193,0,.551
.7226,0,.547
.7259,0,.543
.7292,0,.537
.7325,0,.533
.7358,0,.529
.7391,0,.525
.7424,0,.521
.7457,0,.517
.749,0,.513
.7523,0,.509
.7556,0,.505
.7589,0,.501
.7622,0,.497
.7655,0,.491
.7688,0,.487
.7721,0,.483
.7754,0,.479
.7787,0,.477
.782,0,.471
.7853,0,.467
.7886,0,.463
.7919,0,.459
.7952,0,.455
.7985,0,.451
.8018,0,.447
.8051,0,.441
.8084,0,.437
.8117,0,.433
.815,0,.429
.8183,0,.425
.8216,0,.421
.8249,0,.417
.8282,0,.413
.8315,0,.409
.8348,0,.405
.8381,0,.401
.8414,0,.397
.8447,0,.393
.848,0,.387
.8513,0,.383
.8546,0,.379
.8579,0,.375
.8612,0,.371
.8645,0,.367
.8678,0,.363
.8711,0,.359
.8744,0,.355
.8777,0,.351
.881,0,.347
.8843,0,.34299999999999997
.8876,0,.339
.8909,0,.335
.8942,0,.331
.8975,0,.325
.9008,0,.321
.9041,0,.317
.9074,0,.313
.9107,0,.309
.914,0,.305
.9173,0,.301
.9206,0,.297
.9239,0,.293
.9272,0,.289
.9305,0,.285
.9338,0,.281
.9371,0,.277
.9404,0,.273
.9437,0,.269
.947,0,.265
.9503,0,.261
.9536,0,.255
.9569,0,.251
.9602,0,.247
.9635,0,.243
.9668,0,.239
.9701,0,.235
.9734,0,.231
.9767,0,.229
.98,0,.223
.9833,0,.219
.9866,0,.215
.9899,0,.211
.9932,0,.207
.9965,0,.203
.9998,0,.199
1.0031,0,.195
1.0064,0,.191
1.0097,0,.187
1.013,0,.183
1.0163,0,.179
1.0196,0,.175
1.0229,0,.17099999999999999
1.0262,0,.167
1.0295,0,.163
1.0328,0,.159
1.0361,0,.155
1.0394,0,.151
1.0427,0,.147
1.046,0,.143
1.0493,0,.139
1.0526,0,.135
1.0559,0,.131
1.0592,0,.129
1.0625,0,.123
1.0658,0,.119
1.0691,0,.115
1.0724,0,.113
1.0757,0,.109
1.079,0,.105
1.0823,0,.101
1.0856,0,.099
1.0889,0,.097
1.0922,0,.095
1.0955,0,.093
1.0988,0,.091
1.1021,0,.089
1.1054,0,.089
1.1087,0,.087
1.112,0,.087
1.1153,0,.087
1.1186,0,.08499999999999999
1.1219,0,.08499999999999999
1.1252,0,.08499999999999999
1.1285,0,.083
1.1318,0,.083
1.1351,0,.083
1.1384,0,.083
1.1417,0,.083
1.145,0,.083
1.1483,0,.081
1.1516,0,.081
1.1549,0,.081
1.1582,0,.081
1.1615,0,.081
1.1648,0,.081
1.1681,0,.081
1.1714,0,.081
1.1747,0,.081
1.178,0,.079
1.1813,0,.079
1.1846,0,.079
1.1879,0,.079
1.1912,0,.079
1.1945,0,.079
1.1978,0,.079
1.2011,0,.079
1.2044,0,.079
1.2077,0,.079
1.211,0,.079
1.2143,0,.079
1.2176,0,.077
1.2209,0,.077
1.2242,0,.077
1.2275,0,.077
1.2308,0,.077
1.2341,0,.077
1.2374,0,.077
1.2407,0,.077
1.244,0,.077
1.2473,0,.077
1.2506,0,.077
1.2539,0,.077
1.2572,0,.077
1.2605,0,.077
1.2638,0,.075
1.2671,0,.075
1.2704,0,.075
1.2737,0,.075
1.277,0,.075
1.2803,0,.075
1.2836,0,.075
1.2869,0,.075
1.2902,0,.075
1.2935,0,.075
1.2968,0,.075
1.3001,0,.075
1.3034,0,.075
1.3067,0,.075
1.31,0,.075
1.3133,0,.075
1.3166,0,.073
1.3199,0,.073
1.3232,0,.073
1.3265,0,.073
1.3298,0,.073
1.3331,0,.073
1.3364,0,.073
1.3397,0,.073
1.343,0,.073
1.3463,0,.073
1.3496,0,.073
1.3529,0,.073
1.3562,0,.073
1.3595,0,.073
1.3628,0,.073
1.3661,0,.073
1.3694,0,.073
1.3727,0,.073
1.376,0,.07100000000000001
1.3793,0,.07100000000000001
1.3826,0,.07100000000000001
1.3859,0,.07100000000000001
1.3892,0,.07100000000000001
1.3925,0,.07100000000000001
1.3958,0,.07100000000000001
1.3991,0,.07100000000000001
1.4024,0,.07100000000000001
1.4057,0,.07100000000000001
1.409,0,.07100000000000001
1.4123,0,.07100000000000001
1.4156,0,.07100000000000001
1.4189,0,.07100000000000001
1.4222,0,.07100000000000001
1.4255,0,.07100000000000001
1.4288,0,.07100000000000001
1.4321,0,.07100000000000001
1.4354,0,.069
1.4387,0,.069
1.442,0,.069
1.4453,0,.069
1.4486,0,.069
1.4519,0,.069
1.4552,0,.069
1.4585,0,.069
1.4618,0,.069
1.4651,0,.069
1.4684,0,.069
1.4717,0,.069
1.475,0,.069
1.4783,0,.069
1.4816,0,.069
1.4849,0,.069
1.4882,0,.069
1.4915,0,.069
1.4948,0,.069
1.4981,0,.069
1.5014,0,.069
1.5047,0,.067
1.508,0,.067
1.5113,0,.067
1.5146,0,.067
1.5179,0,.067
1.5212,0,.067
1.5245,0,.067
1.5278,0,.067
1.5311,0,.067
1.5344,0,.067
1.5377,0,.067
1.541,0,.067
1.5443,0,.067
1.5476,0,.067
1.5509,0,.067
1.5542,0,.067
1.5575,0,.067
1.5608,0,.067
1.5641,0,.067
1.5674,0,.067
1.5707,0,.067
1.574,0,.067
1.5773,0,.067
1.5806,0,.065
1.5839,0,.065
1.5872,0,.065
1.5905,0,.065
1.5938,0,.065
1.5971,0,.065
1.6004,0,.065
1.6037,0,.065
1.607,0,.065
1.6103,0,.065
1.6136,0,.065
1.6169,0,.065
1.6202,0,.065
1.6235,0,.065
1.6268,0,.065
1.6301,0,.065
1.6334,0,.065
1.6367,0,.065
1.64,0,.065
1.6433,0,.065
1.6466,0,.065
1.6499,0,.065
1.6532,0,.065
1.6565,0,.065
1.6598,0,.063
1.6631,0,.063
1.6664,0,.063
1.6697,0,.063
1.673,0,.063
1.6763,0,.063
1.6796,0,.063
1.6829,0,.063
1.6862,0,.063
1.6895,0,.063
1.6928,0,.063
1.6961,0,.063
1.6994,0,.063
1.7027,0,.063
1.706,0,.063
1.7093,0,.063
1.7126,0,.063
1.7159,0,.063
1.7192,0,.063
1.7225,0,.063
1.7258,0,.063
1.7291,0,.063
1.7324,0,.063
1.7357,0,.063
1.739,0,.063
1.7423,0,.063
1.7456,0,.063
1.7489,0,.063
1.7522,0,.061
1.7555,0,.063
1.7588,0,.061
1.7621,0,.061
1.7654,0,.061
1.7687,0,.061
1.772,0,.061
1.7753,0,.061
1.7786,0,.061
1.7819,0,.061
1.7852,0,.061
1.7885,0,.061
1.7918,0,.061
1.7951,0,.061
1.7984,0,.061
1.8017,0,.061
1.805,0,.061
1.8083,0,.061
1.8116,0,.061
1.8149,0,.061
1.8182,0,.061
1.8215,0,.061
1.8248,0,.061
1.8281,0,.061
1.8314,0,.061
1.8347,0,.061
1.838,0,.061
1.8413,0,.061
1.8446,0,.061
1.8479,0,.061
1.8512,0,.061
1.8545,0,.059
1.8578,0,.059
1.8611,0,.059
1.8644,0,.059
1.8677,0,.059
1.871,0,.059
1.8743,0,.059
1.8776,0,.059
1.8809,0,.059
1.8842,0,.059
1.8875,0,.059
1.8908,0,.059
1.8941,0,.059
1.8974,0,.059
1.9007,0,.059
1.904,0,.059
1.9073,0,.059
1.9106,0,.059
1.9139,0,.059
1.9172,0,.059
1.9205,0,.059
1.9238,0,.059
1.9271,0,.059
1.9304,0,.059
1.9337,0,.059
1.937,0,.059
1.9403,0,.059
1.9436,0,.059
1.9469,0,.059
1.9502,0,.059
1.9535,0,.059
1.9568,0,.059
1.9601,0,.059
1.9634,0,.057
1.9667,0,.057
1.97,0,.059
1.9733,0,.057
1.9766,0,.057
1.9799,0,.057
1.9832,0,.057
1.9865,0,.057
1.9898,0,.057
1.9931,0,.057
1.9964,0,.057
1.9997,0,.057
2.003,0,.057
2.0063,0,.057
2.0096,0,.057
2.0129,0,.057
2.0162,0,.057
2.0195,0,.057
2.0228,0,.057
2.0261,0,.057
2.0294,0,.057
2.0327,0,.057
2.036,0,.057
2.0393,0,.057
2.0426,0,.057
2.0459,0,.057
2.0492,0,.057
2.0525,0,.057
2.0558,0,.057
2.0591,0,.057
2.0624,0,.057
2.0657,0,.057
2.069,0,.057
2.0723,0,.057
2.0756,0,.057
2.0789,0,.057
2.0822,0,.057
2.0855,0,.055
2.0888,0,.057
2.0921,0,.055
2.0954,0,.055
2.0987,0,.055
2.102,0,.055
2.1053,0,.055
2.1086,0,.055
2.1119,0,.055
2.1152,0,.055
2.1185,0,.055
2.1218,0,.055
2.1251,0,.055
2.1284,0,.055
2.1317,0,.055
2.135,0,.055
2.1383,0,.057
2.1416,0,.055
2.1449,0,.055
2.1482,0,.055
2.1515,0,.055
2.1548,0,.055
2.1581,0,.055
2.1614,0,.055
2.1647,0,.055
2.168,0,.055
2.1713,0,.055
2.1746,0,.055
2.1779,0,.055
2.1812,0,.055
2.1845,0,.055
2.1878,0,.055
2.1911,0,.055
2.1944,0,.055
2.1977,0,.055
2.201,0,.055
2.2043,0,.055
2.2076,0,.055
2.2109,0,.055
2.2142,0,.055
2.2175,0,.055
2.2208,0,.055
2.2241,0,.055
2.2274,0,.053
2.2307,0,.053
2.234,0,.053
2.2373,0,.053
2.2406,0,.053
2.2439,0,.053
2.2472,0,.053
2.2505,0,.053
2.2538,0,.053
2.2571,0,.053
2.2604,0,.053
2.2637,0,.053
2.267,0,.053
2.2703,0,.053
2.2736,0,.053
2.2769,0,.053
2.2802,0,.055
2.2835,0,.053
2.2868,0,.053
2.2901,0,.053
2.2934,0,.053
2.2967,0,.053
2.3,0,.053


==> Figures/musigma050.csv <==
-1.0807,1.9009999999999998,1.9009999999999998
-1.07755,1.6150000000000002,1.9009999999999998
-1.0744,1.5270000000000001,1.903
-1.07125,1.459,1.9049999999999998
-1.0681,1.403,1.9049999999999998
-1.06495,1.355,1.907
-1.0618,1.3130000000000002,1.9089999999999998
-1.05865,1.275,1.9089999999999998
-1.0555,1.2389999999999999,1.911
-1.05235,1.2069999999999999,1.911
-1.0492,1.1749999999999998,1.911
-1.04605,1.1469999999999998,1.9129999999999998
-1.0429,1.121,1.9129999999999998
-1.03975,1.0950000000000002,1.915
-1.0366,1.0710000000000002,1.915
-1.03345,1.0470000000000002,1.915
-1.0303,1.025,1.9169999999999998
-1.02715,1.005,1.9169999999999998
-1.024,.983,1.9169999999999998
-1.02085,.965,1.919
-1.0177,.945,1.919
-1.01455,.927,1.919
-1.0114,.909,1.919
-1.00825,.893,1.9209999999999998
-1.0051,.875,1.9209999999999998
-1.00195,.859,1.9209999999999998
-.9988,.845,1.9209999999999998
-.99565,.829,1.9209999999999998
-.9925,.815,1.923
-.98935,.801,1.923
-.9862,.787,1.923
-.98305,.773,1.923
-.9799,.759,1.923
-.97675,.747,1.923
-.9736,.733,1.923
-.97045,.721,1.9249999999999998
-.9673,.709,1.9249999999999998
-.96415,.697,1.9249999999999998
-.961,.685,1.9249999999999998
-.95785,.675,1.9249999999999998
-.9547,.663,1.9249999999999998
-.95155,.653,1.9249999999999998
-.9484,.643,1.9249999999999998
-.94525,.631,1.9249999999999998
-.9421,.621,1.9249999999999998
-.93895,.611,1.9249999999999998
-.9358,.601,1.9249999999999998
-.93265,.593,1.9249999999999998
-.9295,.583,1.9249999999999998
-.92635,.573,1.9249999999999998
-.9232,.565,1.9249999999999998
-.92005,.555,1.9249999999999998
-.9169,.547,1.9249999999999998
-.91375,.539,1.9249999999999998
-.9106,.529,1.9249999999999998
-.90745,.521,1.9249999999999998
-.9043,.513,1.9249999999999998
-.90115,.505,1.9249999999999998
-.898,.497,1.9249999999999998
-.89485,.489,1.9249999999999998
-.8917,.483,1.9249999999999998
-.88855,.475,1.9249999999999998
-.8854,.467,1.9249999999999998
-.88225,.461,1.9249999999999998
-.8791,.453,1.9249999999999998
-.87595,.447,1.9249999999999998
-.8728,.439,1.9249999999999998
-.86965,.433,1.9249999999999998
-.8665,.425,1.9249999999999998
-.86335,.419,1.9249999999999998
-.8602,.413,1.9249999999999998
-.85705,.40700000000000003,1.9249999999999998
-.8539,.401,1.9249999999999998
-.85075,.395,1.923
-.8476,.387,1.923
-.84445,.381,1.923
-.8413,.377,1.923
-.83815,.371,1.923
-.835,.365,1.923
-.83185,.359,1.923
-.8287,.353,1.923
-.82555,.347,1.9209999999999998
-.8224,.34299999999999997,1.9209999999999998
-.81925,.337,1.9209999999999998
-.8161,.331,1.9209999999999998
-.81295,.327,1.9209999999999998
-.8098,.321,1.9209999999999998
-.80665,.317,1.919
-.8035,.311,1.919
-.80035,.307,1.919
-.7972,.303,1.919
-.79405,.297,1.919
-.7909,.293,1.9169999999999998
-.78775,.289,1.9169999999999998
-.7846,.283,1.9169999999999998
-.78145,.279,1.9169999999999998
-.7783,.275,1.9169999999999998
-.77515,.271,1.915
-.772,.267,1.915
-.76885,.261,1.915
-.7657,.257,1.915
-.76255,.253,1.9129999999999998
-.7594,.249,1.9129999999999998
-.75625,.245,1.9129999999999998
-.7531,.241,1.9129999999999998
-.74995,.237,1.911
-.7468,.233,1.911
-.74365,.231,1.911
-.7405,.227,1.9089999999999998
-.73735,.223,1.9089999999999998
-.7342,.219,1.9089999999999998
-.73105,.215,1.907
-.7279,.211,1.907
-.72475,.209,1.907
-.7216,.205,1.9049999999999998
-.71845,.201,1.9049999999999998
-.7153,.199,1.9049999999999998
-.71215,.195,1.903
-.709,.191,1.903
-.70585,.189,1.903
-.7027,.185,1.9009999999999998
-.69955,.183,1.9009999999999998
-.6964,.179,1.9009999999999998
-.69325,.175,1.899
-.6901,.173,1.899
-.68695,.169,1.899
-.6838,.167,1.8969999999999998
-.68065,.165,1.8969999999999998
-.6775,.161,1.895
-.67435,.159,1.895
-.6712,.155,1.8929999999999998
-.66805,.153,1.8929999999999998
-.6649,.151,1.8929999999999998
-.66175,.147,1.891
-.6586,.145,1.891
-.65545,.143,1.8889999999999998
-.6523,.139,1.8889999999999998
-.64915,.137,1.887
-.646,.135,1.887
-.64285,.133,1.8849999999999998
-.6397,.129,1.8849999999999998
-.63655,.127,1.883
-.6334,.125,1.883
-.63025,.123,1.8809999999999998
-.6271,.121,1.8809999999999998
-.62395,.11699999999999999,1.879
-.6208,.115,1.879
-.61765,.113,1.8769999999999998
-.6145,.111,1.8769999999999998
-.61135,.109,1.875
-.6082,.107,1.875
-.60505,.105,1.8730000000000002
-.6019,.103,1.8730000000000002
-.59875,.101,1.871
-.5956,.099,1.871
-.59245,.097,1.8690000000000002
-.5893,.095,1.8690000000000002
-.58615,.093,1.867
-.583,.091,1.8650000000000002
-.57985,.089,1.8650000000000002
-.5767,.087,1.863
-.57355,.08499999999999999,1.863
-.5704,.083,1.8610000000000002
-.56725,.081,1.859
-.5641,.079,1.859
-.56095,.077,1.8570000000000002
-.5578,.075,1.8570000000000002
-.55465,.075,1.855
-.5515,.073,1.8530000000000002
-.54835,.07100000000000001,1.8530000000000002
-.5452,.069,1.851
-.54205,.067,1.8490000000000002
-.5389,.065,1.8490000000000002
-.53575,.065,1.847
-.5326,.063,1.8450000000000002
-.52945,.061,1.8450000000000002
-.5263,.059,1.843
-.52315,.057,1.8410000000000002
-.52,.057,1.8410000000000002
-.51685,.055,1.839
-.5137,.053,1.8370000000000002
-.51055,.053,1.8370000000000002
-.5074,.051000000000000004,1.835
-.50425,.049,1.8330000000000002
-.5011,.047,1.8330000000000002
-.49795,.047,1.831
-.4948,.045,1.8290000000000002
-.49165,.043,1.827
-.4885,.043,1.827
-.48535,.041,1.8250000000000002
-.4822,.041,1.823
-.47905,.039,1.8210000000000002
-.4759,.037,1.819
-.47275,.037,1.819
-.4696,.035,1.8170000000000002
-.46645,.033,1.815
-.4633,.033,1.815
-.46015,.031,1.8130000000000002
-.457,.031,1.811
-.45385,.028999999999999998,1.8090000000000002
-.4507,.028999999999999998,1.807
-.44755,.027,1.807
-.4444,.027,1.8050000000000002
-.44125,.025,1.803
-.4381,.025,1.8010000000000002
-.43495,.023,1.799
-.4318,.023,1.7970000000000002
-.42865,.020999999999999998,1.7970000000000002
-.4255,.020999999999999998,1.795
-.42235,.019,1.7930000000000001
-.4192,.019,1.791
-.41605,.017,1.7890000000000001
-.4129,.017,1.787
-.40975,.015,1.7850000000000001
-.4066,.015,1.7850000000000001
-.40345,.015,1.783
-.4003,.013000000000000001,1.7810000000000001
-.39715,.013000000000000001,1.779
-.394,.011,1.7770000000000001
-.39085,.011,1.775
-.3877,.011,1.7730000000000001
-.38455,.009000000000000001,1.771
-.3814,.009000000000000001,1.7690000000000001
-.37825,.009000000000000001,1.7690000000000001
-.3751,.007,1.767
-.37195,.007,1.7650000000000001
-.3688,.007,1.763
-.36565,.005,1.7610000000000001
-.3625,.005,1.759
-.35935,.005,1.7570000000000001
-.3562,.003,1.755
-.35305,.003,1.7530000000000001
-.3499,.003,1.751
-.34675,.003,1.749
-.3436,0,1.7469999999999999
-.34045,0,1.745
-.3373,0,1.7429999999999999
-.33415,0,1.741
-.331,0,1.7389999999999999
-.32785,0,1.737
-.3247,0,1.7349999999999999
-.32155,0,1.733
-.3184,0,1.7309999999999999
-.31525,0,1.729
-.3121,0,1.7269999999999999
-.30895,0,1.725
-.3058,0,1.7229999999999999
-.30265,0,1.721
-.2995,0,1.7189999999999999
-.29635,0,1.717
-.2932,0,1.7149999999999999
-.29005,0,1.713
-.2869,0,1.7109999999999999
-.28375,0,1.709
-.2806,0,1.7069999999999999
-.27745,0,1.705
-.2743,0,1.7029999999999998
-.27115,0,1.6989999999999998
-.268,0,1.697
-.26485,0,1.6949999999999998
-.2617,0,1.693
-.25855,0,1.6909999999999998
-.2554,0,1.689
-.25225,0,1.6869999999999998
-.2491,0,1.685
-.24595,0,1.6829999999999998
-.2428,0,1.681
-.23965,0,1.677
-.2365,0,1.6749999999999998
-.23335,0,1.673
-.2302,0,1.6709999999999998
-.22705,0,1.669
-.2239,0,1.6669999999999998
-.22075,0,1.665
-.2176,0,1.661
-.21445,0,1.661
-.2113,0,1.657
-.20815,0,1.6549999999999998
-.205,0,1.653
-.20185,0,1.6509999999999998
-.1987,0,1.649
-.19555,0,1.645
-.1924,0,1.6429999999999998
-.18925,0,1.641
-.1861,0,1.6389999999999998
-.18295,0,1.637
-.1798,0,1.633
-.17665,0,1.6309999999999998
-.1735,0,1.629
-.17035,0,1.6269999999999998
-.1672,0,1.625
-.16405,0,1.621
-.1609,0,1.6190000000000002
-.15775,0,1.617
-.1546,0,1.6150000000000002
-.15145,0,1.6110000000000002
-.1483,0,1.609
-.14515,0,1.6070000000000002
-.142,0,1.605
-.13885,0,1.601
-.1357,0,1.5990000000000002
-.13255,0,1.597
-.1294,0,1.5950000000000002
-.12625,0,1.593
-.1231,0,1.589
-.11995,0,1.5870000000000002
-.1168,0,1.585
-.11365,0,1.581
-.1105,0,1.5790000000000002
-.10735,0,1.577
-.1042,0,1.573
-.10105,0,1.5710000000000002
-.0979,0,1.569
-.09475,0,1.5670000000000002
-.0916,0,1.565
-.08845,0,1.561
-.0853,0,1.5590000000000002
-.08215,0,1.5550000000000002
-.079,0,1.553
-.07585,0,1.5510000000000002
-.0727,0,1.5470000000000002
-.06955,0,1.545
-.0664,0,1.5430000000000001
-.06325,0,1.5390000000000001
-.0601,0,1.537
-.05695,0,1.5350000000000001
-.0538,0,1.5310000000000001
-.05065,0,1.529
-.0475,0,1.5270000000000001
-.04435,0,1.5230000000000001
-.0412,0,1.521
-.03805,0,1.5190000000000001
-.0349,0,1.5150000000000001
-.03175,0,1.513
-.0286,0,1.5110000000000001
-.02545,0,1.5070000000000001
-.0223,0,1.505
-.01915,0,1.501
-.016,0,1.499
-.01285,0,1.4969999999999999
-.0097,0,1.4929999999999999
-.00655,0,1.491
-.0034,0,1.487
-25e-5,0,1.4849999999999999
.0029,0,1.483
.00605,0,1.479
.0092,0,1.4769999999999999
.01235,0,1.4729999999999999
.0155,0,1.471
.01865,0,1.4689999999999999
.0218,0,1.4649999999999999
.02495,0,1.463
.0281,0,1.4609999999999999
.03125,0,1.4569999999999999
.0344,0,1.4529999999999998
.03755,0,1.451
.0407,0,1.4489999999999998
.04385,0,1.4449999999999998
.047,0,1.443
.05015,0,1.439
.0533,0,1.4369999999999998
.05645,0,1.4329999999999998
.0596,0,1.431
.06275,0,1.427
.0659,0,1.4249999999999998
.06905,0,1.423
.0722,0,1.419
.07535,0,1.4169999999999998
.0785,0,1.4129999999999998
.08165,0,1.411
.0848,0,1.407
.08795,0,1.4049999999999998
.0911,0,1.4009999999999998
.09425,0,1.399
.0974,0,1.395
.10055,0,1.3929999999999998
.1037,0,1.3889999999999998
.10685,0,1.387
.11,0,1.383
.11315,0,1.3809999999999998
.1163,0,1.3769999999999998
.11945,0,1.375
.1226,0,1.371
.12575,0,1.3690000000000002
.1289,0,1.3650000000000002
.13205,0,1.363
.1352,0,1.359
.13835,0,1.3570000000000002
.1415,0,1.3530000000000002
.14465,0,1.351
.1478,0,1.347
.15095,0,1.3450000000000002
.1541,0,1.3410000000000002
.15725,0,1.339
.1604,0,1.335
.16355,0,1.3330000000000002
.1667,0,1.3290000000000002
.16985,0,1.3250000000000002
.173,0,1.323
.17615,0,1.319
.1793,0,1.3170000000000002
.18245,0,1.3130000000000002
.1856,0,1.311
.18875,0,1.307
.1919,0,1.3050000000000002
.19505,0,1.3010000000000002
.1982,0,1.2970000000000002
.20135,0,1.295
.2045,0,1.2930000000000001
.20765,0,1.2890000000000001
.2108,0,1.2850000000000001
.21395,0,1.283
.2171,0,1.279
.22025,0,1.275
.2234,0,1.2730000000000001
.22655,0,1.2690000000000001
.2297,0,1.267
.23285,0,1.263
.236,0,1.2610000000000001
.23915,0,1.2570000000000001
.2423,0,1.2530000000000001
.24545,0,1.251
.2486,0,1.2469999999999999
.25175,0,1.245
.2549,0,1.241
.25805,0,1.237
.2612,0,1.2349999999999999
.26435,0,1.2309999999999999
.2675,0,1.229
.27065,0,1.225
.2738,0,1.221
.27695,0,1.2189999999999999
.2801,0,1.2149999999999999
.28325,0,1.213
.2864,0,1.209
.28955,0,1.205
.2927,0,1.2029999999999998
.29585,0,1.1989999999999998
.299,0,1.1949999999999998
.30215,0,1.193
.3053,0,1.189
.30845,0,1.1869999999999998
.3116,0,1.1829999999999998
.31475,0,1.1789999999999998
.3179,0,1.177
.32105,0,1.173
.3242,0,1.169
.32735,0,1.1669999999999998
.3305,0,1.1629999999999998
.33365,0,1.161
.3368,0,1.157
.33995,0,1.1549999999999998
.3431,0,1.149
.34625,0,1.1469999999999998
.3494,0,1.1429999999999998
.35255,0,1.141
.3557,0,1.137
.35885,0,1.133
.362,0,1.129
.36515,0,1.1269999999999998
.3683,0,1.1230000000000002
.37145,0,1.121
.3746,0,1.117
.37775,0,1.1150000000000002
.3809,0,1.1110000000000002
.38405,0,1.1070000000000002
.3872,0,1.1030000000000002
.39035,0,1.101
.3935,0,1.097
.39665,0,1.093
.3998,0,1.0910000000000002
.40295,0,1.0870000000000002
.4061,0,1.0830000000000002
.40925,0,1.081
.4124,0,1.077
.41555,0,1.073
.4187,0,1.069
.42185,0,1.0670000000000002
.425,0,1.0630000000000002
.42815,0,1.0590000000000002
.4313,0,1.057
.43445,0,1.053
.4376,0,1.0510000000000002
.44075,0,1.0470000000000002
.4439,0,1.0430000000000001
.44705,0,1.0390000000000001
.4502,0,1.0350000000000001
.45335,0,1.033
.4565,0,1.029
.45965,0,1.025
.4628,0,1.0230000000000001
.46595,0,1.0190000000000001
.4691,0,1.0150000000000001
.47225,0,1.0110000000000001
.4754,0,1.009
.47855,0,1.005
.4817,0,1.0030000000000001
.48485,0,.999
.488,0,.995
.49115,0,.991
.4943,0,.987
.49745,0,.985
.5006,0,.981
.50375,0,.977
.5069,0,.975
.51005,0,.971
.5132,0,.967
.51635,0,.963
.5195,0,.961
.52265,0,.957
.5258,0,.953
.52895,0,.949
.5321,0,.947
.53525,0,.943
.5384,0,.939
.54155,0,.935
.5447,0,.933
.54785,0,.929
.551,0,.925
.55415,0,.923
.5573,0,.919
.56045,0,.915
.5636,0,.911
.56675,0,.909
.5699,0,.905
.57305,0,.901
.5762,0,.897
.57935,0,.895
.5825,0,.891
.58565,0,.887
.5888,0,.883
.59195,0,.881
.5951,0,.877
.59825,0,.873
.6014,0,.869
.60455,0,.867
.6077,0,.863
.61085,0,.859
.614,0,.855
.61715,0,.851
.6203,0,.849
.62345,0,.845
.6266,0,.841
.62975,0,.837
.6329,0,.835
.63605,0,.831
.6392,0,.827
.64235,0,.823
.6455,0,.821
.64865,0,.817
.6518,0,.813
.65495,0,.809
.6581,0,.805
.66125,0,.803
.6644,0,.799
.66755,0,.795
.6707,0,.791
.67385,0,.789
.677,0,.785
.68015,0,.781
.6833,0,.777
.68645,0,.775
.6896,0,.771
.69275,0,.767
.6959,0,.763
.69905,0,.759
.7022,0,.757
.70535,0,.753
.7085,0,.749
.71165,0,.745
.7148,0,.741
.71795,0,.739
.7211,0,.735
.72425,0,.731
.7274,0,.727
.73055,0,.723
.7337,0,.721
.73685,0,.717
.74,0,.713
.74315,0,.709
.7463,0,.705
.74945,0,.703
.7526,0,.699
.75575,0,.695
.7589,0,.691
.76205,0,.687
.7652,0,.685
.76835,0,.681
.7715,0,.677
.77465,0,.673
.7778,0,.671
.78095,0,.667
.7841,0,.663
.78725,0,.659
.7904,0,.655
.79355,0,.653
.7967,0,.649
.79985,0,.645
.803,0,.641
.80615,0,.637
.8093,0,.633
.81245,0,.631
.8156,0,.627
.81875,0,.623
.8219,0,.619
.82505,0,.615
.8282,0,.613
.83135,0,.609
.8345,0,.605
.83765,0,.601
.8408,0,.597
.84395,0,.595
.8471,0,.591
.85025,0,.587
.8534,0,.583
.85655,0,.579
.8597,0,.577
.86285,0,.573
.866,0,.569
.86915,0,.565
.8723,0,.561
.87545,0,.557
.8786,0,.555
.88175,0,.551
.8849,0,.547
.88805,0,.543
.8912,0,.539
.89435,0,.537
.8975,0,.533
.90065,0,.529
.9038,0,.525
.90695,0,.521
.9101,0,.519
.91325,0,.515
.9164,0,.511
.91955,0,.507
.9227,0,.503
.92585,0,.499
.929,0,.497
.93215,0,.493
.9353,0,.489
.93845,0,.485
.9416,0,.481
.94475,0,.479
.9479,0,.475
.95105,0,.471
.9542,0,.467
.95735,0,.463
.9605,0,.459
.96365,0,.457
.9668,0,.453
.96995,0,.449
.9731,0,.447
.97625,0,.441
.9794,0,.439
.98255,0,.435
.9857,0,.431
.98885,0,.427
.992,0,.423
.99515,0,.421
.9983,0,.417
1.00145,0,.413
1.0046,0,.409
1.00775,0,.405
1.0109,0,.403
1.01405,0,.399
1.0172,0,.395
1.02035,0,.391
1.0235,0,.387
1.02665,0,.383
1.0298,0,.381
1.03295,0,.377
1.0361,0,.373
1.03925,0,.369
1.0424,0,.365
1.04555,0,.361
1.0487,0,.359
1.05185,0,.355
1.055,0,.351
1.05815,0,.347
1.0613,0,.34299999999999997
1.06445,0,.341
1.0676,0,.337
1.07075,0,.333
1.0739,0,.329
1.07705,0,.325
1.0802,0,.323
1.08335,0,.319
1.0865,0,.315
1.08965,0,.311
1.0928,0,.307
1.09595,0,.305
1.0991,0,.301
1.10225,0,.297
1.1054,0,.293
1.10855,0,.289
1.1117,0,.287
1.11485,0,.283
1.118,0,.279
1.12115,0,.275
1.1243,0,.271
1.12745,0,.267
1.1306,0,.265
1.13375,0,.261
1.1369,0,.257
1.14005,0,.253
1.1432,0,.251
1.14635,0,.247
1.1495,0,.243
1.15265,0,.239
1.1558,0,.235
1.15895,0,.233
1.1621,0,.229
1.16525,0,.225
1.1684,0,.221
1.17155,0,.217
1.1747,0,.215
1.17785,0,.211
1.181,0,.207
1.18415,0,.203
1.1873,0,.199
1.19045,0,.197
1.1936,0,.193
1.19675,0,.189
1.1999,0,.187
1.20305,0,.183
1.2062,0,.179
1.20935,0,.175
1.2125,0,.17099999999999999
1.21565,0,.167
1.2188,0,.165
1.22195,0,.161
1.2251,0,.157
1.22825,0,.153
1.2314,0,.151
1.23455,0,.147
1.2377,0,.143
1.24085,0,.139
1.244,0,.137
1.24715,0,.133
1.2503,0,.129
1.25345,0,.125
1.2566,0,.123
1.25975,0,.119
1.2629,0,.115
1.26605,0,.111
1.2692,0,.109
1.27235,0,.105
1.2755,0,.101
1.27865,0,.099
1.2818,0,.095
1.28495,0,.091
1.2881,0,.091
1.29125,0,.087
1.2944,0,.08499999999999999
1.29755,0,.083
1.3007,0,.081
1.30385,0,.081
1.307,0,.079
1.31015,0,.079
1.3133,0,.079
1.31645,0,.077
1.3196,0,.077
1.32275,0,.077
1.3259,0,.077
1.32905,0,.075
1.3322,0,.075
1.33535,0,.075
1.3385,0,.075
1.34165,0,.075
1.3448,0,.075
1.34795,0,.075
1.3511,0,.073
1.35425,0,.073
1.3574,0,.073
1.36055,0,.073
1.3637,0,.073
1.36685,0,.073
1.37,0,.073
1.37315,0,.073
1.3763,0,.073
1.37945,0,.073
1.3826,0,.073
1.38575,0,.073
1.3889,0,.073
1.39205,0,.07100000000000001
1.3952,0,.07100000000000001
1.39835,0,.07100000000000001
1.4015,0,.07100000000000001
1.40465,0,.07100000000000001
1.4078,0,.07100000000000001
1.41095,0,.07100000000000001
1.4141,0,.07100000000000001
1.41725,0,.07100000000000001
1.4204,0,.07100000000000001
1.42355,0,.07100000000000001
1.4267,0,.07100000000000001
1.42985,0,.07100000000000001
1.433,0,.07100000000000001
1.43615,0,.07100000000000001
1.4393,0,.07100000000000001
1.44245,0,.07100000000000001
1.4456,0,.069
1.44875,0,.069
1.4519,0,.069
1.45505,0,.069
1.4582,0,.069
1.46135,0,.069
1.4645,0,.069
1.46765,0,.069
1.4708,0,.069
1.47395,0,.069
1.4771,0,.069
1.48025,0,.069
1.4834,0,.069
1.48655,0,.069
1.4897,0,.069
1.49285,0,.069
1.496,0,.069
1.49915,0,.069
1.5023,0,.069
1.50545,0,.069
1.5086,0,.069
1.51175,0,.067
1.5149,0,.067
1.51805,0,.067
1.5212,0,.067
1.52435,0,.067
1.5275,0,.067
1.53065,0,.067
1.5338,0,.067
1.53695,0,.067
1.5401,0,.067
1.54325,0,.067
1.5464,0,.067
1.54955,0,.067
1.5527,0,.067
1.55585,0,.067
1.559,0,.067
1.56215,0,.067
1.5653,0,.067
1.56845,0,.067
1.5716,0,.067
1.57475,0,.067
1.5779,0,.067
1.58105,0,.067
1.5842,0,.065
1.58735,0,.065
1.5905,0,.065
1.59365,0,.065
1.5968,0,.065
1.59995,0,.065
1.6031,0,.065
1.60625,0,.065
1.6094,0,.065
1.61255,0,.065
1.6157,0,.065
1.61885,0,.065
1.622,0,.065
1.62515,0,.065
1.6283,0,.065
1.63145,0,.065
1.6346,0,.065
1.63775,0,.065
1.6409,0,.065
1.64405,0,.065
1.6472,0,.065
1.65035,0,.065
1.6535,0,.065
1.65665,0,.065
1.6598,0,.065
1.66295,0,.065
1.6661,0,.063
1.66925,0,.063
1.6724,0,.063
1.67555,0,.063
1.6787,0,.063
1.68185,0,.063
1.685,0,.063
1.68815,0,.063
1.6913,0,.063
1.69445,0,.063
1.6976,0,.063
1.70075,0,.063
1.7039,0,.063
1.70705,0,.063
1.7102,0,.063
1.71335,0,.063
1.7165,0,.063
1.71965,0,.063
1.7228,0,.063
1.72595,0,.063
1.7291,0,.063
1.73225,0,.063
1.7354,0,.063
1.73855,0,.063
1.7417,0,.063
1.74485,0,.063
1.748,0,.063
1.75115,0,.063
1.7543,0,.063
1.75745,0,.061
1.7606,0,.061
1.76375,0,.061
1.7669,0,.061
1.77005,0,.061
1.7732,0,.061
1.77635,0,.061
1.7795,0,.061
1.78265,0,.061
1.7858,0,.061
1.78895,0,.061
1.7921,0,.061
1.79525,0,.061
1.7984,0,.061
1.80155,0,.061
1.8047,0,.061
1.80785,0,.061
1.811,0,.061
1.81415,0,.061
1.8173,0,.061
1.82045,0,.061
1.8236,0,.061
1.82675,0,.061
1.8299,0,.061
1.83305,0,.061
1.8362,0,.061
1.83935,0,.061
1.8425,0,.061
1.84565,0,.061
1.8488,0,.061
1.85195,0,.061
1.8551,0,.059
1.85825,0,.059
1.8614,0,.059
1.86455,0,.059
1.8677,0,.059
1.87085,0,.059
1.874,0,.059
1.87715,0,.059
1.8803,0,.059
1.88345,0,.059
1.8866,0,.059
1.88975,0,.059
1.8929,0,.059
1.89605,0,.059
1.8992,0,.059
1.90235,0,.059
1.9055,0,.059
1.90865,0,.059
1.9118,0,.059
1.91495,0,.059
1.9181,0,.059
1.92125,0,.059
1.9244,0,.059
1.92755,0,.059
1.9307,0,.059
1.93385,0,.059
1.937,0,.059
1.94015,0,.059
1.9433,0,.059
1.94645,0,.059
1.9496,0,.059
1.95275,0,.059
1.9559,0,.059
1.95905,0,.059
1.9622,0,.059
1.96535,0,.059
1.9685,0,.059
1.97165,0,.057
1.9748,0,.057
1.97795,0,.057
1.9811,0,.057
1.98425,0,.057
1.9874,0,.057
1.99055,0,.057
1.9937,0,.057
1.99685,0,.059
2,0,.057


==> Figures/orig.csv <==
mu,divLower,divUpper
-.9032,1.882325,2.056475
-.90125,1.7898749999999999,2.058625
-.8993,1.727525,2.058625
-.89735,1.678075,2.060775
-.8954,1.635075,2.060775
-.89345,1.598525,2.062925
-.8915,1.564125,2.062925
-.88955,1.534025,2.062925
-.8876,1.506075,2.065075
-.88565,1.478125,2.065075
-.8837,1.454475,2.065075
-.88175,1.430825,2.0672249999999996
-.8798,1.407175,2.0672249999999996
-.87785,1.385675,2.0672249999999996
-.8759,1.366325,2.0672249999999996
-.87395,1.346975,2.069375
-.872,1.3276249999999998,2.069375
-.87005,1.308275,2.069375
-.8681,1.291075,2.069375
-.86615,1.2738749999999999,2.0715250000000003
-.8642,1.256675,2.0715250000000003
-.86225,1.241625,2.0715250000000003
-.8603,1.226575,2.0715250000000003
-.85835,1.209375,2.0715250000000003
-.8564,1.196475,2.0715250000000003
-.85445,1.181425,2.0736749999999997
-.8525,1.166375,2.0736749999999997
-.85055,1.153475,2.0736749999999997
-.8486,1.1405750000000001,2.0736749999999997
-.84665,1.125525,2.0736749999999997
-.8447,1.112625,2.0736749999999997
-.84275,1.0997249999999998,2.0736749999999997
-.8408,1.088975,2.0736749999999997
-.83885,1.076075,2.0736749999999997
-.8369,1.063175,2.0736749999999997
-.83495,1.052425,2.0736749999999997
-.833,1.0416750000000001,2.075825
-.83105,1.028775,2.075825
-.8291,1.018025,2.075825
-.82715,1.007275,2.075825
-.8252,.996525,2.075825
-.82325,.9857750000000001,2.075825
-.8213,.975025,2.075825
-.81935,.964275,2.075825
-.8174,.955675,2.075825
-.81545,.944925,2.075825
-.8135,.934175,2.075825
-.81155,.925575,2.075825
-.8096,.9169750000000001,2.075825
-.80765,.9062250000000001,2.075825
-.8057,.897625,2.075825
-.80375,.889025,2.075825
-.8018,.8782749999999999,2.075825
-.79985,.869675,2.075825
-.7979,.861075,2.075825
-.79595,.8524750000000001,2.075825
-.794,.8438749999999999,2.075825
-.79205,.835275,2.0736749999999997
-.7901,.826675,2.0736749999999997
-.78815,.818075,2.0736749999999997
-.7862,.809475,2.0736749999999997
-.78425,.8030250000000001,2.0736749999999997
-.7823,.7944249999999999,2.0736749999999997
-.78035,.785825,2.0736749999999997
-.7784,.7793749999999999,2.0736749999999997
-.77645,.770775,2.0736749999999997
-.7745,.762175,2.0736749999999997
-.77255,.755725,2.0736749999999997
-.7706,.747125,2.0736749999999997
-.76865,.740675,2.0715250000000003
-.7667,.7342249999999999,2.0715250000000003
-.76475,.725625,2.0715250000000003
-.7628,.7191749999999999,2.0715250000000003
-.76085,.712725,2.0715250000000003
-.7589,.704125,2.0715250000000003
-.75695,.697675,2.0715250000000003
-.755,.691225,2.069375
-.75305,.6847749999999999,2.069375
-.7511,.6783250000000001,2.069375
-.74915,.6697249999999999,2.069375
-.7472,.6632750000000001,2.069375
-.74525,.656825,2.069375
-.7433,.6503749999999999,2.0672249999999996
-.74135,.6439250000000001,2.0672249999999996
-.7394,.637475,2.0672249999999996
-.73745,.631025,2.0672249999999996
-.7355,.626725,2.0672249999999996
-.73355,.6202749999999999,2.065075
-.7316,.6138250000000001,2.065075
-.72965,.607375,2.065075
-.7277,.6009249999999999,2.065075
-.72575,.5944750000000001,2.065075
-.7238,.590175,2.062925
-.72185,.583725,2.062925
-.7199,.577275,2.062925
-.71795,.572975,2.062925
-.716,.566525,2.060775
-.71405,.5600750000000001,2.060775
-.7121,.5557749999999999,2.060775
-.71015,.5493250000000001,2.060775
-.7082,.5450250000000001,2.058625
-.70625,.538575,2.058625
-.7043,.534275,2.058625
-.70235,.527825,2.056475
-.7004,.523525,2.056475
-.69845,.517075,2.056475
-.6965,.512775,2.054325
-.69455,.5063249999999999,2.054325
-.6926,.5020249999999999,2.054325
-.69065,.497725,2.054325
-.6887,.491275,2.052175
-.68675,.486975,2.052175
-.6848,.48267499999999997,2.052175
-.68285,.478375,2.0500249999999998
-.6809,.471925,2.0500249999999998
-.67895,.467625,2.0500249999999998
-.677,.463325,2.0478750000000003
-.67505,.459025,2.0478750000000003
-.6731,.452575,2.045725
-.67115,.448275,2.045725
-.6692,.443975,2.045725
-.66725,.439675,2.0435749999999997
-.6653,.435375,2.0435749999999997
-.66335,.431075,2.0414250000000003
-.6614,.426775,2.0414250000000003
-.65945,.422475,2.0414250000000003
-.6575,.418175,2.039275
-.65555,.413875,2.039275
-.6536,.409575,2.0371249999999996
-.65165,.405275,2.0371249999999996
-.6497,.40097499999999997,2.0371249999999996
-.64775,.396675,2.034975
-.6458,.39237500000000003,2.034975
-.64385,.388075,2.032825
-.6419,.383775,2.032825
-.63995,.379475,2.030675
-.638,.375175,2.030675
-.63605,.370875,2.028525
-.6341,.36872499999999997,2.028525
-.63215,.364425,2.026375
-.6302,.36012500000000003,2.026375
-.62825,.355825,2.024225
-.6263,.351525,2.024225
-.62435,.349375,2.024225
-.6224,.345075,2.022075
-.62045,.340775,2.022075
-.6185,.33647499999999997,2.0199249999999997
-.61655,.334325,2.0177750000000003
-.6146,.330025,2.0177750000000003
-.61265,.325725,2.015625
-.6107,.323575,2.015625
-.60875,.319275,2.0134749999999997
-.6068,.314975,2.0134749999999997
-.60485,.312825,2.0113250000000003
-.6029,.308525,2.0113250000000003
-.60095,.306375,2.009175
-.599,.302075,2.009175
-.59705,.297775,2.007025
-.5951,.295625,2.007025
-.59315,.291325,2.004875
-.5912,.289175,2.002725
-.58925,.284875,2.002725
-.5873,.282725,2.000575
-.58535,.27842500000000003,2.000575
-.5834,.276275,1.9984250000000001
-.58145,.27197499999999997,1.996275
-.5795,.269825,1.996275
-.57755,.265525,1.994125
-.5756,.263375,1.994125
-.57365,.259075,1.991975
-.5717,.256925,1.989825
-.56975,.254775,1.989825
-.5678,.250475,1.9876749999999999
-.56585,.24832500000000002,1.985525
-.5639,.246175,1.985525
-.56195,.241875,1.983375
-.56,.239725,1.983375
-.55805,.235425,1.981225
-.5561,.233275,1.979075
-.55415,.231125,1.979075
-.5522,.22897499999999998,1.976925
-.55025,.224675,1.9747750000000002
-.5483,.222525,1.9747750000000002
-.54635,.220375,1.9726249999999999
-.5444,.21607500000000002,1.970475
-.54245,.213925,1.970475
-.5405,.211775,1.968325
-.53855,.209625,1.966175
-.5366,.20747500000000002,1.964025
-.53465,.203175,1.964025
-.5327,.201025,1.961875
-.53075,.198875,1.9597250000000002
-.5288,.19672499999999998,1.9597250000000002
-.52685,.194575,1.9575749999999998
-.5249,.190275,1.955425
-.52295,.188125,1.953275
-.521,.185975,1.953275
-.51905,.18382500000000002,1.951125
-.5171,.181675,1.948975
-.51515,.179525,1.946825
-.5132,.177375,1.946825
-.51125,.17522500000000002,1.9446750000000002
-.5093,.17307499999999998,1.9425249999999998
-.50735,.168775,1.940375
-.5054,.166625,1.940375
-.50345,.16447499999999998,1.938225
-.5015,.162325,1.936075
-.49955,.160175,1.933925
-.4976,.158025,1.933925
-.49565,.15587499999999999,1.931775
-.4937,.153725,1.9296250000000001
-.49175,.15157500000000002,1.9274749999999998
-.4898,.149425,1.925325
-.48785,.147275,1.925325
-.4859,.145125,1.923175
-.48395,.14297500000000002,1.921025
-.482,.140825,1.9188749999999999
-.48005,.138675,1.916725
-.4781,.136525,1.916725
-.47615,.134375,1.9145750000000001
-.4742,.134375,1.912425
-.47225,.13222499999999998,1.910275
-.4703,.130075,1.908125
-.46835,.127925,1.905975
-.4664,.125775,1.905975
-.46445,.12362500000000001,1.9038249999999999
-.4625,.121475,1.901675
-.46055,.11932499999999999,1.8995250000000001
-.4586,.117175,1.897375
-.45665,.117175,1.895225
-.4547,.11502499999999999,1.893075
-.45275,.112875,1.893075
-.4508,.11072499999999999,1.890925
-.44885,.108575,1.8887749999999999
-.4469,.10642499999999999,1.886625
-.44495,.10642499999999999,1.8844750000000001
-.443,.104275,1.882325
-.44105,.102125,1.880175
-.4391,.09997500000000001,1.878025
-.43715,.097825,1.878025
-.4352,.097825,1.875875
-.43325,.09567500000000001,1.8737249999999999
-.4313,.093525,1.871575
-.42935,.09137500000000001,1.8694250000000001
-.4274,.09137500000000001,1.867275
-.42545,.089225,1.865125
-.4235,.087075,1.862975
-.42155,.084925,1.8608250000000002
-.4196,.084925,1.8586749999999999
-.41765,.08277499999999999,1.856525
-.4157,.080625,1.856525
-.41375,.07847499999999999,1.854375
-.4118,.07847499999999999,1.852225
-.40985,.076325,1.850075
-.4079,.07417499999999999,1.847925
-.40595,.07417499999999999,1.8457750000000002
-.404,.072025,1.8436249999999998
-.40205,.06987499999999999,1.841475
-.4001,.06987499999999999,1.839325
-.39815,.06772500000000001,1.837175
-.3962,.065575,1.835025
-.39425,.065575,1.832875
-.3923,.06342500000000001,1.8307250000000002
-.39035,.06342500000000001,1.8285749999999998
-.3884,.061274999999999996,1.826425
-.38645,.059125,1.824275
-.3845,.059125,1.822125
-.38255,.056975,1.822125
-.3806,.056975,1.817825
-.37865,.054825,1.8156750000000001
-.3767,.052675,1.8156750000000001
-.37475,.052675,1.8135249999999998
-.3728,.050525,1.811375
-.37085,.050525,1.809225
-.3689,.048375,1.807075
-.36695,.048375,1.804925
-.365,.046225,1.802775
-.36305,.044075,1.8006250000000001
-.3611,.044075,1.798475
-.35915,.041925,1.796325
-.3572,.041925,1.794175
-.35525,.039775,1.792025
-.3533,.039775,1.7898749999999999
-.35135,.037625,1.787725
-.3494,.037625,1.7855750000000001
-.34745,.035475,1.783425
-.3455,.035475,1.781275
-.34355,.033325,1.779125
-.3416,.033325,1.7748249999999999
-.33965,.031175,1.772675
-.3377,.031175,1.7705250000000001
-.33575,.029025,1.768375
-.3338,.029025,1.766225
-.33185,.029025,1.764075
-.3299,.026875,1.761925
-.32795,.026875,1.7597749999999999
-.326,.024725,1.757625
-.32405,.024725,1.7554750000000001
-.3221,.022574999999999998,1.753325
-.32015,.022574999999999998,1.751175
-.3182,.022574999999999998,1.749025
-.31625,.020425,1.746875
-.3143,.020425,1.7447249999999999
-.31235,.018275,1.742575
-.3104,.018275,1.740425
-.30845,.018275,1.738275
-.3065,.016125,1.736125
-.30455,.016125,1.733975
-.3026,.016125,1.7318250000000002
-.30065,.013975,1.7296749999999999
-.2987,.013975,1.725375
-.29675,.011824999999999999,1.723225
-.2948,.011824999999999999,1.721075
-.29285,.011824999999999999,1.718925
-.2909,.009675,1.7167750000000002
-.28895,.009675,1.7146249999999998
-.287,.009675,1.712475
-.28505,.009675,1.710325
-.2831,.0075250000000000004,1.708175
-.28115,.0075250000000000004,1.706025
-.2792,.0075250000000000004,1.703875
-.27725,.005375,1.7017250000000002
-.2753,.005375,1.697425
-.27335,.005375,1.695275
-.2714,.005375,1.693125
-.26945,.003225,1.690975
-.2675,.003225,1.688825
-.26555,.003225,1.6866750000000001
-.2636,.003225,1.6845249999999998
-.26165,0,1.682375
-.2597,0,1.680225
-.25775,0,1.678075
-.2558,0,1.673775
-.25385,0,1.6716250000000001
-.2519,0,1.669475
-.24995,0,1.667325
-.248,0,1.665175
-.24605,0,1.663025
-.2441,0,1.6608749999999999
-.24215,0,1.658725
-.2402,0,1.6565750000000001
-.23825,0,1.652275
-.2363,0,1.650125
-.23435,0,1.647975
-.2324,0,1.6458249999999999
-.23045,0,1.643675
-.2285,0,1.6415250000000001
-.22655,0,1.639375
-.2246,0,1.635075
-.22265,0,1.632925
-.2207,0,1.6307749999999999
-.21875,0,1.628625
-.2168,0,1.6264750000000001
-.21485,0,1.624325
-.2129,0,1.622175
-.21095,0,1.617875
-.209,0,1.6157249999999999
-.20705,0,1.613575
-.2051,0,1.611425
-.20315,0,1.609275
-.2012,0,1.607125
-.19925,0,1.604975
-.1973,0,1.6006749999999998
-.19535,0,1.598525
-.1934,0,1.596375
-.19145,0,1.594225
-.1895,0,1.592075
-.18755,0,1.589925
-.1856,0,1.5856249999999998
-.18365,0,1.583475
-.1817,0,1.581325
-.17975,0,1.579175
-.1778,0,1.577025
-.17585,0,1.574875
-.1739,0,1.5705749999999998
-.17195,0,1.568425
-.17,0,1.566275
-.16805,0,1.564125
-.1661,0,1.561975
-.16415,0,1.559825
-.1622,0,1.555525
-.16025,0,1.553375
-.1583,0,1.551225
-.15635,0,1.549075
-.1544,0,1.5469249999999999
-.15245,0,1.5426250000000001
-.1505,0,1.540475
-.14855,0,1.538325
-.1466,0,1.536175
-.14465,0,1.534025
-.1427,0,1.5318749999999999
-.14075,0,1.5275750000000001
-.1388,0,1.525425
-.13685,0,1.523275
-.1349,0,1.521125
-.13295,0,1.518975
-.131,0,1.514675
-.12905,0,1.5125250000000001
-.1271,0,1.510375
-.12515,0,1.508225
-.1232,0,1.506075
-.12125,0,1.5017749999999999
-.1193,0,1.499625
-.11735,0,1.4974750000000001
-.1154,0,1.495325
-.11345,0,1.493175
-.1115,0,1.4888750000000002
-.10955,0,1.4867249999999999
-.1076,0,1.484575
-.10565,0,1.482425
-.1037,0,1.478125
-.10175,0,1.475975
-.0998,0,1.4738250000000002
-.09785,0,1.4716749999999998
-.0959,0,1.469525
-.09395,0,1.465225
-.092,0,1.463075
-.09005,0,1.460925
-.0881,0,1.4587750000000002
-.08615,0,1.4566249999999998
-.0842,0,1.452325
-.08225,0,1.450175
-.0803,0,1.448025
-.07835,0,1.445875
-.0764,0,1.4415749999999998
-.07445,0,1.439425
-.0725,0,1.437275
-.07055,0,1.435125
-.0686,0,1.4329749999999999
-.06665,0,1.4286750000000001
-.0647,0,1.426525
-.06275,0,1.424375
-.0608,0,1.422225
-.05885,0,1.4179249999999999
-.0569,0,1.415775
-.05495,0,1.4136250000000001
-.053,0,1.411475
-.05105,0,1.407175
-.0491,0,1.405025
-.04715,0,1.4028749999999999
-.0452,0,1.400725
-.04325,0,1.3985750000000001
-.0413,0,1.394275
-.03935,0,1.392125
-.0374,0,1.389975
-.03545,0,1.3878249999999999
-.0335,0,1.3835250000000001
-.03155,0,1.381375
-.0296,0,1.379225
-.02765,0,1.377075
-.0257,0,1.3727749999999999
-.02375,0,1.370625
-.0218,0,1.368475
-.01985,0,1.366325
-.0179,0,1.362025
-.01595,0,1.3598750000000002
-.014,0,1.3577249999999998
-.01205,0,1.355575
-.0101,0,1.351275
-.00815,0,1.349125
-.0062,0,1.346975
-.00425,0,1.3448250000000002
-.0023,0,1.340525
-35e-5,0,1.338375
.0016,0,1.336225
.00355,0,1.334075
.0055,0,1.3297750000000002
.00745,0,1.3276249999999998
.0094,0,1.325475
.01135,0,1.323325
.0133,0,1.319025
.01525,0,1.316875
.0172,0,1.3147250000000001
.01915,0,1.312575
.0211,0,1.308275
.02305,0,1.306125
.025,0,1.3039749999999999
.02695,0,1.301825
.0289,0,1.297525
.03085,0,1.295375
.0328,0,1.293225
.03475,0,1.2889249999999999
.0367,0,1.286775
.03865,0,1.2846250000000001
.0406,0,1.282475
.04255,0,1.278175
.0445,0,1.276025
.04645,0,1.2738749999999999
.0484,0,1.271725
.05035,0,1.267425
.0523,0,1.265275
.05425,0,1.263125
.0562,0,1.2588249999999999
.05815,0,1.256675
.0601,0,1.2545250000000001
.06205,0,1.252375
.064,0,1.248075
.06595,0,1.2459250000000002
.0679,0,1.2437749999999999
.06985,0,1.241625
.0718,0,1.237325
.07375,0,1.235175
.0757,0,1.233025
.07765,0,1.2308750000000002
.0796,0,1.226575
.08155,0,1.224425
.0835,0,1.222275
.08545,0,1.217975
.0874,0,1.2158250000000002
.08935,0,1.2136749999999998
.0913,0,1.211525
.09325,0,1.207225
.0952,0,1.205075
.09715,0,1.202925
.0991,0,1.1986249999999998
.10105,0,1.196475
.103,0,1.194325
.10495,0,1.192175
.1069,0,1.187875
.10885,0,1.1857250000000001
.1108,0,1.183575
.11275,0,1.179275
.1147,0,1.177125
.11665,0,1.1749749999999999
.1186,0,1.172825
.12055,0,1.168525
.1225,0,1.166375
.12445,0,1.164225
.1264,0,1.162075
.12835,0,1.157775
.1303,0,1.1556250000000001
.13225,0,1.153475
.1342,0,1.151325
.13615,0,1.147025
.1381,0,1.1448749999999999
.14005,0,1.142725
.142,0,1.138425
.14395,0,1.136275
.1459,0,1.134125
.14785,0,1.1298249999999999
.1498,0,1.127675
.15175,0,1.125525
.1537,0,1.123375
.15565,0,1.119075
.1576,0,1.1169250000000002
.15955,0,1.1147749999999998
.1615,0,1.110475
.16345,0,1.108325
.1654,0,1.106175
.16735,0,1.104025
.1693,0,1.0997249999999998
.17125,0,1.097575
.1732,0,1.095425
.17515,0,1.093275
.1771,0,1.088975
.17905,0,1.0868250000000002
.181,0,1.0846749999999998
.18295,0,1.080375
.1849,0,1.078225
.18685,0,1.076075
.1888,0,1.0717750000000001
.19075,0,1.069625
.1927,0,1.067475
.19465,0,1.063175
.1966,0,1.0610249999999999
.19855,0,1.058875
.2005,0,1.0567250000000001
.20245,0,1.052425
.2044,0,1.050275
.20635,0,1.048125
.2083,0,1.043825
.21025,0,1.0416750000000001
.2122,0,1.039525
.21415,0,1.037375
.2161,0,1.033075
.21805,0,1.0309249999999999
.22,0,1.028775
.22195,0,1.024475
.2239,0,1.022325
.22585,0,1.020175
.2278,0,1.0158749999999999
.22975,0,1.013725
.2317,0,1.0115750000000001
.23365,0,1.009425
.2356,0,1.005125
.23755,0,1.0029750000000002
.2395,0,1.000825
.24145,0,.996525
.2434,0,.994375
.24535,0,.9922249999999999
.2473,0,.990075
.24925,0,.9857750000000001
.2512,0,.983625
.25315,0,.9814750000000001
.2551,0,.9771749999999999
.25705,0,.975025
.259,0,.9728749999999999
.26095,0,.968575
.2629,0,.9664250000000001
.26485,0,.964275
.2668,0,.9621249999999999
.26875,0,.9578249999999999
.2707,0,.955675
.27265,0,.953525
.2746,0,.949225
.27655,0,.947075
.2785,0,.944925
.28045,0,.940625
.2824,0,.938475
.28435,0,.9363250000000001
.2863,0,.934175
.28825,0,.929875
.2902,0,.9277249999999999
.29215,0,.925575
.2941,0,.9212750000000001
.29605,0,.919125
.298,0,.9169750000000001
.29995,0,.9126749999999999
.3019,0,.910525
.30385,0,.9083749999999999
.3058,0,.9062250000000001
.30775,0,.9019250000000001
.3097,0,.899775
.31165,0,.897625
.3136,0,.8933249999999999
.31555,0,.891175
.3175,0,.889025
.31945,0,.884725
.3214,0,.882575
.32335,0,.880425
.3253,0,.876125
.32725,0,.873975
.3292,0,.8718250000000001
.33115,0,.869675
.3331,0,.865375
.33505,0,.8632249999999999
.337,0,.861075
.33895,0,.8567750000000001
.3409,0,.854625
.34285,0,.8524750000000001
.3448,0,.8481749999999999
.34675,0,.846025
.3487,0,.8438749999999999
.35065,0,.8417250000000001
.3526,0,.8374250000000001
.35455,0,.835275
.3565,0,.833125
.35845,0,.8288249999999999
.3604,0,.826675
.36235,0,.824525
.3643,0,.820225
.36625,0,.818075
.3682,0,.815925
.37015,0,.8137749999999999
.3721,0,.809475
.37405,0,.8073250000000001
.376,0,.805175
.37795,0,.800875
.3799,0,.7987249999999999
.38185,0,.796575
.3838,0,.7922750000000001
.38575,0,.790125
.3877,0,.7879750000000001
.38965,0,.7836749999999999
.3916,0,.781525
.39355,0,.7793749999999999
.3955,0,.777225
.39745,0,.7729250000000001
.3994,0,.770775
.40135,0,.768625
.4033,0,.7643249999999999
.40525,0,.762175
.4072,0,.760025
.40915,0,.755725
.4111,0,.753575
.41305,0,.751425
.415,0,.747125
.41695,0,.7449749999999999
.4189,0,.7428250000000001
.42085,0,.740675
.4228,0,.736375
.42475,0,.7342249999999999
.4267,0,.732075
.42865,0,.7277750000000001
.4306,0,.725625
.43255,0,.7234750000000001
.4345,0,.721325
.43645,0,.717025
.4384,0,.7148749999999999
.44035,0,.712725
.4423,0,.7084250000000001
.44425,0,.706275
.4462,0,.704125
.44815,0,.6998249999999999
.4501,0,.697675
.45205,0,.695525
.454,0,.6933750000000001
.45595,0,.689075
.4579,0,.686925
.45985,0,.6847749999999999
.4618,0,.6804749999999999
.46375,0,.6783250000000001
.4657,0,.676175
.46765,0,.671875
.4696,0,.6697249999999999
.47155,0,.667575
.4735,0,.6654249999999999
.47545,0,.661125
.4774,0,.6589750000000001
.47935,0,.656825
.4813,0,.652525
.48325,0,.6503749999999999
.4852,0,.648225
.48715,0,.6439250000000001
.4891,0,.641775
.49105,0,.639625
.493,0,.637475
.49495,0,.633175
.4969,0,.631025
.49885,0,.6288750000000001
.5008,0,.6245750000000001
.50275,0,.622425
.5047,0,.6202749999999999
.50665,0,.6159749999999999
.5086,0,.6138250000000001
.51055,0,.611675
.5125,0,.6095250000000001
.51445,0,.6052249999999999
.5164,0,.603075
.51835,0,.6009249999999999
.5203,0,.596625
.52225,0,.5944750000000001
.5242,0,.592325
.52615,0,.590175
.5281,0,.5858749999999999
.53005,0,.583725
.532,0,.581575
.53395,0,.577275
.5359,0,.575125
.53785,0,.572975
.5398,0,.5708249999999999
.54175,0,.566525
.5437,0,.5643750000000001
.54565,0,.562225
.5476,0,.557925
.54955,0,.5557749999999999
.5515,0,.553625
.55345,0,.5493250000000001
.5554,0,.547175
.55735,0,.5450250000000001
.5593,0,.5407249999999999
.56125,0,.538575
.5632,0,.5364249999999999
.56515,0,.534275
.5671,0,.5299750000000001
.56905,0,.527825
.571,0,.525675
.57295,0,.5213749999999999
.5749,0,.519225
.57685,0,.517075
.5788,0,.5149250000000001
.58075,0,.510625
.5827,0,.508475
.58465,0,.5063249999999999
.5866,0,.5020249999999999
.58855,0,.499875
.5905,0,.497725
.59245,0,.495575
.5944,0,.491275
.59635,0,.48912500000000003
.5983,0,.486975
.60025,0,.484825
.6022,0,.480525
.60415,0,.478375
.6061,0,.476225
.60805,0,.471925
.61,0,.469775
.61195,0,.467625
.6139,0,.463325
.61585,0,.461175
.6178,0,.459025
.61975,0,.45687500000000003
.6217,0,.452575
.62365,0,.450425
.6256,0,.448275
.62755,0,.443975
.6295,0,.441825
.63145,0,.439675
.6334,0,.437525
.63535,0,.43322499999999997
.6373,0,.431075
.63925,0,.428925
.6412,0,.42462500000000003
.64315,0,.422475
.6451,0,.420325
.64705,0,.418175
.649,0,.413875
.65095,0,.411725
.6529,0,.409575
.65485,0,.407425
.6568,0,.403125
.65875,0,.40097499999999997
.6607,0,.398825
.66265,0,.394525
.6646,0,.39237500000000003
.66655,0,.390225
.6685,0,.388075
.67045,0,.383775
.6724,0,.381625
.67435,0,.379475
.6763,0,.377325
.67825,0,.375175
.6802,0,.370875
.68215,0,.36872499999999997
.6841,0,.364425
.68605,0,.362275
.688,0,.36012500000000003
.68995,0,.357975
.6919,0,.353675
.69385,0,.351525
.6958,0,.349375
.69775,0,.347225
.6997,0,.342925
.70165,0,.340775
.7036,0,.338625
.70555,0,.33647499999999997
.7075,0,.332175
.70945,0,.330025
.7114,0,.327875
.71335,0,.325725
.7153,0,.321425
.71725,0,.319275
.7192,0,.317125
.72115,0,.314975
.7231,0,.31067500000000003
.72505,0,.308525
.727,0,.306375
.72895,0,.302075
.7309,0,.299925
.73285,0,.297775
.7348,0,.295625
.73675,0,.291325
.7387,0,.289175
.74065,0,.287025
.7426,0,.284875
.74455,0,.280575
.7465,0,.27842500000000003
.74845,0,.276275
.7504,0,.274125
.75235,0,.27197499999999997
.7543,0,.267675
.75625,0,.265525
.7582,0,.263375
.76015,0,.261225
.7621,0,.259075
.76405,0,.254775
.766,0,.252625
.76795,0,.250475
.7699,0,.246175
.77185,0,.244025
.7738,0,.241875
.77575,0,.239725
.7777,0,.235425
.77965,0,.233275
.7816,0,.231125
.78355,0,.22897499999999998
.7855,0,.224675
.78745,0,.222525
.7894,0,.220375
.79135,0,.218225
.7933,0,.21607500000000002
.79525,0,.211775
.7972,0,.209625
.79915,0,.20747500000000002
.8011,0,.20532499999999998
.80305,0,.201025
.805,0,.198875
.80695,0,.19672499999999998
.8089,0,.194575
.81085,0,.192425
.8128,0,.190275
.81475,0,.185975
.8167,0,.18382500000000002
.81865,0,.181675
.8206,0,.179525
.82255,0,.17522500000000002
.8245,0,.17307499999999998
.82645,0,.170925
.8284,0,.168775
.83035,0,.166625
.8323,0,.162325
.83425,0,.160175
.8362,0,.158025
.83815,0,.15587499999999999
.8401,0,.153725
.84205,0,.149425
.844,0,.147275
.84595,0,.145125
.8479,0,.14297500000000002
.84985,0,.140825
.8518,0,.138675
.85375,0,.136525
.8557,0,.13222499999999998
.85765,0,.130075
.8596,0,.127925
.86155,0,.125775
.8635,0,.12362500000000001
.86545,0,.121475
.8674,0,.11932499999999999
.86935,0,.117175
.8713,0,.117175
.87325,0,.11502499999999999
.8752,0,.112875
.87715,0,.11072499999999999
.8791,0,.11072499999999999
.88105,0,.108575
.883,0,.108575
.88495,0,.10642499999999999
.8869,0,.10642499999999999
.88885,0,.104275
.8908,0,.104275
.89275,0,.102125
.8947,0,.102125
.89665,0,.102125
.8986,0,.102125
.90055,0,.09997500000000001
.9025,0,.09997500000000001
.90445,0,.09997500000000001
.9064,0,.09997500000000001
.90835,0,.097825
.9103,0,.097825
.91225,0,.097825
.9142,0,.097825
.91615,0,.097825
.9181,0,.097825
.92005,0,.09567500000000001
.922,0,.09567500000000001
.92395,0,.09567500000000001
.9259,0,.09567500000000001
.92785,0,.09567500000000001
.9298,0,.09567500000000001
.93175,0,.09567500000000001
.9337,0,.09567500000000001
.93565,0,.093525
.9376,0,.093525
.93955,0,.093525
.9415,0,.093525
.94345,0,.093525
.9454,0,.093525
.94735,0,.093525
.9493,0,.093525
.95125,0,.093525
.9532,0,.093525
.95515,0,.093525
.9571,0,.093525
.95905,0,.093525
.961,0,.09137500000000001
.96295,0,.09137500000000001
.9649,0,.09137500000000001
.96685,0,.09137500000000001
.9688,0,.09137500000000001
.97075,0,.09137500000000001
.9727,0,.09137500000000001
.97465,0,.09137500000000001
.9766,0,.09137500000000001
.97855,0,.09137500000000001
.9805,0,.09137500000000001
.98245,0,.09137500000000001
.9844,0,.09137500000000001
.98635,0,.09137500000000001
.9883,0,.09137500000000001
.99025,0,.09137500000000001
.9922,0,.09137500000000001
.99415,0,.09137500000000001
.9961,0,.09137500000000001
.99805,0,.09137500000000001
1,0,.09137500000000001


==> Figures/proportional.csv <==
mu,divLower,divUpper
-1.2632,1.835,1.8730000000000002
-1.2609,1.5990000000000002,1.8809999999999998
-1.2586,1.499,1.8769999999999998
-1.2563,1.4249999999999998,1.8809999999999998
-1.254,1.363,1.879
-1.2517,1.3090000000000002,1.8849999999999998
-1.2494,1.2610000000000001,1.8809999999999998
-1.2471,1.217,1.887
-1.2448,1.1749999999999998,1.883
-1.2425,1.137,1.8889999999999998
-1.2402,1.101,1.8849999999999998
-1.2379,1.0670000000000002,1.8889999999999998
-1.2356,1.0350000000000001,1.887
-1.2333,1.0030000000000001,1.891
-1.231,.973,1.8889999999999998
-1.2287,.943,1.8889999999999998
-1.2264,.915,1.8889999999999998
-1.2241,.889,1.8929999999999998
-1.2218,.861,1.891
-1.2195,.835,1.891
-1.2172,.811,1.891
-1.2149,.785,1.891
-1.2126,.761,1.895
-1.2103,.737,1.8929999999999998
-1.208,.713,1.8929999999999998
-1.2057,.691,1.8929999999999998
-1.2034,.669,1.8929999999999998
-1.2011,.647,1.8929999999999998
-1.1988,.625,1.8929999999999998
-1.1965,.603,1.8929999999999998
-1.1942,.581,1.8929999999999998
-1.1919,.561,1.8929999999999998
-1.1896,.541,1.8929999999999998
-1.1873,.519,1.8929999999999998
-1.185,.499,1.8929999999999998
-1.1827,.479,1.8929999999999998
-1.1804,.461,1.8929999999999998
-1.1781,.441,1.8929999999999998
-1.1758,.421,1.8929999999999998
-1.1735,.403,1.8929999999999998
-1.1712,.385,1.8929999999999998
-1.1689,.367,1.8929999999999998
-1.1666,.349,1.8929999999999998
-1.1643,.331,1.8929999999999998
-1.162,.313,1.8929999999999998
-1.1597,.295,1.891
-1.1574,.277,1.891
-1.1551,.261,1.891
-1.1528,.245,1.891
-1.1505,.229,1.891
-1.1482,.213,1.891
-1.1459,.197,1.8889999999999998
-1.1436,.181,1.8889999999999998
-1.1413,.165,1.8889999999999998
-1.139,.151,1.8889999999999998
-1.1367,.137,1.887
-1.1344,.123,1.887
-1.1321,.109,1.887
-1.1298,.097,1.887
-1.1275,.083,1.8849999999999998
-1.1252,.07100000000000001,1.8849999999999998
-1.1229,.061,1.8849999999999998
-1.1206,.049,1.883
-1.1183,.041,1.883
-1.116,.031,1.883
-1.1137,.023,1.8809999999999998
-1.1114,.017,1.8809999999999998
-1.1091,.011,1.8809999999999998
-1.1068,.007,1.879
-1.1045,.003,1.879
-1.1022,0,1.8769999999999998
-1.0999,0,1.8769999999999998
-1.0976,0,1.8769999999999998
-1.0953,0,1.875
-1.093,0,1.875
-1.0907,0,1.8730000000000002
-1.0884,0,1.8730000000000002
-1.0861,0,1.871
-1.0838,0,1.871
-1.0815,0,1.8690000000000002
-1.0792,0,1.8690000000000002
-1.0769,0,1.867
-1.0746,0,1.8650000000000002
-1.0723,0,1.8650000000000002
-1.07,0,1.863
-1.0677,0,1.863
-1.0654,0,1.8610000000000002
-1.0631,0,1.8610000000000002
-1.0608,0,1.859
-1.0585,0,1.8570000000000002
-1.0562,0,1.8570000000000002
-1.0539,0,1.855
-1.0516,0,1.8530000000000002
-1.0493,0,1.8530000000000002
-1.047,0,1.851
-1.0447,0,1.8490000000000002
-1.0424,0,1.8490000000000002
-1.0401,0,1.847
-1.0378,0,1.8450000000000002
-1.0355,0,1.843
-1.0332,0,1.843
-1.0309,0,1.8410000000000002
-1.0286,0,1.839
-1.0263,0,1.8370000000000002
-1.024,0,1.8370000000000002
-1.0217,0,1.835
-1.0194,0,1.8330000000000002
-1.0171,0,1.831
-1.0148,0,1.8290000000000002
-1.0125,0,1.827
-1.0102,0,1.827
-1.0079,0,1.8250000000000002
-1.0056,0,1.823
-1.0033,0,1.8210000000000002
-1.001,0,1.819
-.9987,0,1.8170000000000002
-.9964,0,1.815
-.9941,0,1.8130000000000002
-.9918,0,1.811
-.9895,0,1.8090000000000002
-.9872,0,1.807
-.9849,0,1.8050000000000002
-.9826,0,1.803
-.9803,0,1.8010000000000002
-.978,0,1.799
-.9757,0,1.7970000000000002
-.9734,0,1.795
-.9711,0,1.7930000000000001
-.9688,0,1.791
-.9665,0,1.7890000000000001
-.9642,0,1.787
-.9619,0,1.7850000000000001
-.9596,0,1.783
-.9573,0,1.7810000000000001
-.955,0,1.779
-.9527,0,1.7770000000000001
-.9504,0,1.775
-.9481,0,1.7730000000000001
-.9458,0,1.771
-.9435,0,1.7690000000000001
-.9412,0,1.7650000000000001
-.9389,0,1.763
-.9366,0,1.7610000000000001
-.9343,0,1.759
-.932,0,1.7570000000000001
-.9297,0,1.755
-.9274,0,1.751
-.9251,0,1.749
-.9228,0,1.7469999999999999
-.9205,0,1.745
-.9182,0,1.7429999999999999
-.9159,0,1.7389999999999999
-.9136,0,1.737
-.9113,0,1.7349999999999999
-.909,0,1.733
-.9067,0,1.7309999999999999
-.9044,0,1.7269999999999999
-.9021,0,1.725
-.8998,0,1.7229999999999999
-.8975,0,1.7189999999999999
-.8952,0,1.717
-.8929,0,1.7149999999999999
-.8906,0,1.713
-.8883,0,1.709
-.886,0,1.7069999999999999
-.8837,0,1.705
-.8814,0,1.701
-.8791,0,1.6989999999999998
-.8768,0,1.697
-.8745,0,1.693
-.8722,0,1.6909999999999998
-.8699,0,1.689
-.8676,0,1.685
-.8653,0,1.6829999999999998
-.863,0,1.681
-.8607,0,1.677
-.8584,0,1.6749999999999998
-.8561,0,1.673
-.8538,0,1.669
-.8515,0,1.6669999999999998
-.8492,0,1.6629999999999998
-.8469,0,1.661
-.8446,0,1.6589999999999998
-.8423,0,1.6549999999999998
-.84,0,1.653
-.8377,0,1.649
-.8354,0,1.6469999999999998
-.8331,0,1.645
-.8308,0,1.641
-.8285,0,1.6389999999999998
-.8262,0,1.6349999999999998
-.8239,0,1.633
-.8216,0,1.629
-.8193,0,1.6269999999999998
-.817,0,1.625
-.8147,0,1.621
-.8124,0,1.6190000000000002
-.8101,0,1.6150000000000002
-.8078,0,1.613
-.8055,0,1.609
-.8032,0,1.6070000000000002
-.8009,0,1.6030000000000002
-.7986,0,1.601
-.7963,0,1.597
-.794,0,1.5950000000000002
-.7917,0,1.5910000000000002
-.7894,0,1.589
-.7871,0,1.585
-.7848,0,1.5830000000000002
-.7825,0,1.5790000000000002
-.7802,0,1.577
-.7779,0,1.573
-.7756,0,1.5710000000000002
-.7733,0,1.5670000000000002
-.771,0,1.565
-.7687,0,1.561
-.7664,0,1.5590000000000002
-.7641,0,1.5550000000000002
-.7618,0,1.553
-.7595,0,1.549
-.7572,0,1.5470000000000002
-.7549,0,1.5430000000000001
-.7526,0,1.5390000000000001
-.7503,0,1.537
-.748,0,1.533
-.7457,0,1.5310000000000001
-.7434,0,1.5270000000000001
-.7411,0,1.525
-.7388,0,1.521
-.7365,0,1.5190000000000001
-.7342,0,1.5150000000000001
-.7319,0,1.513
-.7296,0,1.509
-.7273,0,1.505
-.725,0,1.5030000000000001
-.7227,0,1.499
-.7204,0,1.4969999999999999
-.7181,0,1.4929999999999999
-.7158,0,1.4889999999999999
-.7135,0,1.487
-.7112,0,1.483
-.7089,0,1.4809999999999999
-.7066,0,1.4769999999999999
-.7043,0,1.4729999999999999
-.702,0,1.471
-.6997,0,1.467
-.6974,0,1.4649999999999999
-.6951,0,1.4609999999999999
-.6928,0,1.459
-.6905,0,1.455
-.6882,0,1.451
-.6859,0,1.4489999999999998
-.6836,0,1.4449999999999998
-.6813,0,1.443
-.679,0,1.439
-.6767,0,1.435
-.6744,0,1.4329999999999998
-.6721,0,1.4289999999999998
-.6698,0,1.4249999999999998
-.6675,0,1.423
-.6652,0,1.419
-.6629,0,1.4169999999999998
-.6606,0,1.4129999999999998
-.6583,0,1.4089999999999998
-.656,0,1.407
-.6537,0,1.403
-.6514,0,1.399
-.6491,0,1.3969999999999998
-.6468,0,1.3929999999999998
-.6445,0,1.391
-.6422,0,1.387
-.6399,0,1.3849999999999998
-.6376,0,1.3809999999999998
-.6353,0,1.3769999999999998
-.633,0,1.375
-.6307,0,1.371
-.6284,0,1.367
-.6261,0,1.3650000000000002
-.6238,0,1.3610000000000002
-.6215,0,1.3570000000000002
-.6192,0,1.355
-.6169,0,1.351
-.6146,0,1.347
-.6123,0,1.3450000000000002
-.61,0,1.3410000000000002
-.6077,0,1.3370000000000002
-.6054,0,1.335
-.6031,0,1.331
-.6008,0,1.3290000000000002
-.5985,0,1.3250000000000002
-.5962,0,1.3210000000000002
-.5939,0,1.319
-.5916,0,1.315
-.5893,0,1.311
-.587,0,1.3090000000000002
-.5847,0,1.3050000000000002
-.5824,0,1.3010000000000002
-.5801,0,1.299
-.5778,0,1.295
-.5755,0,1.291
-.5732,0,1.2890000000000001
-.5709,0,1.2850000000000001
-.5686,0,1.2810000000000001
-.5663,0,1.279
-.564,0,1.275
-.5617,0,1.2730000000000001
-.5594,0,1.2690000000000001
-.5571,0,1.2650000000000001
-.5548,0,1.263
-.5525,0,1.259
-.5502,0,1.255
-.5479,0,1.2530000000000001
-.5456,0,1.249
-.5433,0,1.245
-.541,0,1.2429999999999999
-.5387,0,1.2389999999999999
-.5364,0,1.2349999999999999
-.5341,0,1.233
-.5318,0,1.229
-.5295,0,1.225
-.5272,0,1.2229999999999999
-.5249,0,1.2189999999999999
-.5226,0,1.2149999999999999
-.5203,0,1.213
-.518,0,1.209
-.5157,0,1.205
-.5134,0,1.2029999999999998
-.5111,0,1.1989999999999998
-.5088,0,1.1949999999999998
-.5065,0,1.193
-.5042,0,1.189
-.5019,0,1.185
-.4996,0,1.1829999999999998
-.4973,0,1.1789999999999998
-.495,0,1.1749999999999998
-.4927,0,1.173
-.4904,0,1.169
-.4881,0,1.165
-.4858,0,1.1629999999999998
-.4835,0,1.1589999999999998
-.4812,0,1.157
-.4789,0,1.153
-.4766,0,1.149
-.4743,0,1.1469999999999998
-.472,0,1.1429999999999998
-.4697,0,1.1389999999999998
-.4674,0,1.137
-.4651,0,1.133
-.4628,0,1.129
-.4605,0,1.1269999999999998
-.4582,0,1.1230000000000002
-.4559,0,1.1190000000000002
-.4536,0,1.117
-.4513,0,1.113
-.449,0,1.109
-.4467,0,1.1070000000000002
-.4444,0,1.1030000000000002
-.4421,0,1.101
-.4398,0,1.097
-.4375,0,1.093
-.4352,0,1.089
-.4329,0,1.0870000000000002
-.4306,0,1.0830000000000002
-.4283,0,1.0790000000000002
-.426,0,1.077
-.4237,0,1.073
-.4214,0,1.069
-.4191,0,1.0670000000000002
-.4168,0,1.0630000000000002
-.4145,0,1.061
-.4122,0,1.057
-.4099,0,1.053
-.4076,0,1.0510000000000002
-.4053,0,1.0470000000000002
-.403,0,1.0430000000000001
-.4007,0,1.041
-.3984,0,1.037
-.3961,0,1.033
-.3938,0,1.0310000000000001
-.3915,0,1.0270000000000001
-.3892,0,1.0230000000000001
-.3869,0,1.021
-.3846,0,1.017
-.3823,0,1.013
-.38,0,1.0110000000000001
-.3777,0,1.0070000000000001
-.3754,0,1.0030000000000001
-.3731,0,1.001
-.3708,0,.997
-.3685,0,.995
-.3662,0,.991
-.3639,0,.987
-.3616,0,.985
-.3593,0,.981
-.357,0,.977
-.3547,0,.975
-.3524,0,.971
-.3501,0,.967
-.3478,0,.965
-.3455,0,.961
-.3432,0,.957
-.3409,0,.955
-.3386,0,.951
-.3363,0,.949
-.334,0,.945
-.3317,0,.941
-.3294,0,.939
-.3271,0,.935
-.3248,0,.931
-.3225,0,.929
-.3202,0,.925
-.3179,0,.923
-.3156,0,.919
-.3133,0,.915
-.311,0,.913
-.3087,0,.909
-.3064,0,.905
-.3041,0,.903
-.3018,0,.899
-.2995,0,.895
-.2972,0,.893
-.2949,0,.889
-.2926,0,.887
-.2903,0,.883
-.288,0,.879
-.2857,0,.877
-.2834,0,.873
-.2811,0,.871
-.2788,0,.867
-.2765,0,.863
-.2742,0,.861
-.2719,0,.857
-.2696,0,.853
-.2673,0,.851
-.265,0,.847
-.2627,0,.845
-.2604,0,.841
-.2581,0,.837
-.2558,0,.835
-.2535,0,.831
-.2512,0,.829
-.2489,0,.825
-.2466,0,.821
-.2443,0,.819
-.242,0,.815
-.2397,0,.811
-.2374,0,.809
-.2351,0,.805
-.2328,0,.803
-.2305,0,.799
-.2282,0,.795
-.2259,0,.793
-.2236,0,.789
-.2213,0,.787
-.219,0,.783
-.2167,0,.781
-.2144,0,.777
-.2121,0,.773
-.2098,0,.771
-.2075,0,.767
-.2052,0,.765
-.2029,0,.761
-.2006,0,.757
-.1983,0,.755
-.196,0,.751
-.1937,0,.749
-.1914,0,.745
-.1891,0,.741
-.1868,0,.739
-.1845,0,.735
-.1822,0,.733
-.1799,0,.729
-.1776,0,.725
-.1753,0,.723
-.173,0,.719
-.1707,0,.717
-.1684,0,.713
-.1661,0,.711
-.1638,0,.707
-.1615,0,.703
-.1592,0,.701
-.1569,0,.697
-.1546,0,.695
-.1523,0,.691
-.15,0,.689
-.1477,0,.685
-.1454,0,.683
-.1431,0,.679
-.1408,0,.675
-.1385,0,.673
-.1362,0,.669
-.1339,0,.667
-.1316,0,.663
-.1293,0,.661
-.127,0,.657
-.1247,0,.653
-.1224,0,.651
-.1201,0,.647
-.1178,0,.645
-.1155,0,.641
-.1132,0,.639
-.1109,0,.635
-.1086,0,.633
-.1063,0,.629
-.104,0,.627
-.1017,0,.623
-.0994,0,.621
-.0971,0,.617
-.0948,0,.613
-.0925,0,.611
-.0902,0,.609
-.0879,0,.605
-.0856,0,.601
-.0833,0,.599
-.081,0,.595
-.0787,0,.593
-.0764,0,.589
-.0741,0,.587
-.0718,0,.583
-.0695,0,.581
-.0672,0,.577
-.0649,0,.575
-.0626,0,.571
-.0603,0,.569
-.058,0,.565
-.0557,0,.563
-.0534,0,.559
-.0511,0,.557
-.0488,0,.553
-.0465,0,.551
-.0442,0,.547
-.0419,0,.545
-.0396,0,.541
-.0373,0,.539
-.035,0,.535
-.0327,0,.533
-.0304,0,.529
-.0281,0,.527
-.0258,0,.523
-.0235,0,.521
-.0212,0,.517
-.0189,0,.515
-.0166,0,.511
-.0143,0,.509
-.012,0,.505
-.0097,0,.503
-.0074,0,.499
-.0051,0,.497
-.0028,0,.493
-5e-4,0,.491
.0018,0,.487
.0041,0,.485
.0064,0,.483
.0087,0,.479
.011,0,.475
.0133,0,.473
.0156,0,.471
.0179,0,.467
.0202,0,.465
.0225,0,.461
.0248,0,.459
.0271,0,.455
.0294,0,.453
.0317,0,.449
.034,0,.447
.0363,0,.443
.0386,0,.441
.0409,0,.439
.0432,0,.435
.0455,0,.433
.0478,0,.429
.0501,0,.427
.0524,0,.425
.0547,0,.421
.057,0,.419
.0593,0,.415
.0616,0,.413
.0639,0,.409
.0662,0,.40700000000000003
.0685,0,.405
.0708,0,.401
.0731,0,.399
.0754,0,.395
.0777,0,.393
.08,0,.391
.0823,0,.387
.0846,0,.385
.0869,0,.381
.0892,0,.379
.0915,0,.377
.0938,0,.373
.0961,0,.371
.0984,0,.369
.1007,0,.365
.103,0,.363
.1053,0,.359
.1076,0,.357
.1099,0,.355
.1122,0,.351
.1145,0,.349
.1168,0,.345
.1191,0,.34299999999999997
.1214,0,.341
.1237,0,.337
.126,0,.335
.1283,0,.333
.1306,0,.329
.1329,0,.327
.1352,0,.325
.1375,0,.321
.1398,0,.319
.1421,0,.317
.1444,0,.313
.1467,0,.311
.149,0,.309
.1513,0,.305
.1536,0,.303
.1559,0,.301
.1582,0,.299
.1605,0,.295
.1628,0,.293
.1651,0,.291
.1674,0,.287
.1697,0,.285
.172,0,.283
.1743,0,.279
.1766,0,.277
.1789,0,.275
.1812,0,.273
.1835,0,.269
.1858,0,.267
.1881,0,.265
.1904,0,.263
.1927,0,.259
.195,0,.257
.1973,0,.255
.1996,0,.253
.2019,0,.249
.2042,0,.247
.2065,0,.245
.2088,0,.243
.2111,0,.239
.2134,0,.237
.2157,0,.235
.218,0,.233
.2203,0,.231
.2226,0,.227
.2249,0,.225
.2272,0,.223
.2295,0,.221
.2318,0,.219
.2341,0,.217
.2364,0,.213
.2387,0,.211
.241,0,.209
.2433,0,.207
.2456,0,.205
.2479,0,.203
.2502,0,.199
.2525,0,.197
.2548,0,.195
.2571,0,.193
.2594,0,.191
.2617,0,.189
.264,0,.187
.2663,0,.185
.2686,0,.183
.2709,0,.179
.2732,0,.177
.2755,0,.175
.2778,0,.173
.2801,0,.17099999999999999
.2824,0,.169
.2847,0,.167
.287,0,.165
.2893,0,.163
.2916,0,.161
.2939,0,.159
.2962,0,.157
.2985,0,.155
.3008,0,.153
.3031,0,.151
.3054,0,.149
.3077,0,.147
.31,0,.145
.3123,0,.143
.3146,0,.14100000000000001
.3169,0,.139
.3192,0,.137
.3215,0,.137
.3238,0,.135
.3261,0,.133
.3284,0,.131
.3307,0,.129
.333,0,.127
.3353,0,.125
.3376,0,.125
.3399,0,.123
.3422,0,.121
.3445,0,.119
.3468,0,.11699999999999999
.3491,0,.11699999999999999
.3514,0,.115
.3537,0,.113
.356,0,.113
.3583,0,.111
.3606,0,.109
.3629,0,.107
.3652,0,.107
.3675,0,.105
.3698,0,.103
.3721,0,.103
.3744,0,.101
.3767,0,.101
.379,0,.099
.3813,0,.097
.3836,0,.097
.3859,0,.095
.3882,0,.095
.3905,0,.093
.3928,0,.093
.3951,0,.091
.3974,0,.091
.3997,0,.089
.402,0,.089
.4043,0,.089
.4066,0,.087
.4089,0,.087
.4112,0,.08499999999999999
.4135,0,.08499999999999999
.4158,0,.083
.4181,0,.083
.4204,0,.083
.4227,0,.081
.425,0,.081
.4273,0,.081
.4296,0,.079
.4319,0,.079
.4342,0,.079
.4365,0,.077
.4388,0,.077
.4411,0,.077
.4434,0,.077
.4457,0,.075
.448,0,.075
.4503,0,.075
.4526,0,.075
.4549,0,.073
.4572,0,.073
.4595,0,.073
.4618,0,.073
.4641,0,.07100000000000001
.4664,0,.07100000000000001
.4687,0,.07100000000000001
.471,0,.07100000000000001
.4733,0,.07100000000000001
.4756,0,.069
.4779,0,.069
.4802,0,.069
.4825,0,.069
.4848,0,.069
.4871,0,.069
.4894,0,.067
.4917,0,.067
.494,0,.067
.4963,0,.067
.4986,0,.067
.5009,0,.067
.5032,0,.065
.5055,0,.065
.5078,0,.065
.5101,0,.065
.5124,0,.065
.5147,0,.065
.517,0,.065
.5193,0,.065
.5216,0,.063
.5239,0,.063
.5262,0,.063
.5285,0,.063
.5308,0,.063
.5331,0,.063
.5354,0,.063
.5377,0,.063
.54,0,.063
.5423,0,.061
.5446,0,.061
.5469,0,.061
.5492,0,.061
.5515,0,.061
.5538,0,.061
.5561,0,.061
.5584,0,.061
.5607,0,.061
.563,0,.059
.5653,0,.059
.5676,0,.059
.5699,0,.059
.5722,0,.059
.5745,0,.059
.5768,0,.059
.5791,0,.059
.5814,0,.059
.5837,0,.059
.586,0,.059
.5883,0,.059
.5906,0,.057
.5929,0,.057
.5952,0,.057
.5975,0,.057
.5998,0,.057
.6021,0,.057
.6044,0,.057
.6067,0,.057
.609,0,.057
.6113,0,.057
.6136,0,.057
.6159,0,.057
.6182,0,.057
.6205,0,.055
.6228,0,.055
.6251,0,.055
.6274,0,.055
.6297,0,.055
.632,0,.055
.6343,0,.055
.6366,0,.055
.6389,0,.055
.6412,0,.055
.6435,0,.055
.6458,0,.055
.6481,0,.055
.6504,0,.055
.6527,0,.055
.655,0,.053
.6573,0,.053
.6596,0,.053
.6619,0,.053
.6642,0,.053
.6665,0,.053
.6688,0,.053
.6711,0,.053
.6734,0,.053
.6757,0,.053
.678,0,.053
.6803,0,.053
.6826,0,.053
.6849,0,.053
.6872,0,.053
.6895,0,.053
.6918,0,.053
.6941,0,.053
.6964,0,.051000000000000004
.6987,0,.051000000000000004
.701,0,.051000000000000004
.7033,0,.051000000000000004
.7056,0,.051000000000000004
.7079,0,.051000000000000004
.7102,0,.051000000000000004
.7125,0,.051000000000000004
.7148,0,.051000000000000004
.7171,0,.051000000000000004
.7194,0,.051000000000000004
.7217,0,.051000000000000004
.724,0,.051000000000000004
.7263,0,.051000000000000004
.7286,0,.051000000000000004
.7309,0,.051000000000000004
.7332,0,.051000000000000004
.7355,0,.051000000000000004
.7378,0,.051000000000000004
.7401,0,.049
.7424,0,.049
.7447,0,.049
.747,0,.049
.7493,0,.049
.7516,0,.049
.7539,0,.049
.7562,0,.049
.7585,0,.049
.7608,0,.049
.7631,0,.049
.7654,0,.049
.7677,0,.049
.77,0,.049
.7723,0,.049
.7746,0,.049
.7769,0,.049
.7792,0,.049
.7815,0,.049
.7838,0,.049
.7861,0,.049
.7884,0,.049
.7907,0,.047
.793,0,.047
.7953,0,.047
.7976,0,.047
.7999,0,.047
.8022,0,.047
.8045,0,.047
.8068,0,.047
.8091,0,.047
.8114,0,.047
.8137,0,.047
.816,0,.047
.8183,0,.047
.8206,0,.047
.8229,0,.047
.8252,0,.047
.8275,0,.047
.8298,0,.047
.8321,0,.047
.8344,0,.047
.8367,0,.047
.839,0,.047
.8413,0,.047
.8436,0,.047
.8459,0,.045
.8482,0,.045
.8505,0,.045
.8528,0,.045
.8551,0,.045
.8574,0,.045
.8597,0,.045
.862,0,.045
.8643,0,.045
.8666,0,.045
.8689,0,.045
.8712,0,.045
.8735,0,.045
.8758,0,.045
.8781,0,.045
.8804,0,.045
.8827,0,.045
.885,0,.045
.8873,0,.045
.8896,0,.045
.8919,0,.045
.8942,0,.045
.8965,0,.045
.8988,0,.045
.9011,0,.045
.9034,0,.045
.9057,0,.045
.908,0,.045
.9103,0,.043
.9126,0,.043
.9149,0,.043
.9172,0,.043
.9195,0,.043
.9218,0,.043
.9241,0,.043
.9264,0,.043
.9287,0,.043
.931,0,.043
.9333,0,.043
.9356,0,.043
.9379,0,.043
.9402,0,.043
.9425,0,.043
.9448,0,.043
.9471,0,.043
.9494,0,.043
.9517,0,.043
.954,0,.043
.9563,0,.043
.9586,0,.043
.9609,0,.043
.9632,0,.043
.9655,0,.043
.9678,0,.043
.9701,0,.043
.9724,0,.043
.9747,0,.043
.977,0,.043
.9793,0,.043
.9816,0,.043
.9839,0,.043
.9862,0,.043
.9885,0,.043
.9908,0,.043
.9931,0,.043
.9954,0,.043
.9977,0,.043
1,0,.043


==> Figures/realoption.txt <==
-1.85042	0
-1.8501349577149577	14855305353576932e-22
-1.8498499154299153	5960334847804191e-21
-1.849564873144873	1340670752378571e-20
-1.8492798308598306	23807050355209552e-21
-1.8489947885747886	3714387167677644e-20
-1.8487097462897462	5339978570748952e-20
-1.8484247040047042	7255751189631302e-20
-1.8481396617196617	9459987427195411e-20
-1.8478546194346195	.00011950980079674128
-1.847569577149577	.00014727032272457318
-1.8472845348645348	.00017786457396291234
-1.8469994925794924	.0002112757904387955
-1.8467144502944504	.0002474873094688385
-1.8464294080094081	.00028648256913320634
-1.8461443657243657	.00032824510765352684
-1.8458593234393235	.0003727585627747171
-1.845574281154281	.00042000667115070544
-1.8452892388692388	.0004699732677340151
-1.8450041965841963	.0005226422851691928
-1.8447191542991541	.0005779977531900513
-1.844434112014112	.0006360237980207065
-1.84414906972907	.0006967046417803826
-1.8438640274440274	.0007600246018919574
-1.8435789851589852	.0008259680904942304
-1.8432939428739428	.0008945196138578879
-1.8430089005889005	.0009656637718051386
-1.8427238583038583	.0010393852571329975
-1.8424388160188159	.0011156688550401984
-1.8421537737337736	.0011944994425577026
-1.8418687314487314	.0012758619879827946
-1.8415836891636892	.0013597415503167265
-1.8412986468786467	.0014461232787059022
-1.8410136045936045	.0015349924118865672
-1.8407285623085623	.0016263342776329898
-1.84044352002352	.0017201342922091095
-1.8401584777384776	.0018163779598236271
-1.8398734354534354	.001915050872088512
-1.839588393168393	.002016138707480923
-1.839303350883351	.002119627230808491
-1.8390183085983085	.0022255022926779733
-1.8387332663132663	.002333749828967228
-1.838448224028224	.002444355860300517
-1.8381631817431816	.00255730649152709
-1.8378781394581394	.0026725879112030515
-1.837593097173097	.0027901863910764634
-1.8373080548880547	.002910088285575689
-1.8370230126030127	.003032280031300949
-1.8367379703179705	.003156748146519051
-1.836452928032928	.003283479230661301
-1.8361678857478858	.003412459963824562
-1.8358828434628434	.0035436771062754293
-1.8355978011778011	.003677117497957533
-1.8353127588927587	.0038127680580019086
-1.8350277166077165	.003950615784240451
-1.8347426743226745	.0040906477527224
-1.834457632037632	.004232851117233892
-1.8341725897525898	.004377213108820472
-1.8338875474675473	.004523721035312628
-1.8336025051825051	.004672362280854289
-1.8333174628974627	.004823124305434289
-1.8330324206124207	.004975994644420736
-1.8327473783273782	.005130960908098327
-1.832462336042336	.005288010781208541
-1.8321772937572938	.005447132022492709
-1.8318922514722515	.005608312464237961
-1.831607209187209	.005771540011825999
-1.8313221669021669	.005936802643284695
-1.8310371246171246	.006104088408842502
-1.8307520823320822	.006273385430485645
-1.83046704004704	.006444681901518081
-1.8301819977619975	.006617966086124243
-1.8298969554769555	.00679322631893445
-1.829611913191913	.00697045100459311
-1.829326870906871	.007149628617329545
-1.8290418286218286	.007330747700531596
-1.8287567863367864	.007513796866321805
-1.828471744051744	.0076987647951362835
-1.8281867017667017	.007885640235306223
-1.8279016594816593	.008074412002642004
-1.827616617196617	.008265068980019875
-1.827331574911575	.00845760011697128
-1.8270465326265326	.008651994429274728
-1.8267614903414904	.008848240998550165
-1.826476448056448	.009046328971855904
-1.8261914057714057	.00924624756128814
-1.8259063634863633	.009447986043582853
-1.825621321201321	.009651533759720256
-1.8253362789162788	.009856880114531735
-1.8250512366312368	.010064014576309207
-1.8247661943461944	.01027292667641688
-1.8244811520611521	.010483606008905536
-1.8241961097761097	.010696042230129118
-1.8239110674910675	.010910225058363759
-1.8236260252060252	.011126144273429223
-1.8233409829209828	.011343789716312605
-1.8230559406359406	.011563151288794473
-1.8227708983508983	.011784218953077293
-1.8224858560658561	.01200698273141621
-1.8222008137808137	.012231432705752037
-1.8219157714957714	.01245755901734668
-1.8216307292107292	.012685351866420707
-1.821345686925687	.01291480151179322
-1.8210606446406445	.013145898270523995
-1.8207756023556023	.013378632517557805
-1.8204905600705599	.013612994685370998
-1.8202055177855179	.013848975263620259
-1.8199204755004754	.014086564798793583
-1.8196354332154332	.014325753893863346
-1.819350390930391	.01456653320794163
-1.8190653486453485	.014808893455937661
-1.8187803063603063	.015052825408217344
-1.8184952640752639	.015298319890264969
-1.8182102217902216	.01554536778234696
-1.8179251795051794	.015793960019177825
-1.8176401372201374	.016044087589588037
-1.817355094935095	.01629574153619411
-1.8170700526500527	.016548912955070636
-1.8167850103650103	.016803592995424475
-1.816499968079968	.0170597728592708
-1.8162149257949256	.017317443801111353
-1.8159298835098834	.017576597127614498
-1.8156448412248412	.017837224197297455
-1.815359798939799	.018099316420210388
-1.8150747566547567	.018362865257622478
-1.8147897143697143	.01862786222170995
-1.814504672084672	.01889429887524615
-1.8142196297996296	.019162166831293296
-1.8139345875145876	.019431457752896397
-1.8136495452295451	.01970216335277888
-1.813364502944503	.0199742753930403
-1.8130794606594607	.020247785684855815
-1.8127944183744185	.020522686088177425
-1.812509376089376	.020798968511437258
-1.8122243338043338	.021076624911252676
-1.8119392915192916	.021355647292132986
-1.8116542492342491	.021636027706188336
-1.811369206949207	.021917758252840043
-1.8110841646641644	.02220083107853299
-1.8107991223791222	.022485238376449758
-1.81051408009408	.02277097238622632
-1.810229037809038	.0230580253936698
-1.8099439955239955	.023346389730477864
-1.8096589532389533	.02363605777395971
-1.8093739109539109	.02392702194675903
-1.8090888686688686	.02421927471657845
-1.8088038263838262	.024512808595905964
-1.808518784098784	.02480761614174272
-1.808233741813742	.025103689955332808
-1.8079486995286995	.025401022681894533
-1.8076636572436573	.025699607010353374
-1.8073786149586148	.025999435673076703
-1.8070935726735726	.02630050144560997
-1.8068085303885302	.026602797146414756
-1.806523488103488	.026906315636608218
-1.8062384458184457	.027211049819704257
-1.8059534035334035	.02751699264135634
-1.8056683612483613	.02782413708910179
-1.805383318963319	.02813247619210776
-1.8050982766782766	.02844200302091872
-1.8048132343932344	.02875271068720555
-1.804528192108192	.029064592343516136
-1.8042431498231497	.02937764118302754
-1.8039581075381075	.0296918504392997
-1.803673065253065	.030007213386030667
-1.803388022968023	.03032372333681334
-1.8031029806829806	.03064137364489373
-1.8028179383979384	.030960157702930636
-1.8025328961128961	.03128006894275693
-1.802247853827854	.0316011008351422
-1.8019628115428115	.03192324688955692
-1.8016777692577692	.03224650065393805
-1.8013927269727268	.032570855714456316
-1.8011076846876846	.03289630569528443
-1.8008226424026423	.03322284425836715
-1.8005376001176001	.033550465103192616
-1.8002525578325579	.03387916196656527
-1.7999675155475154	.03420892862237984
-1.7996824732624732	.034539758881396994
-1.7993974309774308	.03487164659102022
-1.7991123886923885	.03520458563507431
-1.7988273464073463	.035538569933585
-1.7985423041223043	.035873593442559894
-1.7982572618372619	.03620965015377113
-1.7979722195522196	.0365467340945389
-1.7976871772671772	.03688483932751678
-1.797402134982135	.03722395995047779
-1.7971170926970925	.03756409009610257
-1.7968320504120503	.03790522393176805
-1.796547008127008	.03824735565933798
-1.7962619658419658	.038590479514954555
-1.7959769235569236	.03893458976883132
-1.7956918812718812	.03927968072504728
-1.795406838986839	.039625746721342496
-1.7951217967017965	.03997278212891484
-1.7948367544167545	.0403207813522178
-1.794551712131712	.04066973882875976
-1.7942666698466698	.041019649028904606
-1.7939816275616274	.041370506455673285
-1.7936965852765854	.04172230564454671
-1.793411542991543	.04207504116326997
-1.7931265007065007	.04242870761165761
-1.7928414584214585	.04278329962140012
-1.792556416136416	.04313881185587174
-1.7922713738513738	.04349523900993935
-1.7919863315663314	.043852575809772545
-1.7917012892812891	.044210817012654814
-1.791416246996247	.04456995740679605
-1.791131204711205	.04492999181114601
-1.7908461624261625	.04529091507520927
-1.7905611201411202	.04565272207886072
-1.7902760778560778	.04601540773216289
-1.7899910355710356	.04637896697518381
-1.7897059932859931	.04674339477781643
-1.7894209510009509	.04710868613959879
-1.7891359087159087	.047474836089535635
-1.7888508664308664	.04784183968592079
-1.7885658241458242	.04820969201616092
-1.7882807818607818	.048578388196600215
-1.7879957395757395	.04894792337234611
-1.787710697290697	.04931829271709633
-1.7874256550056549	.049689491432966686
-1.7871406127206126	.05006151475032
-1.7868555704355704	.05043435792759634
-1.7865705281505282	.05080801625114387
-1.786285485865486	.05118248503505121
-1.7860004435804435	.05155775962098045
-1.7857154012954013	.05193383537800127
-1.785430359010359	.0523107077024262
-1.7851453167253166	.05268837201764681
-1.7848602744402744	.05306682377397107
-1.784575232155232	.053446058448461245
-1.78429018987019	.05382607154477334
-1.7840051475851475	.054206858592997176
-1.7837201053001053	.05458841514949763
-1.783435063015063	.054970736796756715
-1.7831500207300208	.05535381914321671
-1.7828649784449784	.0557376578231242
-1.7825799361599362	.05612224849637521
-1.7822948938748937	.05650758684836104
-1.7820098515898515	.05689366858981529
-1.7817248093048093	.05728048945666162
-1.781439767019767	.05766804520986267
-1.7811547247347248	.05805633163526965
-1.7808696824496824	.05844534454347299
-1.7805846401646401	.05883507976965409
-1.7802995978795977	.059225533173437504
-1.7800145555945555	.059616700638744434
-1.7797295133095132	.06000857807364709
-1.779444471024471	.060401161410223676
-1.7791594287394288	.060794446604414444
-1.7788743864543866	.06118842963587882
-1.778589344169344	.061583106507852946
-1.7783043018843019	.06197847324700857
-1.7780192595992594	.06237452590331233
-1.7777342173142172	.06277126054988642
-1.777449175029175	.0631686732828697
-1.7771641327441325	.06356676022127974
-1.7768790904590905	.06396551750687605
-1.776594048174048	.06436494130402315
-1.7763090058890059	.0647650277995563
-1.7760239636039634	.06516577320264581
-1.7757389213189214	.06556717374466399
-1.775453879033879	.06596922567905208
-1.7751688367488367	.06637192528118797
-1.7748837944637943	.06677526884825513
-1.7745987521787523	.06717925269911208
-1.7743137098937098	.06758387317416238
-1.7740286676086676	.06798912663522626
-1.7737436253236254	.068395009465412
-1.773458583038583	.0688015180689888
-1.7731735407535407	.06920864887126021
-1.7728884984684983	.06961639831843855
-1.772603456183456	.07002476287751942
-1.7723184138984136	.07043373903615778
-1.7720333716133718	.07084332330254436
-1.7717483293283294	.07125351220528311
-1.7714632870432871	.07166430229326863
-1.7711782447582447	.07207569013556571
-1.7708932024732025	.07248767232128818
-1.77060816018816	.07290024545947947
-1.7703231179031178	.07331340617899343
-1.7700380756180756	.07372715112837612
-1.7697530333330334	.07414147697574786
-1.7694679910479911	.07455638040868694
-1.7691829487629487	.07497185813411311
-1.7688979064779065	.07538790687817183
-1.768612864192864	.0758045233861201
-1.7683278219078218	.0762217044222121
-1.7680427796227796	.07663944676958576
-1.7677577373377373	.07705774723015021
-1.7674726950526949	.07747660262447371
-1.7671876527676529	.07789600979167255
-1.7669026104826104	.07831596558930015
-1.7666175681975682	.07873646689323716
-1.7663325259125258	.07915751059758235
-1.7660474836274835	.07957909361454384
-1.7657624413424413	.08000121287433122
-1.7654773990573989	.08042386532504826
-1.7651923567723566	.0808470479325861
-1.7649073144873144	.08127075768051736
-1.7646222722022722	.08169499156999098
-1.76433722991723	.08211974661962716
-1.7640521876321877	.0825450198654136
-1.7637671453471453	.08297080836060165
-1.763482103062103	.08339710917560395
-1.7631970607770606	.08382391939789224
-1.7629120184920184	.08425123613189521
-1.762626976206976	.08467905649889827
-1.762341933921934	.08510737763694255
-1.7620568916368917	.0855361967007259
-1.7617718493518493	.08596551086150302
-1.761486807066807	.08639531730698762
-1.7612017647817646	.08682561324125403
-1.7609167224967224	.08725639588464
-1.7606316802116802	.08768766247364998
-1.760346637926638	.08811941026085927
-1.7600615956415957	.08855163651481789
-1.7597765533565535	.08898433851995602
-1.759491511071511	.0894175135764894
-1.7592064687864688	.08985115900032563
-1.7589214265014264	.09028527212297088
-1.7586363842163841	.09071985029143709
-1.758351341931342	.09115489086814986
-1.7580662996462995	.09159039123085717
-1.7577812573612575	.09202634877253774
-1.757496215076215	.09246276090131114
-1.7572111727911728	.0928996250403478
-1.7569261305061303	.09333693862777935
-1.7566410882210883	.09377469911661003
-1.7563560459360459	.09421290397462809
-1.7560710036510037	.09465155068431857
-1.7557859613659612	.09509063674277546
-1.755500919080919	.09553015966161561
-1.7552158767958768	.09597011696689213
-1.7549308345108345	.0964105061990087
-1.7546457922257923	.09685132491263482
-1.7543607499407499	.09729257067662091
-1.7540757076557076	.09773424107391432
-1.7537906653706652	.09817633370147569
-1.753505623085623	.09861884617019578
-1.7532205808005805	.0990617761048131
-1.7529355385155385	.09950512114383173
-1.7526504962304963	.0999488789394395
-1.752365453945454	.10039304715742739
-1.7520804116604116	.10083762347710835
-1.7517953693753694	.1012826055912378
-1.751510327090327	.10172799120593347
-1.7512252848052847	.10217377804059648
-1.7509402425202425	.10261996382783274
-1.7506552002352	.10306654631337463
-1.750370157950158	.10351352325600333
-1.7500851156651156	.10396089242747153
-1.7498000733800734	.1044086516124268
-1.749515031095031	.1048567986083351
-1.7492299888099887	.10530533122540485
-1.7489449465249465	.10575424728651185
-1.7486599042399043	.10620354462712411
-1.7483748619548618	.10665322109522722
-1.7480898196698198	.10710327455125082
-1.7478047773847774	.10755370286799423
-1.7475197350997351	.10800450393055408
-1.747234692814693	.10845567563625111
-1.7469496505296505	.10890721589455829
-1.7466646082446082	.10935912262702838
-1.7463795659595658	.10981139376722318
-1.7460945236745236	.11026402726064219
-1.7458094813894813	.11071702106465228
-1.745524439104439	.11117037314841734
-1.7452393968193969	.1116240814928289
-1.7449543545343547	.11207814409043654
-1.7446693122493122	.11253255894537907
-1.74438426996427	.1129873240733165
-1.7440992276792275	.11344243750136147
-1.7438141853941853	.11389789726801211
-1.7435291431091429	.11435370142308438
-1.7432441008241009	.11480984802764567
-1.7429590585390586	.11526633515394814
-1.7426740162540162	.11572316088536293
-1.742388973968974	.11618032331631425
-1.7421039316839315	.11663782055221474
-1.7418188893988893	.11709565070939996
-1.7415338471138468	.11755381191506446
-1.7412488048288048	.11801230230719753
-1.7409637625437624	.1184711200345196
-1.7406787202587204	.11893026325641906
-1.740393677973678	.11938973014288935
-1.7401086356886357	.11984951887446621
-1.7398235934035933	.12030962764216599
-1.739538551118551	.12077005464742356
-1.7392535088335088	.12123079810203105
-1.7389684665484664	.12169185622807686
-1.7386834242634241	.12215322725788487
-1.738398381978382	.12261490943395421
-1.7381133396933397	.1230769010088996
-1.7378282974082973	.12353920024539154
-1.7375432551232552	.12400180541609718
-1.7372582128382128	.12446471480362122
-1.7369731705531706	.12492792670044792
-1.7366881282681281	.12539143940888256
-1.736403085983086	.1258552512409938
-1.7361180436980437	.12631936051855644
-1.7358330014130015	.12678376557299365
-1.7355479591279592	.12724846474532123
-1.7352629168429168	.1277134563860903
-1.7349778745578746	.12817873885533146
-1.734692832272832	.12864431052249958
-1.7344077899877899	.12911016976641773
-1.7341227477027474	.12957631497522246
-1.7338377054177054	.1300427445463087
-1.7335526631326632	.13050945688627624
-1.733267620847621	.13097645041087433
-1.7329825785625785	.13144372354494882
-1.7326975362775363	.13191127472238878
-1.7324124939924939	.1323791023860731
-1.7321274517074516	.13284720498781744
-1.7318424094224094	.13331558098832247
-1.731557367137367	.1337842288571208
-1.731272324852325	.13425314707252614
-1.7309872825672825	.1347223341215805
-1.7307022402822403	.13519178850000432
-1.7304171979971978	.13566150871214436
-1.7301321557121556	.13613149327092425
-1.7298471134271134	.1366017406977931
-1.7295620711420712	.13707224952267621
-1.7292770288570287	.137543018283925
-1.7289919865719865	.13801404552826735
-1.7287069442869443	.13848532981075914
-1.728421902001902	.1389568696947352
-1.7281368597168596	.13942866375176047
-1.7278518174318174	.13990071056158193
-1.7275667751467751	.14037300871208083
-1.7272817328617327	.1408455567992246
-1.7269966905766905	.1413183534270201
-1.726711648291648	.14179139720746572
-1.726426606006606	.14226468676050563
-1.7261415637215638	.14273822071398204
-1.7258565214365216	.14321199770358964
-1.7255714791514791	.14368601637282952
-1.725286436866437	.1441602753729636
-1.7250013945813945	.14463477336296876
-1.7247163522963522	.1451095090094925
-1.72443131001131	.14558448098680696
-1.7241462677262676	.14605968797676497
-1.7238612254412256	.14653512866875576
-1.723576183156183	.1470108017596604
-1.7232911408711409	.14748670595380858
-1.7230060985860984	.14796283996293452
-1.7227210563010562	.14843920250613404
-1.7224360140160138	.14891579230982122
-1.7221509717309718	.1493926081076857
-1.7218659294459293	.14986964864065014
-1.7215808871608873	.15034691265682848
-1.7212958448758449	.1508243989114826
-1.7210108025908026	.15130210616698211
-1.7207257603057602	.15178003319276176
-1.720440718020718	.15225817876528053
-1.7201556757356757	.15273654166798045
-1.7198706334506333	.15321512069124604
-1.719585591165591	.15369391463236373
-1.7193005488805488	.1541729222954812
-1.7190155065955066	.154652142491568
-1.7187304643104642	.1551315740383749
-1.7184454220254222	.15561121576039497
-1.7181603797403797	.15609106648882415
-1.7178753374553375	.15657112506152177
-1.717590295170295	.15705139032297188
-1.7173052528852528	.15753186112424453
-1.7170202106002104	.15801253632295756
-1.7167351683151684	.1584934147832385
-1.7164501260301261	.15897449537568592
-1.7161650837450837	.15945577697733254
-1.7158800414600415	.15993725847160706
-1.715594999174999	.16041893874829719
-1.7153099568899568	.1609008167035129
-1.7150249146049144	.16138289123964883
-1.7147398723198723	.16186516126534833
-1.71445483003483	.16234762569546674
-1.714169787749788	.16283028345103528
-1.7138847454647455	.16331313345922496
-1.7135997031797032	.1637961746533108
-1.7133146608946608	.16427940597263654
-1.7130296186096186	.1647628263625792
-1.7127445763245763	.16524643477451387
-1.7124595340395339	.16573023016577892
-1.7121744917544917	.16621421149964094
-1.7118894494694494	.16669837774526094
-1.7116044071844072	.16718272787765898
-1.7113193648993648	.16766726087768125
-1.7110343226143225	.16815197573196564
-1.7107492803292803	.1686368714329079
-1.710464238044238	.1691219469786283
-1.7101791957591956	.1696072013729382
-1.7098941534741534	.17009263362530763
-1.7096091111891112	.1705782427508313
-1.709324068904069	.1710640277701969
-1.7090390266190267	.17154998770965194
-1.7087539843339843	.17203612160097198
-1.708468942048942	.1725224284814276
-1.7081838997638996	.17300890739375344
-1.7078988574788574	.17349555738611624
-1.707613815193815	.17398237751208295
-1.707328772908773	.1744693668305896
-1.7070437306237307	.17495652440591014
-1.7067586883386885	.17544384930762527
-1.706473646053646	.17593134061059185
-1.7061886037686038	.17641899739491212
-1.7059035614835614	.17690681874590325
-1.7056185191985191	.17739480375406733
-1.7053334769134767	.17788295151506087
-1.7050484346284345	.17837126112966528
-1.7047633923433925	.17885973170375705
-1.70447835005835	.17934836234827786
-1.7041933077733078	.17983715217920568
-1.7039082654882654	.18032610031752527
-1.7036232232032231	.18081520588919925
-1.7033381809181807	.18130446802513941
-1.7030531386331387	.18179388586117723
-1.7027680963480962	.18228345853803668
-1.702483054063054	.1827731852013048
-1.7021980117780118	.18326306500140416
-1.7019129694929696	.18375309709356444
-1.701627927207927	.1842432806377944
-1.7013428849228849	.18473361479885544
-1.7010578426378427	.18522409874623202
-1.7007728003528002	.18571473165410599
-1.700487758067758	.18620551270132896
-1.7002027157827155	.18669644107139502
-1.6999176734976735	.187187515952414
-1.699632631212631	.1876787365370846
-1.699347588927589	.18817010202266848
-1.6990625466425466	.1886616116109628
-1.6987775043575044	.189153264508275
-1.698492462072462	.18964505992539607
-1.6982074197874197	.19013699707757484
-1.6979223775023773	.19062907518449204
-1.6976373352173353	.19112129347023518
-1.697352292932293	.1916136511632724
-1.6970672506472506	.19210614749642752
-1.6967822083622084	.19259878170685477
-1.696497166077166	.19309155303601375
-1.6962121237921237	.19358446072964489
-1.6959270815070813	.194077504037744
-1.6956420392220393	.19457068221453827
-1.6953569969369968	.19506399451846163
-1.6950719546519548	.1955574402121306
-1.6947869123669124	.19605101856232024
-1.6945018700818701	.1965447288399394
-1.6942168277968277	.19703857032000766
-1.6939317855117855	.19753254228163117
-1.6936467432267432	.1980266440079795
-1.6933617009417008	.19852087478626163
-1.6930766586566586	.19901523390770295
-1.6927916163716163	.1995097206675221
-1.6925065740865741	.20000433436490786
-1.6922215318015317	.20049907430299635
-1.6919364895164895	.20099393978884803
-1.6916514472314472	.20148893013342528
-1.691366404946405	.20198404465156986
-1.6910813626613626	.20247928266198076
-1.6907963203763203	.20297464348719169
-1.6905112780912779	.20347012645354837
-1.6902262358062359	.2039657308911881
-1.6899411935211934	.20446145613401662
-1.6896561512361512	.2049573015196868
-1.689371108951109	.20545326638957717
-1.6890860666660665	.2059493500887702
-1.6888010243810243	.2064455519660312
-1.6885159820959819	.20694187137378736
-1.6882309398109396	.2074383076681059
-1.6879458975258976	.20793486020867366
-1.6876608552408554	.20843152835877626
-1.687375812955813	.2089283114852772
-1.6870907706707707	.20942520895859765
-1.6868057283857283	.2099222201526952
-1.686520686100686	.21041934444504434
-1.6862356438156438	.21091658121661602
-1.6859506015306014	.21141392985185722
-1.6856655592455592	.21191138973867105
-1.685380516960517	.21240896026839723
-1.6850954746754747	.21290664083579203
-1.6848104323904323	.21340443083900842
-1.68452539010539	.21390232967957715
-1.6842403478203476	.21440033676238696
-1.6839553055353056	.21489845149566508
-1.6836702632502631	.2153966732909585
-1.683385220965221	.21589500156311475
-1.6831001786801787	.21639343573026285
-1.6828151363951365	.21689197521379416
-1.682530094110094	.21739061943834453
-1.6822450518250518	.21788936783177465
-1.6819600095400096	.21838821982515233
-1.6816749672549671	.2188871748527336
-1.681389924969925	.2193862323519445
-1.6811048826848825	.21988539176336327
-1.6808198403998404	.22038465253070166
-1.680534798114798	.22088401410078734
-1.680249755829756	.22138347592354615
-1.6799647135447136	.22188303745198382
-1.6796796712596713	.2223826981421688
-1.6793946289746289	.22288245745321425
-1.6791095866895867	.2233823148472609
-1.6788245444045442	.22388226978946
-1.678539502119502	.22438232174795522
-1.67825445983446	.22488247019386617
-1.6779694175494175	.22538271460127124
-1.6776843752643753	.22588305444719065
-1.6773993329793329	.22638348921156878
-1.6771142906942906	.22688401837725883
-1.6768292484092482	.2273846414300054
-1.6765442061242062	.22788535785842767
-1.6762591638391637	.22838616715400348
-1.6759741215541215	.22888706881105292
-1.6756890792690793	.22938806232672138
-1.675404036984037	.22988914720096443
-1.6751189946989946	.23039032293653086
-1.6748339524139524	.23089158903894727
-1.6745489101289102	.23139294501650157
-1.6742638678438677	.23189439038022772
-1.6739788255588255	.2323959246438902
-1.673693783273783	.23289754732396772
-1.673408740988741	.23339925793963787
-1.6731236987036986	.23390105601276176
-1.6728386564186564	.23440294106786935
-1.6725536141336141	.23490491263214316
-1.672268571848572	.23540697023540372
-1.6719835295635295	.23590911341009393
-1.6716984872784872	.2364113416912651
-1.6714134449934448	.236913654616561
-1.6711284027084028	.23741605172620348
-1.6708433604233606	.23791853256297774
-1.6705583181383181	.23842109667221767
-1.670273275853276	.23892374360179136
-1.6699882335682334	.23942647290208677
-1.6697031912831912	.23992928412599676
-1.6694181489981488	.24043217682890555
-1.6691331067131066	.24093515056867368
-1.6688480644280643	.24143820490562481
-1.6685630221430223	.24194133940253104
-1.6682779798579799	.24244455362459855
-1.6679929375729377	.2429478471394552
-1.6677078952878952	.24345121951713503
-1.667422853002853	.2439546703300655
-1.6671378107178105	.24445819915305364
-1.6668527684327683	.24496180556327246
-1.666567726147726	.24546548914024752
-1.6662826838626839	.24596924946584328
-1.6659976415776416	.2464730861242502
-1.6657125992925992	.246976998701971
-1.665427557007557	.24748098678780764
-1.6651425147225145	.2479850499728486
-1.6648574724374725	.24848918785045543
-1.66457243015243	.24899340001624998
-1.6642873878673878	.2494976860681012
-1.6640023455823454	.25000204560611305
-1.6637173032973034	.25050647823261085
-1.663432261012261	.2510109835521298
-1.6631472187272187	.25151556117140117
-1.6628621764421765	.2520202106993405
-1.662577134157134	.2525249317470352
-1.6622920918720918	.2530297239277321
-1.6620070495870494	.2535345868568248
-1.6617220073020071	.25403952015184145
-1.661436965016965	.25454452343243406
-1.661151922731923	.25504959632036406
-1.6608668804468805	.25555473843949206
-1.6605818381618382	.2560599494157652
-1.6602967958767958	.256565228877206
-1.6600117535917536	.2570705764538992
-1.6597267113067111	.2575759917779813
-1.659441669021669	.25808147448362906
-1.659156626736627	.2585870242070461
-1.6588715844515844	.2590926405864539
-1.6585865421665422	.2595983232620777
-1.6583014998814998	.2601040718761376
-1.6580164575964575	.2606098860728354
-1.657731415311415	.2611157654983444
-1.657446373026373	.26162170980079746
-1.6571613307413307	.26212771863027706
-1.6568762884562884	.2626337916388026
-1.6565912461712462	.2631399284803209
-1.656306203886204	.2636461288106945
-1.6560211616011615	.2641523922876905
-1.6557361193161193	.2646587185709705
-1.6554510770310769	.2651651073220793
-1.6551660347460346	.26567155820443467
-1.6548809924609924	.2661780708833165
-1.65459595017595	.2666846450258562
-1.654310907890908	.2671912803010261
-1.6540258656058655	.2676979763796296
-1.6537408233208233	.2682047329342895
-1.653455781035781	.2687115496394397
-1.6531707387507388	.26921842617131253
-1.6528856964656964	.26972536220793114
-1.6526006541806542	.27023235742909724
-1.6523156118956117	.27073941151638165
-1.6520305696105695	.2712465241531152
-1.6517455273255273	.27175369502437724
-1.651460485040485	.2722609238169872
-1.6511754427554428	.27276821021949343
-1.6508904004704004	.2732755539221643
-1.6506053581853581	.2737829546169789
-1.6503203159003157	.2742904119976157
-1.6500352736152735	.274797925759444
-1.6497502313302312	.2753054955995149
-1.6494651890451892	.27581312121655066
-1.6491801467601468	.2763208023109354
-1.6488951044751046	.2768285385847072
-1.6486100621900621	.27733632974154676
-1.64832501990502	.2778441754867692
-1.6480399776199777	.27835207552731456
-1.6477549353349352	.2788600295717382
-1.647469893049893	.2793680373302032
-1.6471848507648505	.2798760985144685
-1.6468998084798085	.28038421283788334
-1.646614766194766	.2808923800153758
-1.6463297239097239	.28140059976344406
-1.6460446816246814	.28190887180014845
-1.6457596393396394	.2824171958451027
-1.645474597054597	.2829255716194642
-1.6451895547695548	.28343399884592557
-1.6449045124845123	.2839424772487068
-1.6446194701994703	.284451006553546
-1.644334427914428	.2849595864876908
-1.6440493856293856	.28546821677988937
-1.6437643433443434	.28597689716038344
-1.643479301059301	.28648562736089817
-1.6431942587742587	.2869944071146348
-1.6429092164892163	.28750323615626217
-1.642624174204174	.28801211422190826
-1.6423391319191318	.288521041049152
-1.6420540896340898	.28903001637701586
-1.6417690473490474	.2895390399459557
-1.6414840050640052	.2900481114978549
-1.6411989627789627	.2905572307760157
-1.6409139204939205	.2910663975251503
-1.640628878208878	.2915756114913732
-1.6403438359238358	.2920848724221947
-1.6400587936387936	.29259418006651094
-1.6397737513537514	.29310353417459784
-1.6394887090687091	.2936129344981022
-1.6392036667836667	.29412238079003544
-1.6389186244986245	.29463187280476333
-1.638633582213582	.2951414102980009
-1.63834853992854	.2956509930268035
-1.6380634976434976	.2961606207495598
-1.6377784553584553	.2966702932259841
-1.637493413073413	.2971800102171092
-1.637208370788371	.29768977148527836
-1.6369233285033284	.2981995767941379
-1.6366382862182862	.2987094259086311
-1.636353243933244	.29921931859498946
-1.6360682016482015	.2997292546207258
-1.6357831593631593	.3002392337546278
-1.6354981170781169	.30074925576675066
-1.6352130747930747	.3012593204284084
-1.6349280325080324	.3017694275121693
-1.6346429902229902	.3022795767918473
-1.634357947937948	.3027897680424947
-1.6340729056529057	.3033000010403961
-1.6337878633678633	.30381027556306117
-1.633502821082821	.30432059138921796
-1.6332177787977786	.3048309482988062
-1.6329327365127364	.3053413460729693
-1.6326476942276944	.30585178449404987
-1.632362651942652	.30636226334558003
-1.6320776096576097	.306872782412277
-1.6317925673725673	.3073833414800357
-1.631507525087525	.3078939403359223
-1.6312224828024826	.30840457876816724
-1.6309374405174404	.3089152565661598
-1.6306523982323982	.30942597352043977
-1.630367355947356	.3099367294226925
-1.6300823136623137	.31044752406574266
-1.6297972713772715	.31095835724354637
-1.629512229092229	.3114692287511857
-1.6292271868071868	.31198013838486344
-1.6289421445221444	.31249108594189423
-1.6286571022371021	.3130020712207004
-1.62837205995206	.31351309402080546
-1.6280870176670175	.3140241541428281
-1.6278019753819755	.3145352513884749
-1.627516933096933	.3150463855605352
-1.6272318908118908	.3155575564628749
-1.6269468485268483	.3160687639004306
-1.6266618062418063	.3165800076792027
-1.626376763956764	.31709128760625094
-1.6260917216717217	.317602603489687
-1.6258066793866792	.31811395513867
-1.625521637101637	.3186253423633987
-1.6252365948165948	.31913676497510785
-1.6249515525315525	.3196482227860611
-1.6246665102465103	.320159715609546
-1.6243814679614679	.3206712432598674
-1.6240964256764256	.3211828055523421
-1.6238113833913832	.32169440230329427
-1.623526341106341	.32220603333004755
-1.6232412988212985	.3227176984509215
-1.6229562565362567	.3232293974852254
-1.6226712142512143	.3237411302532523
-1.622386171966172	.3242528965762741
-1.6221011296811296	.3247646962765358
-1.6218160873960874	.3252765291772502
-1.621531045111045	.32578839510259217
-1.6212460028260027	.326300293877694
-1.6209609605409603	.3268122253286388
-1.6206759182559183	.32732418928245655
-1.620390875970876	.3278361855671179
-1.6201058336858336	.3283482140115302
-1.6198207914007914	.3288602744455305
-1.619535749115749	.32937236669988085
-1.619250706830707	.3298844906062641
-1.6189656645456645	.33039664599727797
-1.6186806222606223	.33090883270643057
-1.6183955799755798	.3314210505681337
-1.6181105376905378	.3319332994177006
-1.6178254954054954	.33244557909133815
-1.6175404531204531	.3329578894261435
-1.6172554108354107	.33347023026009814
-1.6169703685503685	.3339826014320647
-1.6166853262653262	.33449500278177985
-1.6164002839802838	.335007434149851
-1.6161152416952416	.3355198953777501
-1.6158301994101993	.33603238630781046
-1.6155451571251571	.3365449067832205
-1.615260114840115	.3370574566480202
-1.6149750725550727	.33757003574709543
-1.6146900302700302	.3380826439261733
-1.614404987984988	.33859528103181774
-1.6141199456999455	.33910794691142543
-1.6138349034149033	.3396206414132207
-1.613549861129861	.3401333643862495
-1.6132648188448189	.3406461156803778
-1.6129797765597766	.341158895146284
-1.6126947342747342	.34167170263545704
-1.612409691989692	.34218453800018933
-1.6121246497046495	.34269740109357466
-1.6118396074196073	.34321029176950246
-1.611554565134565	.34372320988265315
-1.6112695228495229	.3442361552884943
-1.6109844805644806	.34474912784327655
-1.6106994382794384	.34526212740402856
-1.610414395994396	.3457751538285533
-1.6101293537093537	.34628820697542245
-1.6098443114243115	.3468012867039743
-1.609559269139269	.34731439287430815
-1.6092742268542268	.3478275253472799
-1.6089891845691844	.34834068398449813
-1.6087041422841424	.34885386864832063
-1.6084190999991	.34936707920184873
-1.6081340577140577	.34988031550892434
-1.6078490154290153	.3503935774341255
-1.6075639731439733	.35090686484276334
-1.6072789308589308	.35142017760087535
-1.6069938885738886	.3519335155752246
-1.6067088462888461	.3524468786332927
-1.606423804003804	.3529602666432785
-1.6061387617187617	.35347367947409253
-1.6058537194337195	.3539871169953533
-1.6055686771486772	.3545005790773829
-1.6052836348636348	.35501406559120435
-1.6049985925785926	.3555275764085372
-1.6047135502935501	.35604111140179284
-1.604428508008508	.3565546704440719
-1.6041434657234654	.3570682534091599
-1.6038584234384234	.3575818601715231
-1.6035733811533812	.35809549060630563
-1.603288338868339	.3586091445893238
-1.6030032965832965	.35912282199706524
-1.6027182542982543	.35963652270668356
-1.6024332120132119	.3601502465959938
-1.6021481697281696	.36066399354347095
-1.6018631274431274	.36117776342824415
-1.601578085158085	.36169155613009496
-1.601293042873043	.36220537152945176
-1.6010080005880005	.3627192095073882
-1.6007229583029583	.3632330699456181
-1.6004379160179159	.363746952726493
-1.6001528737328738	.36426085773299816
-1.5998678314478314	.36477478484874826
-1.5995827891627892	.3652887339579852
-1.5992977468777467	.36580270494557426
-1.5990127045927045	.36631669769700004
-1.5987276623076623	.3668307120983646
-1.59844262002262	.3673447480363811
-1.5981575777375778	.36785880539837434
-1.5978725354525354	.36837288407227414
-1.5975874931674932	.36888698394661334
-1.5973024508824507	.3694011049105244
-1.5970174085974085	.3699152468537364
-1.596732366312366	.37042940966657084
-1.596447324027324	.3709435932399391
-1.5961622817422818	.3714577974653391
-1.5958772394572396	.3719720222348521
-1.5955921971721971	.3724862674411387
-1.595307154887155	.3730005329774365
-1.5950221126021125	.37351481873755693
-1.5947370703170702	.37402912461588184
-1.5944520280320278	.37454345050736004
-1.5941669857469858	.3750577963075052
-1.5938819434619436	.3755721619123916
-1.5935969011769011	.3760865472186512
-1.593311858891859	.37660095212347117
-1.5930268166068164	.3771153765245906
-1.5927417743217742	.3776298203202972
-1.592456732036732	.3781442834094246
-1.5921716897516898	.37865876569134926
-1.5918866474666473	.37917326706598675
-1.5916016051816053	.3796877874337899
-1.5913165628965629	.3802023266957458
-1.5910315206115206	.3807168847533719
-1.5907464783264782	.3812314615087138
-1.590461436041436	.38174605686434204
-1.5901763937563937	.3822606707233494
-1.5898913514713513	.3827753029893487
-1.589606309186309	.3832899535664685
-1.5893212669012668	.3838046223593508
-1.5890362246162246	.3843193092731486
-1.5887511823311822	.38483401421352337
-1.5884661400461402	.385348737086641
-1.5881810977610977	.3858634777991704
-1.5878960554760555	.38637823625828
-1.587611013191013	.3868930123716349
-1.5873259709059708	.38740780604739466
-1.5870409286209284	.3879226171942104
-1.5867558863358864	.3884374457212218
-1.5864708440508442	.3889522915380546
-1.5861858017658017	.38946715455481834
-1.5859007594807595	.38998203468210285
-1.585615717195717	.3904969318309758
-1.5853306749106748	.39101184591298166
-1.5850456326256324	.39152677684013654
-1.5847605903405904	.39204172452492697
-1.5844755480555481	.39255668888030787
-1.584190505770506	.39307166981969893
-1.5839054634854635	.3935866672569826
-1.5836204212004212	.3941016811065013
-1.5833353789153788	.3946167112830542
-1.5830503366303366	.3951317577018968
-1.5827652943452941	.39564682027873677
-1.582480252060252	.39616189892973125
-1.5821952097752099	.3966769935714856
-1.5819101674901674	.3971921041210499
-1.5816251252051252	.3977072304959174
-1.5813400829200828	.398222372614021
-1.5810550406350408	.3987375303937324
-1.5807699983499983	.3992527037538573
-1.580484956064956	.39976789261363554
-1.5801999137799136	.4002830968927378
-1.5799148714948714	.40079831651126285
-1.5796298292098292	.40131355138973496
-1.579344786924787	.40182880144910293
-1.5790597446397445	.40234406661073613
-1.5787747023547023	.4028593467964236
-1.57848966006966	.4033746419283709
-1.5782046177846176	.40388995192919797
-1.5779195754995754	.4044052767219369
-1.577634533214533	.4049206162300302
-1.577349490929491	.40543597037732754
-1.5770644486444487	.40595133908808434
-1.5767794063594065	.4064667222869589
-1.576494364074364	.40698211989901173
-1.5762093217893218	.4074975318497007
-1.5759242795042794	.4080129580648816
-1.5756392372192372	.40852839847080397
-1.575354194934195	.4090438529941099
-1.5750691526491525	.40955932156183184
-1.5747841103641105	.41007480410139047
-1.574499068079068	.41059030054059187
-1.5742140257940258	.4111058108076267
-1.5739289835089834	.4116213348310673
-1.5736439412239411	.41213687253986503
-1.573358898938899	.4126524238633493
-1.5730738566538567	.4131679887312254
-1.5727888143688142	.41368356707357185
-1.5725037720837722	.4141991588208384
-1.5722187297987298	.41471476390384415
-1.5719336875136876	.41523038225377645
-1.5716486452286453	.4157460138021875
-1.5713636029436029	.41626165848099284
-1.5710785606585607	.4167773162224698
-1.5707935183735182	.4172929869592548
-1.570508476088476	.4178086706243421
-1.5702234338034338	.418324367151081
-1.5699383915183915	.41884007647317534
-1.569653349233349	.41935579852467997
-1.569368306948307	.4198715332399998
-1.5690832646632646	.4203872805538878
-1.5687982223782224	.4209030404014424
-1.56851318009318	.42141881271810644
-1.5682281378081377	.42193459743966527
-1.5679430955230953	.4224503945022441
-1.5676580532380533	.42296620384230693
-1.567373010953011	.42348202539665464
-1.5670879686679686	.42399785910242244
-1.5668029263829264	.42451370489707935
-1.566517884097884	.4250295627184247
-1.5662328418128417	.42554543250458776
-1.5659477995277993	.4260613141940252
-1.5656627572427573	.42657720772551966


==> Figures/realoptiondeterministic.txt <==
-1.85042	0
-1.8501349577149577	0
-1.8498499154299153	0
-1.849564873144873	0
-1.8492798308598306	0
-1.8489947885747886	0
-1.8487097462897462	0
-1.8484247040047042	0
-1.8481396617196617	0
-1.8478546194346195	0
-1.847569577149577	0
-1.8472845348645348	0
-1.8469994925794924	0
-1.8467144502944504	0
-1.8464294080094081	0
-1.8461443657243657	0
-1.8458593234393235	0
-1.845574281154281	0
-1.8452892388692388	0
-1.8450041965841963	0
-1.8447191542991541	0
-1.844434112014112	0
-1.84414906972907	0
-1.8438640274440274	0
-1.8435789851589852	0
-1.8432939428739428	0
-1.8430089005889005	0
-1.8427238583038583	0
-1.8424388160188159	0
-1.8421537737337736	0
-1.8418687314487314	0
-1.8415836891636892	0
-1.8412986468786467	0
-1.8410136045936045	0
-1.8407285623085623	0
-1.84044352002352	0
-1.8401584777384776	0
-1.8398734354534354	0
-1.839588393168393	0
-1.839303350883351	0
-1.8390183085983085	0
-1.8387332663132663	0
-1.838448224028224	0
-1.8381631817431816	0
-1.8378781394581394	0
-1.837593097173097	0
-1.8373080548880547	0
-1.8370230126030127	0
-1.8367379703179705	0
-1.836452928032928	0
-1.8361678857478858	0
-1.8358828434628434	0
-1.8355978011778011	0
-1.8353127588927587	0
-1.8350277166077165	0
-1.8347426743226745	0
-1.834457632037632	0
-1.8341725897525898	0
-1.8338875474675473	0
-1.8336025051825051	0
-1.8333174628974627	0
-1.8330324206124207	0
-1.8327473783273782	0
-1.832462336042336	0
-1.8321772937572938	0
-1.8318922514722515	0
-1.831607209187209	0
-1.8313221669021669	0
-1.8310371246171246	0
-1.8307520823320822	0
-1.83046704004704	0
-1.8301819977619975	0
-1.8298969554769555	0
-1.829611913191913	0
-1.829326870906871	0
-1.8290418286218286	0
-1.8287567863367864	0
-1.828471744051744	0
-1.8281867017667017	0
-1.8279016594816593	0
-1.827616617196617	0
-1.827331574911575	0
-1.8270465326265326	0
-1.8267614903414904	0
-1.826476448056448	0
-1.8261914057714057	0
-1.8259063634863633	0
-1.825621321201321	0
-1.8253362789162788	0
-1.8250512366312368	0
-1.8247661943461944	0
-1.8244811520611521	0
-1.8241961097761097	0
-1.8239110674910675	0
-1.8236260252060252	0
-1.8233409829209828	0
-1.8230559406359406	0
-1.8227708983508983	0
-1.8224858560658561	0
-1.8222008137808137	0
-1.8219157714957714	0
-1.8216307292107292	0
-1.821345686925687	0
-1.8210606446406445	0
-1.8207756023556023	0
-1.8204905600705599	0
-1.8202055177855179	0
-1.8199204755004754	0
-1.8196354332154332	0
-1.819350390930391	0
-1.8190653486453485	0
-1.8187803063603063	0
-1.8184952640752639	0
-1.8182102217902216	0
-1.8179251795051794	0
-1.8176401372201374	0
-1.817355094935095	0
-1.8170700526500527	0
-1.8167850103650103	0
-1.816499968079968	0
-1.8162149257949256	0
-1.8159298835098834	0
-1.8156448412248412	0
-1.815359798939799	0
-1.8150747566547567	0
-1.8147897143697143	0
-1.814504672084672	0
-1.8142196297996296	0
-1.8139345875145876	0
-1.8136495452295451	0
-1.813364502944503	0
-1.8130794606594607	0
-1.8127944183744185	0
-1.812509376089376	0
-1.8122243338043338	0
-1.8119392915192916	0
-1.8116542492342491	0
-1.811369206949207	0
-1.8110841646641644	0
-1.8107991223791222	0
-1.81051408009408	0
-1.810229037809038	0
-1.8099439955239955	0
-1.8096589532389533	0
-1.8093739109539109	0
-1.8090888686688686	0
-1.8088038263838262	0
-1.808518784098784	0
-1.808233741813742	0
-1.8079486995286995	0
-1.8076636572436573	0
-1.8073786149586148	0
-1.8070935726735726	0
-1.8068085303885302	0
-1.806523488103488	0
-1.8062384458184457	0
-1.8059534035334035	0
-1.8056683612483613	0
-1.805383318963319	0
-1.8050982766782766	0
-1.8048132343932344	0
-1.804528192108192	0
-1.8042431498231497	0
-1.8039581075381075	0
-1.803673065253065	0
-1.803388022968023	0
-1.8031029806829806	0
-1.8028179383979384	0
-1.8025328961128961	0
-1.802247853827854	0
-1.8019628115428115	0
-1.8016777692577692	0
-1.8013927269727268	0
-1.8011076846876846	0
-1.8008226424026423	0
-1.8005376001176001	0
-1.8002525578325579	0
-1.7999675155475154	5906264088118007e-20
-1.7996824732624732	.0005773213409576705
-1.7993974309774308	.0010955800410350491
-1.7991123886923885	.0016138387411119837
-1.7988273464073463	.002132097441188474
-1.7985423041223043	.0026503561412649645
-1.7982572618372619	.003168614841341899
-1.7979722195522196	.0036868735414188336
-1.7976871772671772	.004205132241496212
-1.797402134982135	.004723390941572703
-1.7971170926970925	.005241649641650081
-1.7968320504120503	.005759908341726572
-1.796547008127008	.006278167041803506
-1.7962619658419658	.006796425741880441
-1.7959769235569236	.007314684441956931
-1.7956918812718812	.00783294314203431
-1.795406838986839	.008351201842111244
-1.7951217967017965	.008869460542188179
-1.7948367544167545	.00938771924226467
-1.794551712131712	.009905977942341604
-1.7942666698466698	.010424236642418538
-1.7939816275616274	.010942495342495917
-1.7936965852765854	.011460754042571963
-1.793411542991543	.011979012742649342
-1.7931265007065007	.012497271442725832
-1.7928414584214585	.013015530142802767
-1.792556416136416	.013533788842880146
-1.7922713738513738	.014052047542956636
-1.7919863315663314	.014570306243034015
-1.7917012892812891	.015088564943110505
-1.791416246996247	.01560682364318744
-1.791131204711205	.01612508234326393
-1.7908461624261625	.016643341043340865
-1.7905611201411202	.0171615997434178
-1.7902760778560778	.017679858443495178
-1.7899910355710356	.018198117143571668
-1.7897059932859931	.018716375843649047
-1.7894209510009509	.019234634543725537
-1.7891359087159087	.019752893243802472
-1.7888508664308664	.020271151943879406
-1.7885658241458242	.020789410643955897
-1.7882807818607818	.021307669344033275
-1.7879957395757395	.021825928044109766
-1.787710697290697	.022344186744187144
-1.7874256550056549	.02286244544426408
-1.7871406127206126	.02338070414434057
-1.7868555704355704	.023898962844417504
-1.7865705281505282	.02441722154449444
-1.786285485865486	.02493548024457093
-1.7860004435804435	.025453738944648308
-1.7857154012954013	.025971997644724798
-1.785430359010359	.026490256344801733
-1.7851453167253166	.02700851504487911
-1.7848602744402744	.0275267737449556
-1.784575232155232	.02804503244503298
-1.78429018987019	.028563291145109027
-1.7840051475851475	.029081549845186405
-1.7837201053001053	.02959980854526334
-1.783435063015063	.03011806724533983
-1.7831500207300208	.030636325945416765
-1.7828649784449784	.0311545846454937
-1.7825799361599362	.031672843345570634
-1.7822948938748937	.03219110204564801
-1.7820098515898515	.0327093607457245
-1.7817248093048093	.03322761944580144
-1.781439767019767	.03374587814587837
-1.7811547247347248	.03426413684595486
-1.7808696824496824	.03478239554603224
-1.7805846401646401	.03530065424610873
-1.7802995978795977	.03581891294618611
-1.7800145555945555	.036337171646263045
-1.7797295133095132	.036855430346339535
-1.779444471024471	.03737368904641647
-1.7791594287394288	.03789194774649296
-1.7788743864543866	.038410206446569894
-1.778589344169344	.03892846514664727
-1.7783043018843019	.039446723846723764
-1.7780192595992594	.03996498254680114
-1.7777342173142172	.04048324124687763
-1.777449175029175	.04100149994695457
-1.7771641327441325	.041519758647031946
-1.7768790904590905	.04203801734710799
-1.776594048174048	.04255627604718537
-1.7763090058890059	.043074534747262305
-1.7760239636039634	.04359279344733924
-1.7757389213189214	.04411105214741573
-1.775453879033879	.044629310847492665
-1.7751688367488367	.0451475695475696
-1.7748837944637943	.04566582824764698
-1.7745987521787523	.046184086947723024
-1.7743137098937098	.0467023456478004
-1.7740286676086676	.04722060434787689
-1.7737436253236254	.04773886304795383
-1.773458583038583	.048257121748031206
-1.7731735407535407	.0487753804481077
-1.7728884984684983	.049293639148185076
-1.772603456183456	.049811897848261566
-1.7723184138984136	.050330156548338945
-1.7720333716133718	.05084841524841499
-1.7717483293283294	.051366673948491925
-1.7714632870432871	.05188493264856886
-1.7711782447582447	.05240319134864624
-1.7708932024732025	.05292145004872273
-1.77060816018816	.05343970874880011
-1.7703231179031178	.0539579674488766
-1.7700380756180756	.05447622614895353
-1.7697530333330334	.05499448484903047
-1.7694679910479911	.05551274354910696
-1.7691829487629487	.056031002249184336
-1.7688979064779065	.05654926094926083
-1.768612864192864	.057067519649338205
-1.7683278219078218	.05758577834941514
-1.7680427796227796	.05810403704949163
-1.7677577373377373	.058622295749568565
-1.7674726950526949	.0591405544496455
-1.7671876527676529	.05965881314972199
-1.7669026104826104	.06017707184979937
-1.7666175681975682	.06069533054987586
-1.7663325259125258	.06121358924995324
-1.7660474836274835	.06173184795003017
-1.7657624413424413	.06225010665010666
-1.7654773990573989	.06276836535018404
-1.7651923567723566	.06328662405026053
-1.7649073144873144	.06380488275033747
-1.7646222722022722	.0643231414504144
-1.76433722991723	.06484140015049089
-1.7640521876321877	.06535965885056783
-1.7637671453471453	.06587791755064476
-1.763482103062103	.0663961762507217
-1.7631970607770606	.06691443495079907
-1.7629120184920184	.06743269365087556
-1.762626976206976	.06795095235095294
-1.762341933921934	.06846921105102943
-1.7620568916368917	.06898746975110592
-1.7617718493518493	.0695057284511833
-1.761486807066807	.07002398715125979
-1.7612017647817646	.07054224585133717
-1.7609167224967224	.0710605045514141
-1.7606316802116802	.0715787632514906
-1.760346637926638	.07209702195156753
-1.7600615956415957	.07261528065164402
-1.7597765533565535	.07313353935172096
-1.759491511071511	.07365179805179833
-1.7592064687864688	.07417005675187482
-1.7589214265014264	.0746883154519522
-1.7586363842163841	.0752065741520287
-1.758351341931342	.07572483285210563
-1.7580662996462995	.076243091552183
-1.7577812573612575	.07676135025225905
-1.757496215076215	.07727960895233643
-1.7572111727911728	.07779786765241337
-1.7569261305061303	.0783161263524903
-1.7566410882210883	.07883438505256679
-1.7563560459360459	.07935264375264373
-1.7560710036510037	.07987090245272066
-1.7557859613659612	.08038916115279804
-1.755500919080919	.08090741985287453
-1.7552158767958768	.08142567855295146
-1.7549308345108345	.08194393725302795
-1.7546457922257923	.08246219595310489
-1.7543607499407499	.08298045465318227
-1.7540757076557076	.08349871335325876
-1.7537906653706652	.08401697205333614
-1.753505623085623	.08453523075341263
-1.7532205808005805	.08505348945349
-1.7529355385155385	.0855717481535665
-1.7526504962304963	.08609000685364299
-1.752365453945454	.08660826555371992
-1.7520804116604116	.0871265242537973
-1.7517953693753694	.08764478295387379
-1.751510327090327	.08816304165395117
-1.7512252848052847	.08868130035402766
-1.7509402425202425	.0891995590541046
-1.7506552002352	.08971781775418197
-1.750370157950158	.09023607645425802
-1.7500851156651156	.0907543351543354
-1.7498000733800734	.09127259385441189
-1.749515031095031	.09179085255448927
-1.7492299888099887	.0923091112545662
-1.7489449465249465	.09282736995464269
-1.7486599042399043	.09334562865471963
-1.7483748619548618	.09386388735479656
-1.7480898196698198	.09438214605487305
-1.7478047773847774	.09490040475495043
-1.7475197350997351	.09541866345502692
-1.747234692814693	.09593692215510385
-1.7469496505296505	.09645518085518123
-1.7466646082446082	.09697343955525772
-1.7463795659595658	.0974916982553351
-1.7460945236745236	.09800995695541159
-1.7458094813894813	.09852821565548853
-1.745524439104439	.09904647435556546
-1.7452393968193969	.09956473305564195
-1.7449543545343547	.10008299175571889
-1.7446693122493122	.10060125045579582
-1.74438426996427	.10111950915587276
-1.7440992276792275	.10163776785595013
-1.7438141853941853	.10215602655602662
-1.7435291431091429	.102674285256104
-1.7432441008241009	.1031925439561805
-1.7429590585390586	.10371080265625698
-1.7426740162540162	.10422906135633436
-1.742388973968974	.10474732005641085
-1.7421039316839315	.10526557875648823
-1.7418188893988893	.10578383745656517
-1.7415338471138468	.1063020961566421
-1.7412488048288048	.10682035485671859
-1.7409637625437624	.10733861355679553
-1.7406787202587204	.10785687225687202
-1.740393677973678	.1083751309569494
-1.7401086356886357	.10889338965702589
-1.7398235934035933	.10941164835710326
-1.739538551118551	.10992990705717975
-1.7392535088335088	.11044816575725669
-1.7389684665484664	.11096642445733407
-1.7386834242634241	.11148468315741056
-1.738398381978382	.11200294185748749
-1.7381133396933397	.11252120055756443
-1.7378282974082973	.11303945925764136
-1.7375432551232552	.11355771795771785
-1.7372582128382128	.11407597665779479
-1.7369731705531706	.11459423535787172
-1.7366881282681281	.1151124940579491
-1.736403085983086	.11563075275802559
-1.7361180436980437	.11614901145810252
-1.7358330014130015	.11666727015817902
-1.7355479591279592	.11718552885825595
-1.7352629168429168	.11770378755833333
-1.7349778745578746	.11822204625840982
-1.734692832272832	.1187403049584872
-1.7344077899877899	.11925856365856369
-1.7341227477027474	.11977682235864107
-1.7338377054177054	.12029508105871756
-1.7335526631326632	.12081333975879405
-1.733267620847621	.12133159845887098
-1.7329825785625785	.12184985715894836
-1.7326975362775363	.12236811585902485
-1.7324124939924939	.12288637455910223
-1.7321274517074516	.12340463325917872
-1.7318424094224094	.12392289195925565
-1.731557367137367	.12444115065933303
-1.731272324852325	.12495940935940908
-1.7309872825672825	.12547766805948646
-1.7307022402822403	.12599592675956295
-1.7304171979971978	.12651418545964033
-1.7301321557121556	.12703244415971726
-1.7298471134271134	.12755070285979375
-1.7295620711420712	.1280689615598707
-1.7292770288570287	.12858722025994762
-1.7289919865719865	.12910547896002456
-1.7287069442869443	.1296237376601015
-1.728421902001902	.13014199636017798
-1.7281368597168596	.13066025506025536
-1.7278518174318174	.1311785137603323
-1.7275667751467751	.13169677246040878
-1.7272817328617327	.13221503116048616
-1.7269966905766905	.13273328986056265
-1.726711648291648	.13325154856064003
-1.726426606006606	.13376980726071652
-1.7261415637215638	.134288065960793
-1.7258565214365216	.13480632466086995
-1.7255714791514791	.13532458336094688
-1.725286436866437	.13584284206102382
-1.7250013945813945	.1363611007611012
-1.7247163522963522	.13687935946117769
-1.72443131001131	.13739761816125462
-1.7241462677262676	.13791587686133155
-1.7238612254412256	.13843413556140804
-1.723576183156183	.13895239426148542
-1.7232911408711409	.13947065296156191
-1.7230060985860984	.1399889116616393
-1.7227210563010562	.14050717036171623
-1.7224360140160138	.14102542906179316
-1.7221509717309718	.14154368776186965
-1.7218659294459293	.1420619464619466
-1.7215808871608873	.14258020516202308
-1.7212958448758449	.14309846386210046
-1.7210108025908026	.14361672256217695
-1.7207257603057602	.14413498126225432
-1.720440718020718	.14465323996233082
-1.7201556757356757	.14517149866240775
-1.7198706334506333	.14568975736248513
-1.719585591165591	.14620801606256162
-1.7193005488805488	.14672627476263855
-1.7190155065955066	.1472445334627155
-1.7187304643104642	.14776279216279242
-1.7184454220254222	.1482810508628689
-1.7181603797403797	.14879930956294585
-1.7178753374553375	.14931756826302278
-1.717590295170295	.14983582696310016
-1.7173052528852528	.15035408566317665
-1.7170202106002104	.15087234436325403
-1.7167351683151684	.15139060306333008
-1.7164501260301261	.151908861763407
-1.7161650837450837	.1524271204634844
-1.7158800414600415	.15294537916356088
-1.715594999174999	.15346363786363826
-1.7153099568899568	.15398189656371475
-1.7150249146049144	.15450015526379213
-1.7147398723198723	.15501841396386862
-1.71445483003483	.15553667266394555
-1.714169787749788	.15605493136402204
-1.7138847454647455	.15657319006409942
-1.7135997031797032	.1570914487641759
-1.7133146608946608	.1576097074642533
-1.7130296186096186	.15812796616432978
-1.7127445763245763	.15864622486440672
-1.7124595340395339	.1591644835644841
-1.7121744917544917	.15968274226456058
-1.7118894494694494	.16020100096463752
-1.7116044071844072	.160719259664714
-1.7113193648993648	.1612375183647914
-1.7110343226143225	.16175577706486832
-1.7107492803292803	.1622740357649448
-1.710464238044238	.16279229446502175
-1.7101791957591956	.16331055316509868
-1.7098941534741534	.16382881186517562
-1.7096091111891112	.16434707056525255
-1.709324068904069	.16486532926532904
-1.7090390266190267	.16538358796540598
-1.7087539843339843	.16590184666548335
-1.708468942048942	.16642010536555985
-1.7081838997638996	.16693836406563722
-1.7078988574788574	.16745662276571371
-1.707613815193815	.1679748814657911
-1.707328772908773	.16849314016586758
-1.7070437306237307	.16901139886594407
-1.7067586883386885	.169529657566021
-1.706473646053646	.17004791626609794
-1.7061886037686038	.17056617496617488
-1.7059035614835614	.17108443366625226
-1.7056185191985191	.17160269236632875
-1.7053334769134767	.17212095106640612
-1.7050484346284345	.17263920976648262
-1.7047633923433925	.1731574684665591
-1.70447835005835	.17367572716663648
-1.7041933077733078	.17419398586671297
-1.7039082654882654	.17471224456679035
-1.7036232232032231	.1752305032668673
-1.7033381809181807	.17574876196694422
-1.7030531386331387	.1762670206670207
-1.7027680963480962	.17678527936709765
-1.702483054063054	.17730353806717458
-1.7021980117780118	.17782179676725152
-1.7019129694929696	.178340055467328
-1.701627927207927	.17885831416740539
-1.7013428849228849	.17937657286748188
-1.7010578426378427	.1798948315675588
-1.7007728003528002	.1804130902676362
-1.700487758067758	.18093134896771268
-1.7002027157827155	.18144960766779006
-1.6999176734976735	.18196786636786655
-1.699632631212631	.18248612506794348
-1.699347588927589	.18300438376801997
-1.6990625466425466	.1835226424680969
-1.6987775043575044	.18404090116817384
-1.698492462072462	.18455915986825122
-1.6982074197874197	.1850774185683277
-1.6979223775023773	.1855956772684051
-1.6976373352173353	.18611393596848114
-1.697352292932293	.18663219466855807
-1.6970672506472506	.18715045336863545
-1.6967822083622084	.18766871206871194
-1.696497166077166	.18818697076878932
-1.6962121237921237	.1887052294688658
-1.6959270815070813	.1892234881689432
-1.6956420392220393	.18974174686901968
-1.6953569969369968	.1902600055690966
-1.6950719546519548	.1907782642691731
-1.6947869123669124	.19129652296925048
-1.6945018700818701	.19181478166932697
-1.6942168277968277	.19233304036940435
-1.6939317855117855	.19285129906948084
-1.6936467432267432	.19336955776955778
-1.6933617009417008	.19388781646963515
-1.6930766586566586	.19440607516971165
-1.6927916163716163	.19492433386978858
-1.6925065740865741	.19544259256986507
-1.6922215318015317	.19596085126994245
-1.6919364895164895	.19647910997001938
-1.6916514472314472	.19699736867009587
-1.691366404946405	.1975156273701728
-1.6910813626613626	.19803388607024974
-1.6907963203763203	.19855214477032668
-1.6905112780912779	.19907040347040406
-1.6902262358062359	.1995886621704801
-1.6899411935211934	.20010692087055748
-1.6896561512361512	.20062517957063442
-1.689371108951109	.2011434382707109
-1.6890860666660665	.20166169697078828
-1.6888010243810243	.20217995567086477
-1.6885159820959819	.20269821437094215
-1.6882309398109396	.2032164730710191
-1.6879458975258976	.20373473177109513
-1.6876608552408554	.20425299047117207
-1.687375812955813	.204771249171249
-1.6870907706707707	.20528950787132594
-1.6868057283857283	.20580776657140332
-1.686520686100686	.2063260252714798
-1.6862356438156438	.20684428397155674
-1.6859506015306014	.20736254267163368
-1.6856655592455592	.2078808013717106
-1.685380516960517	.20839906007178755
-1.6850954746754747	.20891731877186404
-1.6848104323904323	.20943557747194141
-1.68452539010539	.20995383617201835
-1.6842403478203476	.21047209487209528
-1.6839553055353056	.21099035357217177
-1.6836702632502631	.2115086122722487
-1.683385220965221	.21202687097232564
-1.6831001786801787	.21254512967240258
-1.6828151363951365	.21306338837247907
-1.682530094110094	.21358164707255645
-1.6822450518250518	.21409990577263294
-1.6819600095400096	.21461816447270987
-1.6816749672549671	.21513642317278725
-1.681389924969925	.21565468187286374
-1.6811048826848825	.21617294057294112
-1.6808198403998404	.2166911992730176
-1.680534798114798	.21720945797309454
-1.680249755829756	.21772771667317103
-1.6799647135447136	.21824597537324797
-1.6796796712596713	.2187642340733249
-1.6793946289746289	.21928249277340228
-1.6791095866895867	.21980075147347877
-1.6788245444045442	.22031901017355615
-1.678539502119502	.22083726887363264
-1.67825445983446	.22135552757370913
-1.6779694175494175	.2218737862737865
-1.6776843752643753	.222392044973863
-1.6773993329793329	.22291030367394038
-1.6771142906942906	.22342856237401687
-1.6768292484092482	.22394682107409425
-1.6765442061242062	.22446507977417074
-1.6762591638391637	.22498333847424767
-1.6759741215541215	.2255015971743246
-1.6756890792690793	.22601985587440154
-1.675404036984037	.22653811457447803
-1.6751189946989946	.2270563732745554
-1.6748339524139524	.2275746319746319
-1.6745489101289102	.22809289067470884
-1.6742638678438677	.22861114937478622
-1.6739788255588255	.2291294080748627
-1.673693783273783	.22964766677494008
-1.673408740988741	.23016592547501613
-1.6731236987036986	.2306841841750935
-1.6728386564186564	.23120244287517044
-1.6725536141336141	.23172070157524693
-1.672268571848572	.23223896027532387
-1.6719835295635295	.2327572189754008
-1.6716984872784872	.23327547767547774
-1.6714134449934448	.23379373637555512
-1.6711284027084028	.23431199507563116
-1.6708433604233606	.2348302537757081
-1.6705583181383181	.23534851247578548
-1.670273275853276	.23586677117586197
-1.6699882335682334	.23638502987593935
-1.6697031912831912	.23690328857601584
-1.6694181489981488	.23742154727609321
-1.6691331067131066	.23793980597617015
-1.6688480644280643	.23845806467624664
-1.6685630221430223	.23897632337632313
-1.6682779798579799	.23949458207640006
-1.6679929375729377	.240012840776477
-1.6677078952878952	.24053109947655438
-1.667422853002853	.24104935817663087
-1.6671378107178105	.24156761687670825
-1.6668527684327683	.24208587557678474
-1.666567726147726	.24260413427686167
-1.6662826838626839	.2431223929769386
-1.6659976415776416	.2436406516770151
-1.6657125992925992	.24415891037709248
-1.665427557007557	.2446771690771694
-1.6651425147225145	.24519542777724634
-1.6648574724374725	.24571368647732283
-1.66457243015243	.24623194517739977
-1.6642873878673878	.2467502038774767
-1.6640023455823454	.24726846257755408
-1.6637173032973034	.24778672127763013
-1.663432261012261	.2483049799777075
-1.6631472187272187	.248823238677784
-1.6628621764421765	.24934149737786093
-1.662577134157134	.2498597560779383
-1.6622920918720918	.2503780147780148
-1.6620070495870494	.2508962734780922
-1.6617220073020071	.25141453217816867
-1.661436965016965	.2519327908782456
-1.661151922731923	.2524510495783221
-1.6608668804468805	.25296930827839903
-1.6605818381618382	.25348756697847596
-1.6602967958767958	.25400582567855334
-1.6600117535917536	.25452408437862983
-1.6597267113067111	.2550423430787072
-1.659441669021669	.2555606017787837
-1.659156626736627	.2560788604788602
-1.6588715844515844	.25659711917893757
-1.6585865421665422	.25711537787901406
-1.6583014998814998	.25763363657909144
-1.6580164575964575	.25815189527916793
-1.657731415311415	.2586701539792453
-1.657446373026373	.2591884126793218
-1.6571613307413307	.25970667137939873
-1.6568762884562884	.26022493007947567
-1.6565912461712462	.2607431887795526
-1.656306203886204	.2612614474796291
-1.6560211616011615	.2617797061797065
-1.6557361193161193	.26229796487978296
-1.6554510770310769	.26281622357986034
-1.6551660347460346	.2633344822799373
-1.6548809924609924	.26385274098001377
-1.65459595017595	.26437099968009115
-1.654310907890908	.2648892583801672
-1.6540258656058655	.26540751708024457
-1.6537408233208233	.2659257757803215
-1.653455781035781	.266444034480398
-1.6531707387507388	.26696229318047493
-1.6528856964656964	.26748055188055186
-1.6526006541806542	.2679988105806288
-1.6523156118956117	.2685170692807062
-1.6520305696105695	.26903532798078267
-1.6517455273255273	.2695535866808596
-1.651460485040485	.27007184538093654
-1.6511754427554428	.270590104081013
-1.6508904004704004	.2711083627810904
-1.6506053581853581	.2716266214811669
-1.6503203159003157	.2721448801812443
-1.6500352736152735	.2726631388813212
-1.6497502313302312	.2731813975813977
-1.6494651890451892	.2736996562814742
-1.6491801467601468	.2742179149815511
-1.6488951044751046	.27473617368162806
-1.6486100621900621	.27525443238170544
-1.64832501990502	.27577269108178193
-1.6480399776199777	.27629094978185886
-1.6477549353349352	.2768092084819358
-1.647469893049893	.27732746718201273
-1.6471848507648505	.2778457258820901
-1.6468998084798085	.27836398458216616
-1.646614766194766	.27888224328224354
-1.6463297239097239	.27940050198232047
-1.6460446816246814	.2799187606823974
-1.6457596393396394	.2804370193824739
-1.645474597054597	.28095527808255083
-1.6451895547695548	.28147353678262776
-1.6449045124845123	.28199179548270514
-1.6446194701994703	.2825100541827812
-1.644334427914428	.2830283128828581
-1.6440493856293856	.28354657158293506
-1.6437643433443434	.284064830283012
-1.643479301059301	.28458308898308937
-1.6431942587742587	.28510134768316586
-1.6429092164892163	.28561960638324324
-1.642624174204174	.28613786508331973
-1.6423391319191318	.28665612378339667
-1.6420540896340898	.28717438248347316
-1.6417690473490474	.2876926411835501
-1.6414840050640052	.288210899883627
-1.6411989627789627	.2887291585837044
-1.6409139204939205	.2892474172837809
-1.640628878208878	.2897656759838583
-1.6403438359238358	.29028393468393476
-1.6400587936387936	.2908021933840117
-1.6397737513537514	.29132045208408863
-1.6394887090687091	.2918387107841651
-1.6392036667836667	.2923569694842425
-1.6389186244986245	.292875228184319
-1.638633582213582	.29339348688439637
-1.63834853992854	.29391174558447286
-1.6380634976434976	.2944300042845498
-1.6377784553584553	.29494826298462673
-1.637493413073413	.29546652168470366
-1.637208370788371	.29598478038478016
-1.6369233285033284	.29650303908485753
-1.6366382862182862	.297021297784934
-1.636353243933244	.29753955648501096
-1.6360682016482015	.29805781518508834
-1.6357831593631593	.2985760738851648
-1.6354981170781169	.2990943325852422
-1.6352130747930747	.2996125912853187
-1.6349280325080324	.30013084998539563
-1.6346429902229902	.30064910868547257
-1.634357947937948	.30116736738554906
-1.6340729056529057	.301685626085626
-1.6337878633678633	.3022038847857029
-1.633502821082821	.30272214348577986
-1.6332177787977786	.30324040218585724
-1.6329327365127364	.30375866088593373
-1.6326476942276944	.3042769195860102
-1.632362651942652	.3047951782860876
-1.6320776096576097	.3053134369861641
-1.6317925673725673	.30583169568624147
-1.631507525087525	.30634995438631796
-1.6312224828024826	.30686821308639534
-1.6309374405174404	.30738647178647227
-1.6306523982323982	.30790473048654876
-1.630367355947356	.3084229891866257
-1.6300823136623137	.3089412478867022
-1.6297972713772715	.3094595065867791
-1.629512229092229	.3099777652868565
-1.6292271868071868	.310496023986933
-1.6289421445221444	.31101428268701037
-1.6286571022371021	.31153254138708686
-1.62837205995206	.3120508000871638
-1.6280870176670175	.31256905878724117
-1.6278019753819755	.3130873174873172
-1.627516933096933	.3136055761873946
-1.6272318908118908	.31412383488747153
-1.6269468485268483	.31464209358754847
-1.6266618062418063	.31516035228762496
-1.626376763956764	.3156786109877019
-1.6260917216717217	.3161968696877788
-1.6258066793866792	.3167151283878562
-1.625521637101637	.3172333870879327
-1.6252365948165948	.31775164578800963
-1.6249515525315525	.3182699044880861
-1.6246665102465103	.31878816318816305
-1.6243814679614679	.31930642188824043
-1.6240964256764256	.3198246805883169
-1.6238113833913832	.3203429392883943
-1.623526341106341	.3208611979884708
-1.6232412988212985	.32137945668854817
-1.6229562565362567	.3218977153886242
-1.6226712142512143	.32241597408870115
-1.622386171966172	.3229342327887781
-1.6221011296811296	.32345249148885546
-1.6218160873960874	.32397075018893196
-1.621531045111045	.32448900888900933
-1.6212460028260027	.3250072675890858
-1.6209609605409603	.3255255262891632
-1.6206759182559183	.3260437849892397
-1.620390875970876	.3265620436893162
-1.6201058336858336	.32708030238939356
-1.6198207914007914	.32759856108947005
-1.619535749115749	.32811681978954743
-1.619250706830707	.3286350784896239
-1.6189656645456645	.32915333718970086
-1.6186806222606223	.3296715958897778
-1.6183955799755798	.3301898545898547
-1.6181105376905378	.3307081132899312
-1.6178254954054954	.3312263719900086
-1.6175404531204531	.3317446306900851
-1.6172554108354107	.33226288939016246
-1.6169703685503685	.3327811480902394
-1.6166853262653262	.3332994067903159
-1.6164002839802838	.33381766549039327
-1.6161152416952416	.33433592419046976
-1.6158301994101993	.3348541828905467
-1.6155451571251571	.3353724415906236
-1.615260114840115	.3358907002907001
-1.6149750725550727	.33640895899077705
-1.6146900302700302	.336927217690854
-1.614404987984988	.3374454763909309
-1.6141199456999455	.3379637350910083
-1.6138349034149033	.3384819937910848
-1.613549861129861	.3390002524911617
-1.6132648188448189	.33951851119123866
-1.6129797765597766	.34003676989131515
-1.6126947342747342	.34055502859139253
-1.612409691989692	.341073287291469
-1.6121246497046495	.3415915459915464
-1.6118396074196073	.34210980469162333
-1.611554565134565	.3426280633916998
-1.6112695228495229	.34314632209177676
-1.6109844805644806	.34366458079185325
-1.6106994382794384	.3441828394919302
-1.610414395994396	.34470109819200756
-1.6101293537093537	.34521935689208405
-1.6098443114243115	.345737615592161
-1.609559269139269	.3462558742922379
-1.6092742268542268	.34677413299231485
-1.6089891845691844	.34729239169239223
-1.6087041422841424	.3478106503924683
-1.6084190999991	.34832890909254566
-1.6081340577140577	.3488471677926226
-1.6078490154290153	.3493654264926995
-1.6075639731439733	.349883685192776
-1.6072789308589308	.35040194389285295
-1.6069938885738886	.3509202025929299
-1.6067088462888461	.3514384612930068
-1.606423804003804	.35195671999308376
-1.6061387617187617	.3524749786931607
-1.6058537194337195	.3529932373932372
-1.6055686771486772	.3535114960933141
-1.6052836348636348	.3540297547933915
-1.6049985925785926	.354548013493468
-1.6047135502935501	.35506627219354536
-1.604428508008508	.35558453089362185
-1.6041434657234654	.35610278959369923
-1.6038584234384234	.3566210482937757
-1.6035733811533812	.3571393069938522
-1.603288338868339	.35765756569392915
-1.6030032965832965	.3581758243940061
-1.6027182542982543	.358694083094083
-1.6024332120132119	.3592123417941604
-1.6021481697281696	.3597306004942369
-1.6018631274431274	.3602488591943138
-1.601578085158085	.36076711789439075
-1.601293042873043	.36128537659446724
-1.6010080005880005	.3618036352945446
-1.6007229583029583	.3623218939946211
-1.6004379160179159	.3628401526946985
-1.6001528737328738	.363358411394775
-1.5998678314478314	.3638766700948519
-1.5995827891627892	.36439492879492885
-1.5992977468777467	.3649131874950058
-1.5990127045927045	.3654314461950827
-1.5987276623076623	.36594970489515966
-1.59844262002262	.36646796359523615
-1.5981575777375778	.3669862222953131
-1.5978725354525354	.36750448099539
-1.5975874931674932	.36802273969546695
-1.5973024508824507	.36854099839554433
-1.5970174085974085	.3690592570956208
-1.596732366312366	.3695775157956982
-1.596447324027324	.3700957744957747
-1.5961622817422818	.3706140331958512
-1.5958772394572396	.3711322918959281
-1.5955921971721971	.37165055059600505
-1.595307154887155	.372168809296082
-1.5950221126021125	.37268706799615936
-1.5947370703170702	.37320532669623585
-1.5944520280320278	.37372358539631323
-1.5941669857469858	.3742418440963893
-1.5938819434619436	.3747601027964662
-1.5935969011769011	.3752783614965436
-1.593311858891859	.3757966201966201
-1.5930268166068164	.37631487889669746
-1.5927417743217742	.37683313759677395
-1.592456732036732	.3773513962968509
-1.5921716897516898	.3778696549969278
-1.5918866474666473	.37838791369700475
-1.5916016051816053	.37890617239708124
-1.5913165628965629	.3794244310971586
-1.5910315206115206	.3799426897972351
-1.5907464783264782	.3804609484973125
-1.590461436041436	.380979207197389
-1.5901763937563937	.3814974658974659
-1.5898913514713513	.3820157245975433
-1.589606309186309	.3825339832976198
-1.5893212669012668	.3830522419976967
-1.5890362246162246	.3835705006977732
-1.5887511823311822	.3840887593978506
-1.5884661400461402	.3846070180979271
-1.5881810977610977	.385125276798004
-1.5878960554760555	.38564353549808095
-1.587611013191013	.3861617941981579
-1.5873259709059708	.3866800528982348
-1.5870409286209284	.3871983115983122
-1.5867558863358864	.38771657029838824
-1.5864708440508442	.3882348289984652
-1.5861858017658017	.38875308769854255
-1.5859007594807595	.38927134639861904
-1.585615717195717	.3897896050986964
-1.5853306749106748	.3903078637987729
-1.5850456326256324	.3908261224988503
-1.5847605903405904	.3913443811989268
-1.5844755480555481	.3918626398990033
-1.584190505770506	.3923808985990802
-1.5839054634854635	.39289915729915714
-1.5836204212004212	.3934174159992341
-1.5833353789153788	.39393567469931146
-1.5830503366303366	.39445393339938795
-1.5827652943452941	.3949721920994653
-1.582480252060252	.3954904507995418
-1.5821952097752099	.3960087094996183
-1.5819101674901674	.3965269681996957
-1.5816251252051252	.3970452268997722
-1.5813400829200828	.39756348559984955
-1.5810550406350408	.39808174429992604
-1.5807699983499983	.398600003000003
-1.580484956064956	.3991182617000799
-1.5801999137799136	.39963652040015685
-1.5799148714948714	.4001547791002338
-1.5796298292098292	.4006730378003107
-1.579344786924787	.4011912965003872
-1.5790597446397445	.4017095552004646
-1.5787747023547023	.4022278139005411
-1.57848966006966	.402746072600618
-1.5782046177846176	.4032643313006954
-1.5779195754995754	.4037825900007719
-1.577634533214533	.40430084870084926
-1.577349490929491	.40481910740092575
-1.5770644486444487	.40533736610100224
-1.5767794063594065	.4058556248010792
-1.576494364074364	.4063738835011561
-1.5762093217893218	.40689214220123304
-1.5759242795042794	.4074104009013104
-1.5756392372192372	.4079286596013869
-1.575354194934195	.40844691830146385
-1.5750691526491525	.4089651770015408
-1.5747841103641105	.40948343570161727
-1.574499068079068	.41000169440169465
-1.5742140257940258	.41051995310177114
-1.5739289835089834	.4110382118018485
-1.5736439412239411	.411556470501925
-1.573358898938899	.41207472920200194
-1.5730738566538567	.4125929879020789
-1.5727888143688142	.4131112466021558
-1.5725037720837722	.4136295053022323
-1.5722187297987298	.4141477640023097
-1.5719336875136876	.41466602270238617
-1.5716486452286453	.4151842814024631
-1.5713636029436029	.41570254010254004
-1.5710785606585607	.416220798802617
-1.5707935183735182	.41673905750269435
-1.570508476088476	.41725731620277084
-1.5702234338034338	.4177755749028478
-1.5699383915183915	.41829383360292427
-1.569653349233349	.41881209230300165
-1.569368306948307	.41933035100307814
-1.5690832646632646	.4198486097031551
-1.5687982223782224	.420366868403232
-1.56851318009318	.42088512710330894
-1.5682281378081377	.4214033858033859
-1.5679430955230953	.42192164450346326
-1.5676580532380533	.4224399032035393
-1.567373010953011	.42295816190361624
-1.5670879686679686	.4234764206036936
-1.5668029263829264	.4239946793037701
-1.566517884097884	.4245129380038475
-1.5662328418128417	.425031196703924
-1.5659477995277993	.42554945540400135
-1.5656627572427573	.42606771410407784


==> Figures/realoptions.csv <==
mu,det,stoch
-1.324569351,0,0
-1.3227429552532532,14516135357892326e-21,0
-1.3209165595065064,58211908750683206e-21,0
-1.3190901637597596,0.0001308687569486709,0
-1.3172637680130133,0.00023226993409611725,0
-1.3154373722662664,0.0003622004953273757,0
-1.3136109765195196,0.0005204472805408838,0
-1.3117845807727728,0.0007067988983294089,0
-1.309958185026026,0.0009210457100649576,0
-1.3081317892792792,0.001162979814136768,0
-1.3063053935325326,0.00143239503034083,0
-1.3044789977857858,0.0017290868844193907,0
-1.3026526020390392,0.002052852592748921,0
-1.3008262062922924,0.0024034910471750284,0
-1.2989998105455456,0.0027808027999928256,0
-1.2971734147987988,0.003184590049071292,0
-1.2953470190520522,0.003614656623120126,0
-1.2935206233053054,0.004070807967097706,0
-1.2916942275585586,0.004552851127758656,0
-1.289867831811812,0.005060594739339667,0
-1.2880414360650652,0.0055938490093821345,0
-1.2862150403183183,0.006152425704690224,0
-1.2843886445715718,0.0067361381374230365,0
-1.282562248824825,0.007344801151319449,0
-1.2807358530780781,0.007978231108054394,0
-1.2789094573313313,0.008636245873725095,0
-1.2770830615845845,0.009318664805466127,0
-1.275256665837838,0.010025308738191822,0
-1.273430270091091,0.010755999971464914,0
-1.2716038743443445,0.011510562256490007,0
-1.2697774785975977,0.012288820783230646,0
-1.267951082850851,0.013090602167648806,0
-1.266124687104104,0.01391573443906553,0
-1.2642982913573573,0.014764047027641416,0
-1.2624718956106105,0.015635370751975908,0
-1.260645499863864,0.016529537806824052,0
-1.2588191041171173,0.01744638175092965,0
-1.2569927083703705,0.01838573749497356,0
-1.2551663126236237,0.019347441289635937,0
-1.2533399168768768,0.020331330713771547,0
-1.25151352113013,0.021337244662696677,0
-1.2496871253833834,0.022365023336586624,0
-1.2478607296366369,0.023414508228982903,0
-1.24603433388989,0.024485542115408706,0
-1.2442079381431432,0.025577969042091718,0
-1.2423815423963964,0.02669163431479334,0
-1.2405551466496496,0.027826384487742918,0
-1.238728750902903,0.028982067352676222,0
-1.2369023551561562,0.030158531927977083,0
-1.2350759594094094,0.031355628447921065,0
-1.2332495636626628,0.032573208352020135,0
-1.231423167915916,0.03381112427446759,0
-1.2295967721691692,0.035069230033681835,0
-1.2277703764224224,0.03634738062194835,0
-1.2259439806756758,0.03764543219515876,0
-1.224117584928929,0.03896324206264585,0
-1.2222911891821822,0.04030066867711431,0
-1.2204647934354356,0.041657571624665,0
-1.2186383976886888,0.04303381161491288,0
-1.216812001941942,0.044429250471197466,0
-1.2149856061951954,0.04584375112088442,0
-1.2131592104484485,0.04727717758575788,0
-1.2113328147017017,0.04872939497250238,0
-1.209506418954955,0.050200269463273585,0
-1.207680023208208,0.05168966830635697,0
-1.2058536274614615,0.05319745980691311,0
-1.204027231714715,0.05472351331780992,0
-1.2022008359679681,0.05626769923053942,0
-1.2003744402212213,0.05782988896621928,0
-1.1985480444744745,0.05940995496667822,0
-1.1967216487277277,0.06100777068562378,0
-1.1948952529809809,0.06262321057989242,0
-1.1930688572342345,0.06425615010078058,0
-1.1912424614874877,0.06590646568545637,0
-1.1894160657407409,0.06757403474845046,0
-1.187589669993994,0.06925873567322623,0
-1.1857632742472473,0.07096044780382782,0
-1.1839368785005004,0.072679051436605,0
-1.1821104827537536,0.07441442781201522,0
-1.180284087007007,0.07616645910650119,0
-1.1784576912602605,0.07793502842444305,0
-1.1766312955135136,0.0797200197901855,0
-1.1748048997667668,0.08152131814013795,0
-1.17297850402002,0.08333880931494773,0
-1.1711521082732732,0.08517238005174549,0
-1.1693257125265266,0.08702191797646158,0
-1.1674993167797798,0.08888731159621387,0
-1.165672921033033,0.09076845029176493,0
-1.1638465252862864,0.09266522431004888,0
-1.1620201295395396,0.09457752475676678,0
-1.1601937337927928,0.09650524358905004,0
-1.1583673380460462,0.09844827360819114,0
-1.1565409422992994,0.10040650845244113,0
-1.1547145465525526,0.10237984258987284,0
-1.1528881508058058,0.10436817131131002,0
-1.1510617550590592,0.10637139072332062,0
-1.1492353593123124,0.10838939774127444,0
-1.1474089635655658,0.11042209008246444,0
-1.145582567818819,0.11246936625929045,0
-1.1437561720720721,0.11453112557250593,0
-1.1419297763253253,0.11660726810452536,0
-1.1401033805785785,0.11869769471279366,0
-1.1382769848318317,0.12080230702321519,0
-1.1364505890850851,0.12292100742364347,0
-1.1346241933383385,0.12505369905742975,0
-1.1327977975915917,0.12720028581703002,0
-1.130971401844845,0.12936067233767054,0
-1.129145006098098,0.1315347639910719,0
-1.1273186103513513,0.1337224668792275,0
-1.1254922146046045,0.13592368782824135,0
-1.123665818857858,0.13813833438222034,0
-1.1218394231111113,0.1403663147972222,0
-1.1200130273643645,0.14260753803525797,0
-1.1181866316176177,0.14486191375834984,0
-1.1163602358708709,0.14712935232264146,0
-1.114533840124124,0.14940976477256254,0
-1.1127074443773775,0.1517030628350461,0
-1.1108810486306306,0.15400915891379682,0
-1.109054652883884,0.1563279660836134,0
-1.1072282571371372,0.15865939808476004,0
-1.1054018613903904,0.16100336931739,0
-1.1035754656436436,0.163359794836019,0
-1.101749069896897,0.1657285903440483,0
-1.0999226741501502,0.16810967218833722,0
-1.0980962784034034,0.17050295735382484,0
-1.0962698826566568,0.17290836345819946,0
-1.09444348690991,0.17532580874661707,0
-1.0926170911631632,0.17775521208646594,0
-1.0907906954164166,0.1801964929621788,0
-1.0889642996696698,0.18264957147009211,0
-1.087137903922923,0.18511436831335082,0
-1.0853115081761762,0.187590804796859,0
-1.0834851124294294,0.19007880282227538,0
-1.0816587166826828,0.19257828488305465,0
-1.079832320935936,0.19508917405953216,0
-1.0780059251891894,0.19761139401405275,0
-1.0761795294424426,0.20014486898614378,0
-1.0743531336956957,0.20268952378773059,0
-1.072526737948949,0.20524528379839477,0
-1.0707003422022021,0.20781207496067558,0
-1.0688739464554553,0.2103898237754117,0
-1.067047550708709,0.2129784572971255,0
-1.0652211549619621,0.21557790312944947,0
-1.0633947592152153,0.2181880894205908,0
-1.0615683634684685,0.22080894485883884,0
-1.0597419677217217,0.2234403986681101,0
-1.0579155719749749,0.22608238060353572,0
-1.0560891762282283,0.22873482094708592,0
-1.0542627804814817,0.23139765050323347,0
-1.0524363847347349,0.23407080059465665,0
-1.050609988987988,0.23675420305797995,0
-1.0487835932412413,0.2394477902395515,0
-1.0469571974944945,0.2421514949912598,0
-1.0451308017477479,0.24486525066638568,0
-1.043304406001001,0.24758899111549196,0
-1.0414780102542542,0.25032265068234905,0
-1.0396516145075076,0.25306616419989686,0
-1.0378252187607608,0.2558194669862425,0
-1.035998823014014,0.2585824948406921,0
-1.0341724272672672,0.2613551840398189,0
-1.0323460315205206,0.26413747133356674,0
-1.0305196357737738,0.2669292939413844,0
-1.028693240027027,0.2697305895483984,0
-1.0268668442802804,0.2725412963016172,0
-1.0250404485335336,0.27536135280616747,0
-1.0232140527867868,0.2781906981215672,0
-1.0213876570400402,0.281029271758027,0
-1.0195612612932934,0.2838770136727887,0
-1.0177348655465466,0.28673386426649056,0
-1.0159084697997998,0.28959976437957036,0
-1.014082074053053,0.2924746552886953,0
-1.0122556783063064,0.2953584787032248,0
-1.0104292825595598,0.29825117676170504,0
-1.008602886812813,0.30115269202839345,0
-1.0067764910660661,0.30406296748981354,0
-1.0049500953193193,0.30698194655133854,0
-1.0031236995725725,0.30990957303380834,0
-1.0012973038258257,0.3128457911701729,0
-0.9994709080790792,0.3157905456021657,0
-0.9976445123323324,0.3187437813770066,0
-0.9958181165855857,0.321705443944133,0
-0.9939917208388389,0.3246754791519599,0
-0.9921653250920921,0.32765383324466785,0
-0.9903389293453453,0.3306404528590192,0
-0.9885125335985986,0.3336352850212011,0
-0.986686137851852,0.33663827714369615,0
-0.9848597421051052,0.33964937702218295,0
-0.9830333463583584,0.3426685328324583,0
-0.9812069506116117,0.3456956931273908,0
-0.9793805548648649,0.34873080683389823,0
-0.977554159118118,0.35177382324995227,0
-0.9757277633713715,0.35482469204160905,0
-0.9739013676246248,0.35788336324006387,0
-0.972074971877878,0.36094978723873505,0
-0.9702485761311311,0.36402391479036833,0
-0.9684221803843844,0.36710569700416945,0
-0.9665957846376376,0.3701950853429606,0
-0.964769388890891,0.37329203162036056,0
-0.9629429931441442,0.37639648799799136,0
-0.9611165973973975,0.3795084069827065,0
-0.9592902016506507,0.38262774142384387,0
-0.9574638059039039,0.3857544445105045,0
-0.9556374101571571,0.38888846976885083,0
-0.9538110144104106,0.39202977105943015,0
-0.9519846186636638,0.3951783025745219,0
-0.950158222916917,0.39833401883550673,0
-0.9483318271701702,0.40149687469025813,0
-0.9465054314234235,0.404666825310556,0
-0.9446790356766767,0.40784382618952436,0
-0.9428526399299298,0.4110278331390878,0
-0.9410262441831834,0.414218802287453,0
-0.9391998484364366,0.4174166900766101,0
-0.9373734526896897,0.42062145325985434,0
-0.9355470569429429,0.4238330488993316,0
-0.9337206611961962,0.42705143436360327,0
-0.9318942654494494,0.43027656732523095,0
-0.9300678697027028,0.4335084057583842,0
-0.928241473955956,0.4367469079364675,0
-0.9264150782092093,0.4399920324297647,0
-0.9245886824624625,0.4432437381031102,0
-0.9227622867157157,0.44650198411357295,0
-0.9209358909689689,0.44976672990816385,0
-0.9191094952222224,0.45303793522156216,0
-0.9172830994754756,0.4563155600738606,0
-0.9154567037287288,0.4595995647683297,0
-0.913630307981982,0.4628899098892017,0
-0.9118039122352353,0.466186556299473,0
-0.9099775164884886,0.4694894651387248,0
-0.9081511207417418,0.4727985978209629,0
-0.9063247249949951,0.4761139160324736,0
-0.9044983292482484,0.47943538172970274,0
-0.9026719335015015,0.48276295713714673,0
-0.9008455377547547,0.4860966047452649,0
-0.8990191420080081,0.4894362873084096,0
-0.8971927462612613,0.49278196784277123,0
-0.8953663505145145,0.4961336096243436,0
-0.8935399547677678,0.4994911761869039,0
-0.8917135590210211,0.5028546313200123,0
-0.8898871632742743,0.5062239390670257,0
-0.8880607675275276,0.5095990637231299,0
-0.8862343717807808,0.5129799698333882,0
-0.8844079760340341,0.5163666221908053,0
-0.8825815802872874,0.5197589858344076,0
-0.8807551845405406,0.5231570260473426,0
-0.8789287887937938,0.5265607083549912,0
-0.8771023930470471,0.5299699985230947,0
-0.8752759973003004,0.5333848625558993,0
-0.8734496015535536,0.5368052666943193,0
-0.8716232058068069,0.5402311774141092,0
-0.8697968100600602,0.543662561424056,0
-0.8679704143133133,0.5470993856641844,0
-0.8661440185665665,0.5505416173039772,0
-0.8643176228198199,0.5539892237406124,0
-0.8624912270730731,0.5574421725972127,0
-0.8606648313263263,0.5609004317211101,0
-0.8588384355795796,0.5643639691821256,0
-0.8570120398328329,0.5678327532708637,0
-0.8551856440860861,0.5713067524970192,0
-0.8533592483393394,0.5747859355876992,0
-0.8515328525925926,0.5782702714857605,0
-0.8497064568458459,0.5817597293481581,0
-0.8478800610990992,0.5852542785443093,0
-0.8460536653523524,0.5887538886544701,0
-0.8442272696056056,0.5922585294681271,0
-0.842400873858859,0.5957681709823994,0
-0.8405744781121122,0.5992827834004584,0
-0.8387480823653654,0.6028023371299539,0.003129794086585885
-0.8369216866186188,0.6063268027814638,0.007695783453452843
-0.835095290871872,0.6098561511669429,0.012261772820319688
-0.8332688951251251,0.6133903532981961,0.01682776218718642
-0.8314424993783783,0.6169293803853602,0.021393751554053375
-0.8296161036316317,0.6204732038353958,0.02595974092092022
-0.8277897078848849,0.6240217952505936,0.03052573028778718
-0.8259633121381381,0.6275751264270962,0.035091719654654026
-0.8241369163913914,0.6311331693534257,0.03965770902152076
-0.8223105206446447,0.6346958962090287,0.04422369838838771
-0.8204841248978979,0.6382632793628306,0.04878968775525456
-0.8186577291511512,0.6418352913718027,0.05335567712212151
-0.8168313334044044,0.6454119049795425,0.05792166648898836
-0.8150049376576577,0.6489930931148601,0.0624876558558552
-0.813178541910911,0.6525788288903842,0.06705364522272204
-0.8113521461641642,0.656169085601174,0.07161963458958889
-0.8095257504174175,0.6597638367233442,0.07618562395645585
-0.8076993546706708,0.6633630559127006,0.08075161332332269
-0.805872958923924,0.6669667170033879,0.08531760269018954
-0.8040465631771772,0.6705747940065483,0.08988359205705639
-0.8022201674304306,0.6741872611089897,0.09444958142392322
-0.8003937716836838,0.6778040926718676,0.09901557079079018
-0.7985673759369369,0.681425263229374,0.10358156015765703
-0.7967409801901902,0.6850507474874405,0.10814754952452388
-0.7949145844434435,0.6886805203224513,0.11271353889139071
-0.7930881886966967,0.692314556779964,0.11727952825825756
-0.79126179294995,0.6959528320734442,0.12184551762512452
-0.7894353972032032,0.6995953215830084,0.12641150699199136
-0.7876090014564565,0.7032420008541773,0.13097749635885822
-0.7857826057097097,0.7068928455966407,0.13554348572572505
-0.783956209962963,0.710547831683032,0.1401094750925919
-0.7821298142162162,0.7142069351477098,0.14467546445945886
-0.7803034184694695,0.7178701321855535,0.1492414538263257
-0.7784770227227228,0.7215373991507668,0.15380744319319253
-0.776650626975976,0.7252087125556899,0.1583734325600594
-0.7748242312292293,0.7288840490696238,0.16293942192692623
-0.7729978354824826,0.7325633855176609,0.1675054112937932
-0.7711714397357358,0.7362466988795292,0.17207140066066004
-0.769345043988989,0.7399339662884417,0.17663739002752687
-0.7675186482422424,0.7436251650299572,0.18120337939439374
-0.7656922524954956,0.7473202725408513,0.18576936876126068
-0.7638658567487487,0.7510192664079948,0.19033535812812752
-0.762039461002002,0.7547221243672402,0.19490134749499427
-0.7602130652552553,0.7584288243023213,0.19946733686186133
-0.7583866695085085,0.7621393442437556,0.20403332622872805
-0.7565602737617618,0.7658536623677638,0.20859931559559503
-0.754733878015015,0.7695717569951871,0.21316530496246186
-0.7529074822682683,0.773293606590425,0.21773129432932858
-0.7510810865215216,0.7770191897603717,0.22229728369619567
-0.7492546907747748,0.780748485253368,0.2268632730630624
-0.747428295028028,0.784481471958157,0.23142926242992948
-0.7456018992812814,0.7882181289028523,0.2359952517967962
-0.7437755035345346,0.7919584352539089,0.24056124116366293
-0.7419491077877878,0.7957023703151094,0.24512723053053
-0.7401227120410412,0.7994499135265517,0.24969321989739673
-0.7382963162942944,0.8032010444636509,0.2542592092642638
-0.7364699205475476,0.8069557428361434,0.2588251986311305
-0.7346435248008008,0.8107139884871021,0.26339118799799727
-0.7328171290540542,0.8144757613919591,0.26795717736486435
-0.7309907333073073,0.8182410416575367,0.27252316673173105
-0.7291643375605605,0.8220098095210853,0.27708915609859813
-0.7273379418138138,0.8257820453493302,0.2816551454654649
-0.7255115460670671,0.8295577296375228,0.2862211348323316
-0.7236851503203203,0.8333368430085025,0.29078712419919867
-0.7218587545735736,0.837119366211766,0.2953531135660654
-0.7200323588268268,0.8409052801225433,0.2999191029329325
-0.7182059630800801,0.8446945657408789,0.3044850922997992
-0.7163795673333334,0.8484872041907244,0.30905108166666595
-0.7145531715865866,0.8522831767190376,0.31361707103353303
-0.7127267758398399,0.8560824646948826,0.31818306040039973
-0.7109003800930932,0.8598850496085455,0.3227490497672668
-0.7090739843463464,0.8636909130706538,0.32731503913413357
-0.7072475885995996,0.8675000368113,0.33188102850100026
-0.705421192852853,0.8713124026791774,0.33644701786786735
-0.7035947971061062,0.8751279926407177,0.3410130072347341
-0.7017684013593594,0.878946788779238,0.34557899660160113
-0.6999420056126127,0.882768773294097,0.3501449859684679
-0.698115609865866,0.8865939284998505,0.35471097533533474
-0.6962892141191191,0.8904222368254219,0.35927696470220166
-0.6944628183723724,0.8942536808132744,0.3638429540690684
-0.6926364226256256,0.8980882431185888,0.3684089434359355
-0.6908100268788789,0.9019259065084544,0.3729749328028022
-0.6889836311321321,0.905766653861058,0.37754092216966906
-0.6871572353853854,0.909610468164884,0.38210691153653603
-0.6853308396386386,0.9134573325179184,0.3866729009034027
-0.6835044438918919,0.917307230126865,0.3912388902702698
-0.6816780481451452,0.9211601443063574,0.39580487963713656
-0.6798516523983984,0.9250160584781885,0.40037086900400337
-0.6780252566516517,0.9288749561705353,0.40493685837087035
-0.676198860904905,0.9327368210172002,0.4095028477377371
-0.6743724651581582,0.9366016367568488,0.4140688371046041
-0.6725460694114114,0.940469387232261,0.4186348264714709
-0.6707196736646648,0.9443400563895826,0.42320081583833774
-0.668893277917918,0.9482136282775883,0.42776680520520466
-0.6670668821711712,0.9520900870469432,0.4323327945720714
-0.6652404864244245,0.9559694169494786,0.4368987839389385
-0.6634140906776778,0.9598516023374646,0.4414647733058052
-0.661587694930931,0.963736627662896,0.44603076267267205
-0.6597612991841842,0.9676244774767798,0.45059675203953903
-0.6579349034374374,0.9715151364284282,0.4551627414064057
-0.6561085076906907,0.9754085892647602,0.4597287307732728
-0.654282111943944,0.9793048208296021,0.46429472014013956
-0.6524557161971972,0.9832038160630023,0.4688607095070064
-0.6506293204504505,0.9871055600005454,0.47342669887387334
-0.6488029247037038,0.9910100377726716,0.4779926882407401
-0.646976528956957,0.994917234604004,0.4825586776076072
-0.6451501332102102,0.9988271358126816,0.4871246669744739
-0.6433237374634635,1.0027397268096934,0.49169065634134074
-0.6414973417167168,1.0066549930982196,0.4962566457082077
-0.63967094596997,1.0105729202729845,0.5008226350750744
-0.6378445502232232,1.0144934940196002,0.5053886244419415
-0.6360181544764766,1.0184167001139295,0.5099546138088082
-0.6341917587297298,1.0223425244214452,0.514520603175675
-0.632365362982983,1.0262709528965965,0.5190865925425421
-0.6305389672362363,1.0302019715821842,0.5236525819094089
-0.6287125714894896,1.0341355666087315,0.5282185712762758
-0.6268861757427427,1.0380717241938728,0.5327845606431426
-0.625059779995996,1.042010430641734,0.5373505500100094
-0.6232333842492492,1.0459516723423254,0.5419165393768763
-0.6214069885025025,1.0498954357709382,0.5464825287437433
-0.6195805927557558,1.0538417074875444,0.5510485181106102
-0.617754197009009,1.0577904741362003,0.5556145074774769
-0.6159278012622623,1.0617417224444572,0.5601804968443438
-0.6141014055155156,1.0656954392227769,0.5647464862112107
-0.6122750097687688,1.0696516113639456,0.5693124755780775
-0.610448614022022,1.0736102258425029,0.5738784649449445
-0.6086222182752754,1.0775712697141662,0.5784444543118112
-0.6067958225285286,1.0815347301152618,0.583010443678678
-0.6049694267817818,1.0855005942621614,0.5875764330455451
-0.6031430310350351,1.089468849450723,0.5921424224124119
-0.6013166352882884,1.0934394830557386,0.5967084117792788
-0.5994902395415416,1.09741248253038,0.6012744011461456
-0.5976638437947948,1.1013878354056477,0.6058403905130124
-0.5958374480480481,1.1053655292898394,0.6104063798798793
-0.5940110523013014,1.1093455518680018,0.6149723692467463
-0.5921846565545545,1.1133278909014017,0.6195383586136132
-0.5903582608078078,1.1173125342269927,0.6241043479804799
-0.588531865061061,1.1212994697568903,0.6286703373473468
-0.5867054693143143,1.1252886854778523,0.6332363267142137
-0.5848790735675676,1.129280169450754,0.6378023160810805
-0.5830526778208208,1.1332739098100817,0.6423683054479475
-0.5812262820740741,1.1372698947634174,0.6469342948148143
-0.5793998863273274,1.141268112590933,0.651500284181681
-0.5775734905805806,1.1452685516448882,0.6560662735485481
-0.5757470948338338,1.1492712003491303,0.6606322629154149
-0.5739206990870872,1.153276047198603,0.6651982522822818
-0.5720943033403404,1.1572830807588532,0.6697642416491487
-0.5702679075935936,1.1612922896655402,0.6743302310160154
-0.5684415118468469,1.1653036626239586,0.6788962203828823
-0.5666151161001002,1.1693171884085525,0.6834622097497492
-0.5647887203533534,1.1733328558624383,0.6880281991166162
-0.5629623246066067,1.1773506538969372,0.692594188483483
-0.5611359288598599,1.1813705714911027,0.6971601778503498
-0.5593095331131132,1.1853925976912532,0.7017261672172167
-0.5574831373663665,1.1894167216105116,0.7062921565840835
-0.5556567416196196,1.1934429324283466,0.7108581459509505
-0.5538303458728729,1.1974712193901174,0.7154241353178173
-0.5520039501261262,1.2015015718066215,0.719990124684684
-0.5501775543793794,1.205533979053644,0.7245561140515511
-0.5483511586326326,1.2095684305715166,0.7291221034184179
-0.5465247628858859,1.2136049158646718,0.7336880927852848
-0.5446983671391392,1.2176434245012109,0.7382540821521517
-0.5428719713923924,1.221683946112458,0.7428200715190184
-0.5410455756456456,1.2257264703925368,0.7473860608858853
-0.539219179898899,1.2297709870979405,0.7519520502527522
-0.5373927841521522,1.233817486047104,0.7565180396196192
-0.5355663884054054,1.2378659571199815,0.7610840289864861
-0.5337399926586587,1.2419163902576318,0.7656500183533528
-0.531913596911912,1.2459687754617952,0.7702160077202197
-0.5300872011651652,1.2500231027944888,0.7747819970870866
-0.5282608054184185,1.25407936237759,0.7793479864539535
-0.5264344096716717,1.2581375443924327,0.7839139758208203
-0.524608013924925,1.2621976390794036,0.7884799651876871
-0.5227816181781783,1.266259636737541,0.7930459545545541
-0.5209552224314314,1.2703235277241363,0.7976119439214209
-0.5191288266846847,1.2743893024543391,0.8021779332882879
-0.517302430937938,1.2784569514007722,0.8067439226551547
-0.5154760351911912,1.2825264650931292,0.8113099120220214
-0.5136496394444444,1.2865978341178042,0.8158759013888885
-0.5118232436976978,1.2906710491174942,0.8204418907557552
-0.509996847950951,1.2947461007908279,0.8250078801226222
-0.5081704522042042,1.298822979891987,0.8295738694894891
-0.5063440564574575,1.3029016772303297,0.8341398588563558
-0.5045176607107108,1.306982183670019,0.8387058482232228
-0.502691264963964,1.3110644901296553,0.8432718375900896
-0.5008648692172172,1.3151485875819073,0.8478378269569565
-0.49903847347047053,1.3192344670531488,0.8524038163238233
-0.4972120777237237,1.3233221196231046,0.8569698056906901
-0.49538568197697697,1.3274115364244794,0.8615357950575572
-0.49355928623023027,1.3315027086426139,0.8661017844244239
-0.4917328904834835,1.335595627515123,0.8706677737912909
-0.48990649473673675,1.3396902843315535,0.8752337631581577
-0.48808009898999005,1.343786670433029,0.8797997525250244
-0.4862537032432433,1.3478847772119107,0.8843657418918915
-0.4844273074964965,1.3519845961114498,0.8889317312587582
-0.48260091174974984,1.3560861186254485,0.8934977206256252
-0.480774516003003,1.3601893362979247,0.8980637099924921
-0.47894812025625627,1.3642942407227747,0.9026296993593588
-0.47712172450950957,1.3684008235434413,0.9071956887262258
-0.4752953287627628,1.3725090764525825,0.9117616780930926
-0.473468933016016,1.3766189911917432,0.9163276674599595
-0.47164253726926936,1.380730559551032,0.9208936568268263
-0.46981614152252255,1.3848437733687973,0.9254596461936931
-0.4679897457757758,1.388958624531305,0.9300256355605602
-0.4661633500290291,1.3930751049724202,0.9345916249274269
-0.46433695428228233,1.397193206673294,0.939157614294294
-0.4625105585355355,1.401312921662047,0.9437236036611607
-0.4606841627887889,1.40543424201346,0.9482895930280274
-0.4588577670420421,1.4095571598486611,0.9528555823948945
-0.4570313712952953,1.4136816673348234,0.9574215717617612
-0.45520497554854855,1.4178077566848546,0.9619875611286283
-0.45337857980180185,1.4219354201571046,0.9665535504954951
-0.4515521840550551,1.4260646500550516,0.9711195398623618
-0.4497257883083083,1.4301954387270164,0.9756855292292288
-0.44789939256156164,1.4343277785658577,0.9802515185960956
-0.4460729968148148,1.4384616620086834,0.9848175079629626
-0.44424660106806807,1.442597081536558,0.9893834973298293
-0.44242020532132137,1.4467340296742122,0.9939494866966961
-0.4405938095745746,1.4508724989897561,0.9985154760635632
-0.4387674138278278,1.4550124820943933,1.0030814654304299
-0.43694101808108116,1.4591539716421367,1.007647454797297
-0.43511462233433434,1.4632969603295307,1.0122134441641637
-0.4332882265875876,1.4674414408953702,1.0167794335310305
-0.4314618308408409,1.471587406120423,1.0213454228978975
-0.42963543509409413,1.4757348488271531,1.0259114122647643
-0.4278090393473473,1.4798837618794516,1.0304774016316314
-0.4259826436006007,1.484034138182363,1.0350433909984982
-0.4241562478538539,1.4881859706818144,1.0396093803653648
-0.4223298521071071,1.4923392523643524,1.0441753697322318
-0.42050345636036046,1.4964939762568745,1.0487413590990986
-0.41867706061361365,1.5006501354263682,1.0533073484659656
-0.4168506648668669,1.5048077229796468,1.0578733378328324
-0.4150242691201202,1.508966732063091,1.0624393271996992
-0.41319787337337344,1.51312715586239,1.067005316566566
-0.4113714776266266,1.5172889876022881,1.0715713059334329
-0.40954508187987987,1.521452220546329,1.0761372953003
-0.40771868613313317,1.5256168479966044,1.0807032846671667
-0.4058922903863864,1.5297828632935007,1.0852692740340335
-0.4040658946396396,1.5339502598154546,1.0898352634009005
-0.40223949889289295,1.5381190309787034,1.0944012527677671
-0.40041310314614614,1.5422891702370405,1.0989672421346344
-0.3985867073993994,1.5464606710815727,1.103533231501501
-0.3967603116526527,1.5506335270404779,1.108099220868368
-0.39493391590590593,1.5548077316787645,1.112665210235235
-0.3931075201591592,1.558983278598034,1.1172311996021016
-0.3912811244124125,1.5631601614362485,1.1217971889689686
-0.3894547286656657,1.5673383738674849,1.1263631783358354
-0.3876283329189189,1.5715179096017171,1.1309291677027025
-0.38580193717217226,1.5756987623845704,1.1354951570695693
-0.38397554142542545,1.5798809259971005,1.140061146436436
-0.3821491456786787,1.5840643942555614,1.1446271358033029
-0.380322749931932,1.5882491610111809,1.1491931251701697
-0.37849635418518524,1.5924352201499334,1.1537591145370365
-0.3766699584384384,1.5966225655923214,1.1583251039039035
-0.3748435626916918,1.6008111912931469,1.1628910932707703
-0.37301716694494497,1.605001091241294,1.1674570826376374
-0.3711907711981982,1.6091922594595163,1.172023072004504
-0.3693643754514515,1.6133846900042101,1.1765890613713708
-0.36753797970470475,1.6175783769652028,1.1811550507382378
-0.36571158395795794,1.6217733144655422,1.1857210401051046
-0.3638851882112112,1.6259694966612797,1.1902870294719718
-0.36205879246446454,1.630166917741261,1.1948530188388384
-0.36023239671771773,1.6343655719269166,1.1994190082057052
-0.358406000970971,1.6385654534720526,1.2039849975725723
-0.35657960522422427,1.6427665566626506,1.2085509869394389
-0.3547532094774775,1.6469688758166503,1.213116976306306
-0.3529268137307307,1.6511724052837553,1.217682965673173
-0.35110041798398406,1.6553771394452288,1.2222489550400397
-0.34927402223723725,1.6595830727136927,1.2268149444069065
-0.3474476264904905,1.6637901995329294,1.2313809337737733
-0.3456212307437438,1.6679985143776805,1.2359469231406401
-0.34379483499699703,1.6722080117534526,1.2405129125075072
-0.3419684392502502,1.6764186861963213,1.245078901874374
-0.3401420435035036,1.6806305322727373,1.2496448912412408
-0.33831564775675677,1.684843544579336,1.2542108806081076
-0.33648925201001,1.6890577177427448,1.2587768699749746
-0.3346628562632633,1.693273046419392,1.2633428593418412
-0.33283646051651655,1.6974895252953204,1.2679088487087082
-0.33101006476976974,1.701707149086,1.2724748380755753
-0.3291836690230231,1.7059259125361432,1.277040827442442
-0.32735727327627634,1.710145810419514,1.281606816809309
-0.3255308775295295,1.7143668375387526,1.2861728061761757
-0.3237044817827829,1.7185889887251922,1.2907387955430425
-0.32187808603603607,1.7228122588386727,1.2953047849099097
-0.3200516902892893,1.7270366427673682,1.2998707742767766
-0.3182252945425425,1.7312621354276039,1.3044367636436434
-0.31639889879579586,1.735488731763681,1.3090027530105102
-0.31457250304904905,1.739716426747702,1.313568742377377
-0.3127461073023023,1.7439452153793966,1.3181347317442438
-0.3109197115555556,1.7481750926859425,1.3227007211111108
-0.30909331580880883,1.7524060537218027,1.3272667104779776
-0.307266920062062,1.7566380935685477,1.3318326998448444
-0.3054405243153154,1.7608712073346888,1.3363986892117112
-0.30361412856856856,1.7651053901555076,1.340964678578578
-0.3017877328218218,1.7693406371928913,1.3455306679454448
-0.29996133707507516,1.773576943635164,1.350096657312312
-0.29813494132832835,1.7778143046969248,1.3546626466791787
-0.2963085455815816,1.7820527156188786,1.3592286360460455
-0.2944821498348349,1.7862921716676783,1.3637946254129125
-0.29265575408808814,1.7905326681357634,1.3683606147797793
-0.2908293583413413,1.7947742003411955,1.3729266041466466
-0.2890029625945947,1.7990167636275016,1.3774925935135132
-0.28717656684784787,1.803260353363515,1.38205858288038
-0.2853501711011011,1.8075049649432178,1.386624572247247
-0.2835237753543544,1.8117505937855871,1.3911905616141138
-0.28169737960760766,1.8159972353344374,1.3957565509809806
-0.27987098386086084,1.820244885058266,1.4003225403478476
-0.2780445881141142,1.8244935384501038,1.4048885297147145
-0.2762181923673674,1.8287431910273593,1.4094545190815813
-0.27439179662062063,1.83299383833167,1.414020508448448
-0.27256540087387393,1.837245475928752,1.4185864978153149
-0.2707390051271272,1.8414980994082524,1.4231524871821817
-0.26891260938038036,1.8457517043835994,1.4277184765490487
-0.2670862136336336,1.8500062864918583,1.4322844659159157
-0.26525981788688696,1.8542618413935814,1.4368504552827823
-0.26343342214014015,1.858518364772669,1.4414164446496494
-0.2616070263933934,1.8627758523362212,1.4459824340165162
-0.2597806306466467,1.8670342998143963,1.4505484233833827
-0.25795423489989994,1.871293702960269,1.45511441275025
-0.2561278391531531,1.8755540575496934,1.4596804021171168
-0.2543014434064065,1.8798153593811544,1.4642463914839838
-0.25247504765965967,1.8840776042756382,1.4688123808508504
-0.2506486519129129,1.888340788076488,1.4733783702177172
-0.24882225616616624,1.8926049066492705,1.4779443595845843
-0.24699586041941946,1.896869955881638,1.4825103489514513
-0.24516946467267267,1.9011359316831944,1.487076338318318
-0.243343068925926,1.905402829985358,1.491642327685185
-0.24151667317917921,1.9096706467412332,1.4962083170520517
-0.23969027743243243,1.9139393779254747,1.5007743064189185
-0.23786388168568576,1.9182090195341537,1.5053402957857853
-0.23603748593893897,1.9224795675846347,1.5099062851526526
-0.2342110901921922,1.926751018115438,1.5144722745195192
-0.23238469444544552,1.9310233671861168,1.519038263886386
-0.23055829869869873,1.9352966108771228,1.523604253253253
-0.22873190295195195,1.939570745289685,1.5281702426201196
-0.22690550720520528,1.9438457665456805,1.5327362319869866
-0.2250791114584585,1.948121670787511,1.5373022213538536
-0.2232527157117117,1.952398454177976,1.5418682107207202
-0.22142631996496492,1.9566761129001498,1.5464342000875873
-0.21959992421821828,1.9609546431572582,1.551000189454454
-0.2177735284714715,1.9652340411725582,1.555566178821321
-0.2159471327247247,1.969514303189215,1.560132168188188
-0.21412073697797804,1.9737954254701826,1.5646981575550547
-0.21229434123123125,1.978077404298082,1.5692641469219217
-0.21046794548448447,1.9823602359750876,1.5738301362887885
-0.2086415497377378,1.9866439168228027,1.5783961256556553
-0.206815153990991,1.990928443182145,1.5829621150225224
-0.20498875824424428,1.9952138114132312,1.587528104389389
-0.2031623624974975,1.9995000178952629,1.592094093756256
-0.20133596675075077,2.003787059026407,1.5966600831231228
-0.19950957100400404,2.0080749312236814,1.6012260724899896
-0.19768317525725726,2.0123636309228505,1.6057920618568569
-0.19585677951051053,2.0166531545783,1.6103580512237234
-0.1940303837637638,2.0209434986629344,1.6149240405905905
-0.19220398801701702,2.025234659668063,1.619490029957457
-0.1903775922702703,2.0295266341032847,1.6240560193243239
-0.1885511965235235,2.0338194184963942,1.6286220086911911
-0.1867248007767768,2.0381130093932525,1.633187998058058
-0.18489840503003008,2.0424074033576867,1.6377539874249245
-0.1830720092832833,2.04670259697139,1.6423199767917915
-0.18124561353653657,2.0509985868338094,1.6468859661586583
-0.17941921778978984,2.0552953695620335,1.6514519555255254
-0.17759282204304305,2.0595929417906977,1.6560179448923922
-0.17576642629629632,2.063891300171873,1.660583934259259
-0.1739400305495496,2.0681904413749668,1.6651499236261258
-0.1721136348028028,2.0724903620866106,1.6697159129929926
-0.17028723905605608,2.0767910590105685,1.6742819023598599
-0.16846084330930935,2.081092528867632,1.6788478917267267
-0.16663444756256257,2.0853947683955147,1.6834138810935932
-0.16480805181581584,2.089697774348756,1.68797987046046
-0.16298165606906906,2.094001543498613,1.6925458598273269
-0.16115526032232233,2.0983060726329774,1.6971118491941943
-0.1593288645755756,2.1026113585562625,1.701677838561061
-0.15750246882882882,2.106917398089311,1.7062438279279277
-0.15567607308208212,2.1112241880692983,1.7108098172947943
-0.1538496773353354,2.115531725349634,1.7153758066616611
-0.1520232815885886,2.1198400067998664,1.7199417960285284
-0.15019688584184188,2.1241490293055847,1.7245077853953954
-0.14837049009509515,2.1284587897683345,1.7290737747622622
-0.14654409434834836,2.132769285105507,1.7336397641291288
-0.14471769860160164,2.1370805122502654,1.7382057534959956
-0.14289130285485485,2.141392468151431,1.7427717428628626
-0.14106490710810812,2.145705149773402,1.7473377322297294
-0.1392385113613614,2.1500185540960715,1.7519037215965965
-0.1374121156146146,2.154332678114718,1.7564697109634633
-0.13558571986786788,2.158647518839923,1.7610357003303299
-0.13375932412112115,2.1629630732974836,1.765601689697197
-0.13193292837437437,2.1672793385283193,1.770167679064064
-0.13010653262762764,2.1715963115883867,1.7747336684309305
-0.1282801368808809,2.1759139895485893,1.7792996577977975
-0.12645374113413413,2.1802323694946915,1.7838656471646643
-0.12462734538738741,2.1845514485272295,1.7884316365315316
-0.12280094964064069,2.188871223761425,1.7929976258983982
-0.1209745538938939,2.193191692327101,1.797563615265265
-0.11914815814714717,2.1975128513685958,1.8021296046321318
-0.11732176240040039,2.2018346980446792,1.8066955939989986
-0.11549536665365367,2.2061572295284657,1.8112615833658658
-0.11366897090690695,2.210480443007334,1.8158275727327327
-0.11184257516016016,2.214804335682846,1.8203935620995995
-0.11001617941341343,2.2191289047706557,1.824959551466466
-0.1081897836666667,2.223454147500435,1.8295255408333329
-0.10636338791991992,2.2277800611157885,1.8340915302002
-0.1045369921731732,2.232106642874175,1.838657519567067
-0.10271059642642646,2.2364338900468272,1.8432235089339337
-0.10088420067967968,2.240761799918664,1.8477894983008005
-0.09905780493293297,2.2450903697882287,1.8523554876676673
-0.09723140918618624,2.24941959696759,1.8569214770345346
-0.09540501343943945,2.2537494787822774,1.8614874664014014
-0.09357861769269273,2.2580800125711966,1.866053455768268
-0.09175222194594594,2.2624111956865547,1.8706194451351348
-0.08992582619919921,2.266743025493783,1.8751854345020016
-0.08809943045245248,2.271075499371464,1.8797514238688688
-0.0862730347057057,2.2754086147112447,1.8843174132357356
-0.08444663895895897,2.279742368917777,1.8888834026026025
-0.08262024321221226,2.2840767594086335,1.8934493919694693
-0.08079384746546547,2.2884117836142286,1.8980153813363358
-0.07896745171871875,2.2927474389777545,1.902581370703203
-0.07714105597197202,2.2970837229551058,1.90714736007007
-0.07531466022522523,2.301420633014797,1.911713349436937
-0.0734882644784785,2.305758166637904,1.9162793388038035
-0.07166186873173172,2.310096321317983,1.9208453281706703
-0.06983547298498499,2.3144350945610035,1.9254113175375374
-0.06800907723823828,2.3187744838852686,1.9299773069044042
-0.0661826814914915,2.323114486821359,1.934543296271271
-0.06435628574474477,2.327455100912049,1.939109285638138
-0.06252988999799804,2.331796323712243,1.9436752750050048
-0.06070349425125125,2.33613815278891,1.9482412643718718
-0.058877098504504524,2.340480585721006,1.9528072537387386
-0.057050702757757796,2.344823620099408,1.9573732431056052
-0.05522430701101102,2.349167253526856,1.961939232472472
-0.05339791126426429,2.3535114836178685,1.966505221839339
-0.05157151551751756,2.3578563079986865,1.9710712112062063
-0.04974511977077078,2.362201724307211,1.975637200573073
-0.047918724024024056,2.3665477301929183,1.9802031899399397
-0.04609232827727727,2.3708943233168203,1.9847691793068065
-0.044265932530530544,2.375241501351372,1.989335168673673
-0.042439536783783816,2.3795892619804238,1.9939011580405406
-0.04061314103703703,2.3839376028991577,1.9984671474074074
-0.03878674529029031,2.388286521814013,2.003033136774274
-0.03696034954354358,2.3926360164426277,2.007599126141141
-0.0351339537967968,2.3969860845137765,2.0121651155080076
-0.03330755805005007,2.4013367237673027,2.016731104874875
-0.03148116230330335,2.405687931954064,2.0212970942417416
-0.02965476655655656,2.4100397068358608,2.0258630836086082
-0.027828370809809835,2.4143920461853803,2.0304290729754753
-0.02600197506306311,2.4187449477861365,2.0349950623423423
-0.024175579316316326,2.423098409432401,2.0395610517092093
-0.022349183569569598,2.427452428929155,2.044127041076076
-0.020522787822822817,2.4318070040920188,2.0486930304429425
-0.01869639207607609,2.4361621327471927,2.0532590198098095
-0.016869996329329364,2.440517812731401,2.057825009176676
-0.01504360058258258,2.4448740418918375,2.0623909985435436
-0.013217204835835853,2.4492308180860896,2.0669569879104106
-0.011390809089089128,2.453588139182102,2.0715229772772767
-0.009564413342342344,2.457946003058105,2.0760889666441438
-0.007738017595595618,2.4623044076025584,2.0806549560110104
-0.005911621848848892,2.4666633507140965,2.085220945377878
-0.004085226102102108,2.47102283030147,2.089786934744745
-0.002258830355355382,2.47538284428349,2.0943529241116114
-0.0004324346086085988,2.4797433905889714,2.0989189134784785
0.0013939611381381277,2.4841044671566777,2.103484902845345
0.003220356884884854,2.4884660719352683,2.108050892212212
0.0050467526316316375,2.4928282028832345,2.112616881579079
0.006873148378378363,2.4971908579688513,2.1171828709459457
0.00869954412512509,2.501554035170126,2.1217488603128127
0.010525939871871873,2.5059177324747397,2.1263148496796793
0.0123523356186186,2.510281947879991,2.130880839046547
0.014178731365365327,2.5146466793927473,2.1354468284134134
0.01600512711211211,2.5190119250293845,2.14001281778028
0.017831522858858837,2.5233776828157453,2.144578807147147
0.019657918605605562,2.5277439507870816,2.1491447965140136
0.021484314352352346,2.5321107269879968,2.153710785880881
0.02331071009909907,2.5364780094724027,2.1582767752477476
0.025137105845845855,2.5408457963034645,2.1628427646146147
0.02696350159259258,2.5452140855535466,2.1674087539814813
0.02878989733933931,2.549582875304165,2.171974743348348
0.030616293086086092,2.553952163645942,2.1765407327152153
0.032442688832832814,2.5583219486785373,2.181106722082082
0.03426908457957954,2.562692228510623,2.185672711448949
0.036095480326326326,2.567063001259817,2.1902387008158155
0.037921876073073055,2.5714342650526385,2.194804690182682
0.039748271819819776,2.5758060180244633,2.1993706795495496
0.04157466756656656,2.580178258319462,2.203936668916416
0.04340106331331329,2.5845509840905683,2.208502658283283
0.04522745906006007,2.5889241934994223,2.2130686476501498
0.0470538548068068,2.5932978847163213,2.217634637017017
0.04888025055355352,2.5976720559201762,2.2222006263838843
0.050706646300300307,2.6020467052984597,2.2267666157507504
0.052533042047047035,2.6064218310471694,2.2313326051176174
0.05435943779379376,2.610797431370764,2.235898594484484
0.05618583354054055,2.6151735044821347,2.240464583851351
0.05801222928728727,2.6195500486025503,2.245030573218218
0.059838625034034,2.6239270619616097,2.249596562585085
0.06166502078078078,2.628304542797202,2.254162551951952
0.0634914165275275,2.632682489355458,2.2587285413188187
0.06531781227427423,2.6370608998907032,2.2632945306856853
0.06714420802102102,2.6414397726654206,2.2678605200525523
0.06897060376776774,2.645819105950198,2.2724265094194194
0.07079699951451453,2.650198898023688,2.2769924987862864
0.07262339526126126,2.654579147172563,2.281558488153153
0.07444979100800798,2.658959851691476,2.28612447752002
0.07627618675475477,2.6633410098830073,2.290690466886887
0.07810258250150148,2.6677226200576314,2.2952564562537536
0.07992897824824821,2.67210468053367,2.29982244562062
0.081755373994995,2.676487189637251,2.3043884349874872
0.08358176974174172,2.680870145702264,2.3089544243543543
0.08540816548848845,2.685253547070315,2.3135204137212213
0.08723456123523524,2.689637392090697,2.3180864030880883
0.08906095698198196,2.6940216791203335,2.3226523924549545
0.09088735272872875,2.698406406523747,2.3272183818218215
0.09271374847547546,2.702791572673021,2.3317843711886885
0.09454014422222219,2.70717717594774,2.3363503605555556
0.09636653996896898,2.7115632147349746,2.3409163499224226
0.0981929357157157,2.715949687429222,2.345482339289289
0.10001933146246243,2.7203365924323806,2.3500483286561558
0.10184572720920922,2.7247239281536912,2.3546143180230223
0.10367212295595594,2.7291116930097226,2.35918030738989
0.10549851870270267,2.733499885424314,2.363746296756757
0.10732491444944946,2.737888503828531,2.3683122861236234
0.10915131019619617,2.7422775466606475,2.3728782754904905
0.1109777059429429,2.7466670123660903,2.377444264857357
0.11280410168968968,2.751056899397413,2.382010254224224
0.11463049743643641,2.7554472062142445,2.386576243591091
0.1164568931831832,2.7598379312832604,2.3911422329579577
0.11828328892992993,2.7642290730781465,2.3957082223248247
0.12010968467667665,2.768620630079551,2.4002742116916913
0.12193608042342344,2.7730126007750577,2.404840201058559
0.12376247617017017,2.7774049836591472,2.409406190425426
0.1255888719169169,2.7817977772331544,2.413972179792292
0.12741526766366368,2.7861909800052365,2.418538169159159
0.1292416634104104,2.7905845904903384,2.4231041585260256
0.13106805915715714,2.79497860721015,2.427670147892893
0.1328944549039039,2.799373028693081,2.4322361372597596
0.13472085065065062,2.803767853474213,2.4368021266266267
0.13654724639739735,2.808163080095273,2.4413681159934937
0.13837364214414413,2.812558707104595,2.44593410536036
0.14020003789089086,2.8169547330570808,2.4505000947272273
0.14202643363763764,2.8213511565141705,2.455066084094094
0.14385282938438437,2.8257479760438144,2.459632073460961
0.1456792251311311,2.830145190220417,2.464198062827828
0.14750562087787786,2.834542797624828,2.4687640521946945
0.14933201662462461,2.838940796844294,2.473330041561562
0.15115841237137137,2.8433391864724267,2.477896030928428
0.1529848081181181,2.8477379651091663,2.482462020295295
0.15481120386486485,2.8521371313607555,2.4870280096621618
0.1566375996116116,2.8565366838397055,2.491593999029029
0.15846399535835837,2.860936621164757,2.4961599883958963
0.1602903911051051,2.8653369419608476,2.500725977762763
0.16211678685185185,2.8697376448590886,2.5052919671296294
0.1639431825985986,2.8741387284967246,2.509857956496496
0.1657695783453453,2.8785401915170956,2.514423945863363
0.16759597409209206,2.882942032569622,2.5189899352302305
0.16942236983883882,2.887344250309757,2.523555924597097
0.17124876558558558,2.891746843398963,2.528121913963964
0.1730751613323323,2.8961498105046766,2.5326879033308307
0.17490155707907906,2.900553150300282,2.5372538926976973
0.17672795282582582,2.9049568614650743,2.5418198820645643
0.17855434857257257,2.9093609426842257,2.5463858714314314
0.1803807443193193,2.9137653926487697,2.5509518607982984
0.18220714006606606,2.918170210055553,2.555517850165165
0.18403353581281282,2.9225753936072163,2.560083839532032
0.18585993155955954,2.9269809420121566,2.5646498288988986
0.1876863273063063,2.9313868539845087,2.5692158182657656
0.18951272305305306,2.935793128244103,2.5737818076326326
0.1913391187997998,2.940199763516439,2.5783477969994992
0.19316551454654654,2.9446067585326627,2.5829137863663663
0.1949919102932933,2.949014112029529,2.5874797757332333
0.19681830604004003,2.953421822749372,2.5920457651001003
0.19864470178678675,2.9578298894400876,2.5966117544669673
0.2004710975335335,2.9622383108550907,2.6011777438338335
0.20229749328028027,2.966647085753296,2.6057437332007005
0.20412388902702702,2.97105621289908,2.6103097225675675
0.20595028477377375,2.975465691062267,2.6148757119344346
0.2077766805205205,2.9798755190180892,2.619441701301301
0.20960307626726726,2.984285695547161,2.624007690668168
0.211429472014014,2.9886962194354485,2.6285736800350348
0.21325586776076075,2.993107089474254,2.633139669401902
0.2150822635075075,2.9975183044601783,2.637705658768769
0.21690865925425426,3.0019298631950893,2.6422716481356354
0.218735055001001,3.0063417644861103,2.6468376375025024
0.22056145074774774,3.0107540071455756,2.6514036268693695
0.2223878464944945,3.0151665899910154,2.6559696162362365
0.22421424224124123,3.0195795118451243,2.660535605603103
0.22604063798798799,3.0239927715357355,2.6651015949699697
0.22786703373473474,3.028406367895794,2.6696675843368367
0.22969342948148147,3.032820299763336,2.6742335737037033
0.2315198252282282,3.0372345659814477,2.6787995630705708
0.23334622097497495,3.041649165398259,2.683365552437438
0.2351726167217217,3.046064096866903,2.687931541804304
0.23699901246846844,3.050479359245493,2.692497531171171
0.2388254082152152,3.0548949513971078,2.6970635205380376
0.24065180396196195,3.059310872189753,2.701629509904905
0.2424781997087087,3.0637271204963428,2.706195499271772
0.24430459545545544,3.068143695194671,2.7107614886386386
0.2461309912022022,3.0725605951673858,2.7153274780055057
0.24795738694894895,3.0769778193019706,2.7198934673723723
0.2497837826956957,3.081395366490718,2.7244594567392393
0.25161017844244243,3.0858132356306984,2.729025446106106
0.2534365741891892,3.090231425623746,2.733591435472973
0.25526296993593595,3.0946499353764287,2.73815742483984
0.25708936568268265,3.099068763800019,2.7427234142067065
0.2589157614294294,3.103487909810479,2.747289403573574
0.26074215717617616,3.1079073723284356,2.75185539294044
0.26256855292292297,3.11232715027915,2.756421382307307
0.2643949486696696,3.1167472425925027,2.760987371674174
0.26622134441641643,3.121167648202962,2.7655533610410408
0.2680477401631632,3.125588366049571,2.7701193504079082
0.2698741359099099,3.130009395075914,2.774685339774775
0.27170053165665664,3.1344307342301,2.779251329141642
0.27352692740340345,3.1388523824647345,2.783817318508508
0.27535332315015015,3.1432743387369015,2.788383307875375
0.27717971889689685,3.147696602008142,2.7929492972422425
0.27900611464364367,3.152119171244429,2.797515286609109
0.28083251039039037,3.1565420454161406,2.802081275975976
0.2826589061371371,3.160965223498043,2.8066472653428427
0.2844853018838839,3.1653887044692723,2.8112132547097093
0.28631169763063063,3.1698124873133064,2.8157792440765768
0.28813809337737734,3.174236571017942,2.8203452334434433
0.28996448912412415,3.1786609545752773,2.8249112228103104
0.29179088487087085,3.183085636981691,2.829477212177177
0.2936172806176176,3.187510617237812,2.834043201544044
0.29544367636436436,3.1919358943485143,2.8386091909109115
0.2972700721111111,3.1963614673228804,2.8431751802777776
0.2990964678578578,3.2007873351741836,2.8477411696446446
0.30092286360460463,3.205213496919875,2.852307159011511
0.30274925935135133,3.2096399515815506,2.8568731483783782
0.3045756550980981,3.2140666981849444,2.8614391377452453
0.30640205084484484,3.2184937357598984,2.8660051271121123
0.30822844659159165,3.2229210633403387,2.8705711164789793
0.3100548423383383,3.2273486799642654,2.8751371058458455
0.31188123808508506,3.231776584673727,2.8797030952127125
0.31370763383183187,3.236204776514801,2.8842690845795795
0.3155340295785785,3.240633254537571,2.8888350739464466
0.3173604253253253,3.2450620177961094,2.8934010633133136
0.3191868210720721,3.249491065348461,2.89796705268018
0.32101321681881884,3.2539203962566154,2.902533042047047
0.32283961256556554,3.2583500095864943,2.907099031413914
0.32466600831231235,3.262779904407926,2.911665020780781
0.32649240405905905,3.2672100797946366,2.9162310101476474
0.3283187998058058,3.2716405348242157,2.9207969995145144
0.33014519555255256,3.2760712685781117,2.9253629888813815
0.3319715912992993,3.280502280141599,2.9299289782482485
0.333797987046046,3.2849335686037735,2.9344949676151155
0.33562438279279283,3.289365133057518,2.9390609569819817
0.33745077853953953,3.2937969725994996,2.9436269463488487
0.3392771742862863,3.298229086330141,2.9481929357157157
0.34110357003303304,3.302661473353604,2.9527589250825828
0.34292996577977974,3.3070941327777654,2.95732491444945
0.3447563615265265,3.311527063714222,2.9618909038163164
0.34658275727327326,3.315960265278234,2.966456893183183
0.34840915302002,3.320393736588741,2.9710228825500495
0.3502355487667667,3.3248274767683275,2.975588871916917
0.3520619445135135,3.329261484943206,2.980154861283784
0.3538883402602602,3.333695760243204,2.9847208506506506
0.355714736007007,3.3381303018017454,2.9892868400175177
0.35754113175375374,3.342565108755827,2.9938528293843842
0.3593675275005005,3.347000180246009,2.9984188187512513
0.36119392324724725,3.3514355154163913,3.0029848081181183
0.363020318993994,3.355871113414601,3.007550797484985
0.36484671474074076,3.360306973391769,3.012116786851852
0.3666731104874875,3.364743094502523,3.0166827762187185
0.3684995062342342,3.3691794759049554,3.021248765585586
0.37032590198098103,3.3736161167606236,3.0258147549524526
0.37215229772772773,3.378053016234523,3.030380744319319
0.37397869347447443,3.382490173495064,3.034946733686186
0.37580508922122124,3.3869275877140725,3.0395127230530528
0.37763148496796795,3.3913652580667626,3.0440787124199202
0.3794578807147147,3.3958031837317173,3.048644701786787
0.38128427646146146,3.4002413638908795,3.053210691153654
0.3831106722082082,3.40467979772953,3.057776680520521
0.3849370679549549,3.4091184844362803,3.062342669887387
0.3867634637017017,3.4135574232030432,3.0669086592542545
0.3885898594484484,3.417996613225023,3.071474648621121
0.3904162551951952,3.4224360537007055,3.076040637987988
0.39224265094194194,3.4268757438318302,3.0806066273548547
0.3940690466886887,3.4313156828233873,3.0851726167217217
0.3958954424354354,3.435755869883594,3.0897386060885887
0.3977218381821822,3.4401963042238743,3.0943045954554553
0.3995482339289289,3.4446369850588616,3.0988705848223224
0.40137462967567566,3.4490779116063632,3.103436574189189
0.4032010254224224,3.453519083087353,3.108002563556056
0.4050274211691691,3.45796049872596,3.1125685529229234
0.40685381691591593,3.4624021577494473,3.11713454228979
0.40868021266266263,3.466844059388199,3.1217005316566566
0.41050660840940945,3.471286202875708,3.126266521023523
0.41233300415615615,3.4757285874485566,3.1308325103903902
0.4141593999029029,3.480171212346402,3.1353984997572577
0.41598579564964966,3.4846140768119653,3.1399644891241243
0.4178121913963964,3.4890571800910144,3.1445304784909913
0.4196385871431431,3.4935005214323516,3.149096467857858
0.4214649828898899,3.4979441000877927,3.1536624572247245
0.42329137863663663,3.502387915312154,3.1582284465915915
0.4251177743833834,3.5068319663632495,3.1627944359584585
0.42694417013013014,3.511276252501864,3.1673604253253256
0.4287705658768769,3.51572077299174,3.171926414692192
0.4305969616236236,3.520165527099571,3.176492404059059
0.4324233573703704,3.5246105140949795,3.181058393425926
0.4342497531171171,3.5290557332505084,3.185624382792793
0.4360761488638638,3.5335011838415995,3.19019037215966
0.4379025446106106,3.5379468651465937,3.1947563615265264
0.4397289403573573,3.542392776446702,3.1993223508933935
0.4415553361041041,3.5468389170259984,3.2038883402602605
0.44338173185085084,3.5512852861714093,3.2084543296271275
0.4452081275975976,3.5557318831726934,3.2130203189939937
0.44703452334434435,3.560178707322441,3.2175863083608607
0.4488609190910911,3.564625757916042,3.2221522977277277
0.4506873148378378,3.5690730342516788,3.2267182870945947
0.4525137105845846,3.5735205356303212,3.2312842764614618
0.4543401063313313,3.5779682613557164,3.2358502658283284
0.4561665020780781,3.582416210734355,3.2404162551951954
0.45799289782482483,3.5868643830754734,3.244982244562062
0.4598192935715716,3.591312777691041,3.249548233928929
0.4616456893183183,3.595761393895744,3.254114223295796
0.4634720850650651,3.6002102310069692,3.2586802126626626
0.4652984808118118,3.604659288344799,3.2632462020295296
0.4671248765585586,3.6091085652319954,3.2678121913963962
0.4689512723053053,3.613558060993981,3.2723781807632637
0.470777668052052,3.6180077749588357,3.2769441701301303
0.4726040637987988,3.62245770645728,3.281510159496997
0.4744304595455455,3.6269078548226625,3.286076148863864
0.4762568552922923,3.6313582193909477,3.2906421382307305
0.47808325103903904,3.635808799500706,3.295208127597598
0.4799096467857858,3.640259594493095,3.299774116964465
0.4817360425325325,3.6447106037118577,3.304340106331331
0.4835624382792793,3.6491618265033035,3.308906095698198
0.485388834026026,3.653613262216293,3.3134720850650647
0.48721522977277276,3.6580649102022313,3.318038074431932
0.4890416255195195,3.662516769815059,3.3226040637987992
0.4908680212662663,3.666968840411231,3.327170053165666
0.49269441701301303,3.6714211213497157,3.331736042532533
0.4945208127597598,3.6758736119919715,3.336302031899399
0.4963472085065065,3.6803263117019434,3.3408680212662665
0.4981736042532533,3.6847792198460536,3.345434010633133
0.5,3.6892323357931778,3.35


==> Figures/rho-05.csv <==
-.9481,2.17925,2.17925
-.945,1.89635,2.17925
-.9419,1.81355,2.18155
-.9388,1.75145,2.18155
-.9357,1.69855,2.18385
-.9326,1.65255,2.18385
-.9295,1.61115,2.18385
-.9264,1.57435,2.18385
-.9233,1.53985,2.18385
-.9202,1.50765,2.18385
-.9171,1.47775,2.18385
-.914,1.45015,2.18615
-.9109,1.42255,2.18615
-.9078,1.39725,2.18615
-.9047,1.37195,2.18615
-.9016,1.34895,2.18615
-.8985,1.32595,2.18615
-.8954,1.30525,2.18385
-.8923,1.28455,2.18385
-.8892,1.26385,2.18385
-.8861,1.24315,2.18385
-.883,1.22475,2.18385
-.8799,1.20635,2.18385
-.8768,1.18795,2.18385
-.8737,1.17185,2.18385
-.8706,1.15345,2.18385
-.8675,1.13735,2.18155
-.8644,1.12125,2.18155
-.8613,1.10515,2.18155
-.8582,1.08905,2.18155
-.8551,1.07295,2.17925
-.852,1.05915,2.17925
-.8489,1.04535,2.17925
-.8458,1.02925,2.17925
-.8427,1.01545,2.17695
-.8396,1.00165,2.17695
-.8365,.98785,2.17695
-.8334,.97635,2.17465
-.8303,.96255,2.17465
-.8272,.94875,2.17465
-.8241,.93725,2.17235
-.821,.92575,2.17235
-.8179,.91195,2.17235
-.8148,.90045,2.17005
-.8117,.88895,2.17005
-.8086,.8774500000000001,2.16775
-.8055,.86595,2.16775
-.8024,.8544499999999999,2.16545
-.7993,.84295,2.16545
-.7962,.83375,2.16545
-.7931,.82225,2.16315
-.79,.81075,2.16315
-.7869,.80155,2.16085
-.7838,.79005,2.16085
-.7807,.78085,2.15855
-.7776,.77165,2.15855
-.7745,.76015,2.15625
-.7714,.75095,2.15395
-.7683,.74175,2.15395
-.7652,.73255,2.15165
-.7621,.7233499999999999,2.15165
-.759,.7141500000000001,2.14935
-.7559,.70495,2.14705
-.7528,.69575,2.14705
-.7497,.68655,2.14475
-.7466,.67735,2.14475
-.7435,.66815,2.14245
-.7404,.66125,2.14015
-.7373,.65205,2.14015
-.7342,.64285,2.13785
-.7311,.63595,2.13555
-.728,.62675,2.13325
-.7249,.61985,2.13325
-.7218,.61065,2.13095
-.7187,.60375,2.12865
-.7156,.59685,2.12635
-.7125,.58765,2.12635
-.7094,.58075,2.12405
-.7063,.57385,2.12175
-.7032,.5669500000000001,2.11945
-.7001,.55775,2.11715
-.697,.5508500000000001,2.11715
-.6939,.5439499999999999,2.11485
-.6908,.53705,2.11255
-.6877,.53015,2.11025
-.6846,.52325,2.1079499999999998
-.6815,.51635,2.10565
-.6784,.50945,2.10335
-.6753,.50255,2.10105
-.6722,.49795,2.09875
-.6691,.49105,2.09875
-.666,.48414999999999997,2.09645
-.6629,.47725,2.09415
-.6598,.47035,2.09185
-.6567,.46575,2.08955
-.6536,.45885,2.08725
-.6505,.45425000000000004,2.08495
-.6474,.44735,2.08265
-.6443,.44045,2.08035
-.6412,.43584999999999996,2.07805
-.6381,.42895,2.0734500000000002
-.635,.42435,2.07115
-.6319,.41745,2.06885
-.6288,.41285,2.06655
-.6257,.40825,2.06425
-.6226,.40135,2.06195
-.6195,.39675,2.05965
-.6164,.39215,2.05735
-.6133,.38525,2.05505
-.6102,.38065,2.05275
-.6071,.37605,2.05045
-.604,.36915,2.04585
-.6009,.36455000000000004,2.04355
-.5978,.35995,2.04125
-.5947,.35535,2.03895
-.5916,.35075,2.03665
-.5885,.34614999999999996,2.03205
-.5854,.34155,2.02975
-.5823,.33694999999999997,2.02745
-.5792,.33235000000000003,2.02515
-.5761,.32775,2.02055
-.573,.32315,2.01825
-.5699,.31855,2.01595
-.5668,.31395,2.01365
-.5637,.30935,2.0090500000000002
-.5606,.30474999999999997,2.00675
-.5575,.30015000000000003,2.00445
-.5544,.29555,2.00215
-.5513,.29095000000000004,1.99755
-.5482,.28635,1.99525
-.5451,.28405,1.99295
-.542,.27945,1.98835
-.5389,.27485000000000004,1.98605
-.5358,.27025,1.9837500000000001
-.5327,.26795,1.97915
-.5296,.26335,1.97685
-.5265,.25875000000000004,1.97225
-.5234,.25645,1.96995
-.5203,.25185,1.96765
-.5172,.24725000000000003,1.96305
-.5141,.24495,1.96075
-.511,.24035,1.95615
-.5079,.23804999999999998,1.95385
-.5048,.23345,1.9515500000000001
-.5017,.22885,1.94695
-.4986,.22655,1.94465
-.4955,.22194999999999998,1.94005
-.4924,.21965,1.93775
-.4893,.21505000000000002,1.93315
-.4862,.21275,1.93085
-.4831,.20815,1.92625
-.48,.20584999999999998,1.92395
-.4769,.20355,1.9193500000000001
-.4738,.19895000000000002,1.91705
-.4707,.19665,1.91245
-.4676,.19205,1.91015
-.4645,.18974999999999997,1.90555
-.4614,.18745,1.9032499999999999
-.4583,.18285,1.89865
-.4552,.18055,1.89635
-.4521,.17825000000000002,1.89175
-.449,.17365,1.88715
-.4459,.17135,1.88485
-.4428,.16904999999999998,1.88025
-.4397,.16675,1.87795
-.4366,.16215000000000002,1.87335
-.4335,.15985,1.86875
-.4304,.15755000000000002,1.86645
-.4273,.15525,1.86185
-.4242,.15294999999999997,1.85955
-.4211,.14834999999999998,1.85495
-.418,.14605,1.85035
-.4149,.14375,1.84805
-.4118,.14145000000000002,1.84345
-.4087,.13915,1.84115
-.4056,.13685,1.83655
-.4025,.13455,1.83195
-.3994,.12995,1.82965
-.3963,.12764999999999999,1.82505
-.3932,.12535000000000002,1.8204500000000001
-.3901,.12304999999999999,1.81815
-.387,.12075,1.81355
-.3839,.11845,1.80895
-.3808,.11615,1.80665
-.3777,.11385,1.80205
-.3746,.11155,1.79745
-.3715,.10925,1.79285
-.3684,.10695,1.79055
-.3653,.10464999999999999,1.78595
-.3622,.10235,1.78135
-.3591,.10005,1.77905
-.356,.09775,1.77445
-.3529,.09545000000000001,1.76985
-.3498,.09315,1.76525
-.3467,.09085,1.76295
-.3436,.08855,1.75835
-.3405,.08855,1.75375
-.3374,.08625,1.75145
-.3343,.08395,1.74685
-.3312,.08165,1.74225
-.3281,.07935,1.73765
-.325,.07705000000000001,1.73305
-.3219,.07475,1.73075
-.3188,.07475,1.72615
-.3157,.07245,1.72155
-.3126,.07015,1.71695
-.3095,.06785,1.71465
-.3064,.06555,1.71005
-.3033,.06325,1.70545
-.3002,.06325,1.70085
-.2971,.060950000000000004,1.69625
-.294,.05865,1.69395
-.2909,.05635,1.68935
-.2878,.05635,1.68475
-.2847,.05405,1.68015
-.2816,.051750000000000004,1.67555
-.2785,.04945,1.67095
-.2754,.04945,1.66865
-.2723,.04715,1.66405
-.2692,.04485,1.65945
-.2661,.04485,1.65485
-.263,.042550000000000004,1.65025
-.2599,.04025,1.64565
-.2568,.04025,1.64335
-.2537,.03795,1.63875
-.2506,.03565,1.63415
-.2475,.03565,1.62955
-.2444,.033350000000000005,1.6249500000000001
-.2413,.03105,1.62035
-.2382,.03105,1.61805
-.2351,.028749999999999998,1.61345
-.232,.028749999999999998,1.60885
-.2289,.02645,1.60425
-.2258,.02645,1.59965
-.2227,.024149999999999998,1.59505
-.2196,.02185,1.59045
-.2165,.02185,1.58585
-.2134,.019549999999999998,1.58355
-.2103,.019549999999999998,1.5766499999999999
-.2072,.01725,1.57435
-.2041,.01725,1.56975
-.201,.01495,1.56515
-.1979,.01495,1.56055
-.1948,.01265,1.55595
-.1917,.01265,1.55135
-.1886,.01035,1.54675
-.1855,.01035,1.54215
-.1824,.00805,1.53985
-.1793,.00805,1.53525
-.1762,.00805,1.53065
-.1731,.00575,1.52605
-.17,.00575,1.52145
-.1669,.00345,1.51685
-.1638,.00345,1.51225
-.1607,.00345,1.50765
-.1576,0,1.50305
-.1545,0,1.49845
-.1514,0,1.4938500000000001
-.1483,0,1.48925
-.1452,0,1.48695
-.1421,0,1.48235
-.139,0,1.47545
-.1359,0,1.47315
-.1328,0,1.46855
-.1297,0,1.46395
-.1266,0,1.45935
-.1235,0,1.45475
-.1204,0,1.45015
-.1173,0,1.44555
-.1142,0,1.44095
-.1111,0,1.43635
-.108,0,1.43175
-.1049,0,1.42715
-.1018,0,1.42255
-.0987,0,1.41795
-.0956,0,1.4133499999999999
-.0925,0,1.40875
-.0894,0,1.40415
-.0863,0,1.39955
-.0832,0,1.39495
-.0801,0,1.39035
-.077,0,1.38575
-.0739,0,1.38345
-.0708,0,1.37655
-.0677,0,1.37195
-.0646,0,1.36965
-.0615,0,1.36505
-.0584,0,1.36045
-.0553,0,1.35585
-.0522,0,1.35125
-.0491,0,1.34665
-.046,0,1.34205
-.0429,0,1.33745
-.0398,0,1.33285
-.0367,0,1.32825
-.0336,0,1.32365
-.0305,0,1.31905
-.0274,0,1.31445
-.0243,0,1.30985
-.0212,0,1.30525
-.0181,0,1.30065
-.015,0,1.29605
-.0119,0,1.29145
-.0088,0,1.28685
-.0057,0,1.28225
-.0026,0,1.27765
5e-4,0,1.27305
.0036,0,1.26845
.0067,0,1.26385
.0098,0,1.25925
.0129,0,1.25465
.016,0,1.2500499999999999
.0191,0,1.24545
.0222,0,1.24085
.0253,0,1.23395
.0284,0,1.23165
.0315,0,1.22705
.0346,0,1.22245
.0377,0,1.2178499999999999
.0408,0,1.21325
.0439,0,1.20635
.047,0,1.20175
.0501,0,1.19715
.0532,0,1.19255
.0563,0,1.18795
.0594,0,1.18335
.0625,0,1.17875
.0656,0,1.17415
.0687,0,1.16955
.0718,0,1.16495
.0749,0,1.16035
.078,0,1.15575
.0811,0,1.15115
.0842,0,1.14655
.0873,0,1.14195
.0904,0,1.13735
.0935,0,1.13275
.0966,0,1.12815
.0997,0,1.12355
.1028,0,1.11895
.1059,0,1.11435
.109,0,1.10975
.1121,0,1.10515
.1152,0,1.10055
.1183,0,1.09595
.1214,0,1.09135
.1245,0,1.0867499999999999
.1276,0,1.08215
.1307,0,1.07755
.1338,0,1.07295
.1369,0,1.06835
.14,0,1.06375
.1431,0,1.05915
.1462,0,1.0545499999999999
.1493,0,1.04765
.1524,0,1.04305
.1555,0,1.03845
.1586,0,1.03385
.1617,0,1.02925
.1648,0,1.02465
.1679,0,1.02005
.171,0,1.01545
.1741,0,1.01085
.1772,0,1.00625
.1803,0,1.00165
.1834,0,.99705
.1865,0,.99245
.1896,0,.98785
.1927,0,.98325
.1958,0,.97865
.1989,0,.97405
.202,0,.96945
.2051,0,.96485
.2082,0,.96025
.2113,0,.95565
.2144,0,.95105
.2175,0,.94415
.2206,0,.93955
.2237,0,.93495
.2268,0,.93035
.2299,0,.92575
.233,0,.92115
.2361,0,.91655
.2392,0,.91195
.2423,0,.90735
.2454,0,.9027499999999999
.2485,0,.89815
.2516,0,.8935500000000001
.2547,0,.88895
.2578,0,.88435
.2609,0,.87975
.264,0,.87515
.2671,0,.8705499999999999
.2702,0,.86595
.2733,0,.8613500000000001
.2764,0,.85675
.2795,0,.85215
.2826,0,.8452500000000001
.2857,0,.84065
.2888,0,.83605
.2919,0,.83145
.295,0,.82685
.2981,0,.82225
.3012,0,.81765
.3043,0,.81305
.3074,0,.80845
.3105,0,.80385
.3136,0,.79925
.3167,0,.79465
.3198,0,.79005
.3229,0,.78545
.326,0,.78085
.3291,0,.77625
.3322,0,.77165
.3353,0,.76705
.3384,0,.76245
.3415,0,.75785
.3446,0,.75095
.3477,0,.7463500000000001
.3508,0,.74175
.3539,0,.73715
.357,0,.73255
.3601,0,.72795
.3632,0,.7233499999999999
.3663,0,.71875
.3694,0,.7141500000000001
.3725,0,.70955
.3756,0,.70495
.3787,0,.70035
.3818,0,.69575
.3849,0,.6911499999999999
.388,0,.68655
.3911,0,.6819500000000001
.3942,0,.67735
.3973,0,.67275
.4004,0,.66815
.4035,0,.66355
.4066,0,.65895
.4097,0,.65435
.4128,0,.64745
.4159,0,.64285
.419,0,.63825
.4221,0,.63365
.4252,0,.62905
.4283,0,.62445
.4314,0,.61985
.4345,0,.61525
.4376,0,.61065
.4407,0,.60605
.4438,0,.60145
.4469,0,.59685
.45,0,.5922499999999999
.4531,0,.58765
.4562,0,.5830500000000001
.4593,0,.57845
.4624,0,.57385
.4655,0,.56925
.4686,0,.56465
.4717,0,.5600499999999999
.4748,0,.55545
.4779,0,.5508500000000001
.481,0,.54625
.4841,0,.53935
.4872,0,.5347500000000001
.4903,0,.53015
.4934,0,.52555
.4965,0,.52095
.4996,0,.51635
.5027,0,.51175
.5058,0,.50715
.5089,0,.50255
.512,0,.49795
.5151,0,.49565000000000003
.5182,0,.48875
.5213,0,.48414999999999997
.5244,0,.47955000000000003
.5275,0,.47495
.5306,0,.47035
.5337,0,.46575
.5368,0,.46115
.5399,0,.45655
.543,0,.45194999999999996
.5461,0,.44735
.5492,0,.44275
.5523,0,.43815000000000004
.5554,0,.43355
.5585,0,.42895
.5616,0,.42435
.5647,0,.41975
.5678,0,.41515
.5709,0,.41054999999999997
.574,0,.40595000000000003
.5771,0,.40135
.5802,0,.39675
.5833,0,.39215
.5864,0,.38755
.5895,0,.38065
.5926,0,.37605
.5957,0,.37145
.5988,0,.36915
.6019,0,.36224999999999996
.605,0,.35765
.6081,0,.35305
.6112,0,.34845000000000004
.6143,0,.34385
.6174,0,.33925
.6205,0,.33465
.6236,0,.33005
.6267,0,.32545
.6298,0,.32084999999999997
.6329,0,.31625000000000003
.636,0,.31165
.6391,0,.30705
.6422,0,.30245
.6453,0,.29785
.6484,0,.29325
.6515,0,.28864999999999996
.6546,0,.28405
.6577,0,.27945
.6608,0,.27485000000000004
.6639,0,.27025
.667,0,.26565
.6701,0,.26105
.6732,0,.25645
.6763,0,.25185
.6794,0,.24725000000000003
.6825,0,.24264999999999998
.6856,0,.23804999999999998
.6887,0,.23345
.6918,0,.22885
.6949,0,.22425
.698,0,.21965
.7011,0,.21505000000000002
.7042,0,.21045000000000003
.7073,0,.20584999999999998
.7104,0,.20124999999999998
.7135,0,.19665
.7166,0,.19205
.7197,0,.18974999999999997
.7228,0,.18514999999999998
.7259,0,.18055
.729,0,.17595
.7321,0,.17135
.7352,0,.16675
.7383,0,.16215000000000002
.7414,0,.15755000000000002
.7445,0,.15294999999999997
.7476,0,.14834999999999998
.7507,0,.14375
.7538,0,.13915
.7569,0,.13455
.76,0,.12995
.7631,0,.12535000000000002
.7662,0,.12075
.7693,0,.11615
.7724,0,.11385
.7755,0,.10925
.7786,0,.10695
.7817,0,.10464999999999999
.7848,0,.10235
.7879,0,.10235
.791,0,.10005
.7941,0,.10005
.7972,0,.09775
.8003,0,.09775
.8034,0,.09775
.8065,0,.09775
.8096,0,.09545000000000001
.8127,0,.09545000000000001
.8158,0,.09545000000000001
.8189,0,.09545000000000001
.822,0,.09545000000000001
.8251,0,.09545000000000001
.8282,0,.09545000000000001
.8313,0,.09545000000000001
.8344,0,.09315
.8375,0,.09315
.8406,0,.09315
.8437,0,.09315
.8468,0,.09315
.8499,0,.09315
.853,0,.09315
.8561,0,.09315
.8592,0,.09315
.8623,0,.09315
.8654,0,.09315
.8685,0,.09085
.8716,0,.09085
.8747,0,.09085
.8778,0,.09085
.8809,0,.09085
.884,0,.09085
.8871,0,.09085
.8902,0,.09085
.8933,0,.09085
.8964,0,.09085
.8995,0,.09085
.9026,0,.09085
.9057,0,.08855
.9088,0,.08855
.9119,0,.08855
.915,0,.08855
.9181,0,.08855
.9212,0,.08855
.9243,0,.08855
.9274,0,.08855
.9305,0,.08855
.9336,0,.08855
.9367,0,.08855
.9398,0,.08855
.9429,0,.08855
.946,0,.08855
.9491,0,.08625
.9522,0,.08625
.9553,0,.08625
.9584,0,.08625
.9615,0,.08625
.9646,0,.08625
.9677,0,.08625
.9708,0,.08625
.9739,0,.08625
.977,0,.08625
.9801,0,.08625
.9832,0,.08625
.9863,0,.08625
.9894,0,.08625
.9925,0,.08625
.9956,0,.08625
.9987,0,.08395
1.0018,0,.08395
1.0049,0,.08395
1.008,0,.08395
1.0111,0,.08395
1.0142,0,.08395
1.0173,0,.08395
1.0204,0,.08395
1.0235,0,.08395
1.0266,0,.08395
1.0297,0,.08395
1.0328,0,.08395
1.0359,0,.08395
1.039,0,.08395
1.0421,0,.08395
1.0452,0,.08395
1.0483,0,.08165
1.0514,0,.08395
1.0545,0,.08165
1.0576,0,.08165
1.0607,0,.08165
1.0638,0,.08165
1.0669,0,.08165
1.07,0,.08165
1.0731,0,.08165
1.0762,0,.08165
1.0793,0,.08165
1.0824,0,.08165
1.0855,0,.08165
1.0886,0,.08165
1.0917,0,.08165
1.0948,0,.08165
1.0979,0,.08165
1.101,0,.08165
1.1041,0,.07935
1.1072,0,.07935
1.1103,0,.07935
1.1134,0,.07935
1.1165,0,.07935
1.1196,0,.07935
1.1227,0,.07935
1.1258,0,.07935
1.1289,0,.07935
1.132,0,.07935
1.1351,0,.07935
1.1382,0,.07935
1.1413,0,.07935
1.1444,0,.07935
1.1475,0,.07935
1.1506,0,.07935
1.1537,0,.07935
1.1568,0,.07935
1.1599,0,.07935
1.163,0,.07705000000000001
1.1661,0,.07705000000000001
1.1692,0,.07705000000000001
1.1723,0,.07705000000000001
1.1754,0,.07705000000000001
1.1785,0,.07705000000000001
1.1816,0,.07705000000000001
1.1847,0,.07705000000000001
1.1878,0,.07705000000000001
1.1909,0,.07705000000000001
1.194,0,.07705000000000001
1.1971,0,.07705000000000001
1.2002,0,.07705000000000001
1.2033,0,.07705000000000001
1.2064,0,.07705000000000001
1.2095,0,.07705000000000001
1.2126,0,.07705000000000001
1.2157,0,.07705000000000001
1.2188,0,.07705000000000001
1.2219,0,.07705000000000001
1.225,0,.07705000000000001
1.2281,0,.07475
1.2312,0,.07705000000000001
1.2343,0,.07475
1.2374,0,.07475
1.2405,0,.07475
1.2436,0,.07475
1.2467,0,.07475
1.2498,0,.07475
1.2529,0,.07475
1.256,0,.07475
1.2591,0,.07475
1.2622,0,.07475
1.2653,0,.07475
1.2684,0,.07475
1.2715,0,.07475
1.2746,0,.07475
1.2777,0,.07475
1.2808,0,.07475
1.2839,0,.07475
1.287,0,.07475
1.2901,0,.07475
1.2932,0,.07475
1.2963,0,.07475
1.2994,0,.07245
1.3025,0,.07245
1.3056,0,.07245
1.3087,0,.07245
1.3118,0,.07245
1.3149,0,.07245
1.318,0,.07245
1.3211,0,.07245
1.3242,0,.07245
1.3273,0,.07245
1.3304,0,.07245
1.3335,0,.07245
1.3366,0,.07245
1.3397,0,.07245
1.3428,0,.07245
1.3459,0,.07245
1.349,0,.07245
1.3521,0,.07245
1.3552,0,.07245
1.3583,0,.07245
1.3614,0,.07245
1.3645,0,.07245
1.3676,0,.07245
1.3707,0,.07245
1.3738,0,.07245
1.3769,0,.07015
1.38,0,.07015
1.3831,0,.07015
1.3862,0,.07015
1.3893,0,.07015
1.3924,0,.07015
1.3955,0,.07015
1.3986,0,.07015
1.4017,0,.07015
1.4048,0,.07015
1.4079,0,.07015
1.411,0,.07015
1.4141,0,.07015
1.4172,0,.07015
1.4203,0,.07015
1.4234,0,.07015
1.4265,0,.07015
1.4296,0,.07015
1.4327,0,.07015
1.4358,0,.07015
1.4389,0,.07015
1.442,0,.07015
1.4451,0,.07015
1.4482,0,.07015
1.4513,0,.07015
1.4544,0,.07015
1.4575,0,.07015
1.4606,0,.06785
1.4637,0,.06785
1.4668,0,.06785
1.4699,0,.07015
1.473,0,.06785
1.4761,0,.06785
1.4792,0,.06785
1.4823,0,.06785
1.4854,0,.06785
1.4885,0,.06785
1.4916,0,.06785
1.4947,0,.06785
1.4978,0,.06785
1.5009,0,.06785
1.504,0,.06785
1.5071,0,.06785
1.5102,0,.06785
1.5133,0,.06785
1.5164,0,.06785
1.5195,0,.06785
1.5226,0,.06785
1.5257,0,.06785
1.5288,0,.06785
1.5319,0,.06785
1.535,0,.06785
1.5381,0,.06785
1.5412,0,.06785
1.5443,0,.06785
1.5474,0,.06785
1.5505,0,.06785
1.5536,0,.06785
1.5567,0,.06555
1.5598,0,.06555
1.5629,0,.06555
1.566,0,.06555
1.5691,0,.06555
1.5722,0,.06555
1.5753,0,.06555
1.5784,0,.06555
1.5815,0,.06555
1.5846,0,.06555
1.5877,0,.06555
1.5908,0,.06555
1.5939,0,.06555
1.597,0,.06555
1.6001,0,.06555
1.6032,0,.06555
1.6063,0,.06555
1.6094,0,.06555
1.6125,0,.06555
1.6156,0,.06555
1.6187,0,.06555
1.6218,0,.06555
1.6249,0,.06555
1.628,0,.06555
1.6311,0,.06555
1.6342,0,.06555
1.6373,0,.06555
1.6404,0,.06555
1.6435,0,.06555
1.6466,0,.06555
1.6497,0,.06555
1.6528,0,.06555
1.6559,0,.06555
1.659,0,.06325
1.6621,0,.06325
1.6652,0,.06325
1.6683,0,.06555
1.6714,0,.06325
1.6745,0,.06325
1.6776,0,.06325
1.6807,0,.06325
1.6838,0,.06325
1.6869,0,.06325
1.69,0,.06325
1.6931,0,.06325
1.6962,0,.06325
1.6993,0,.06325
1.7024,0,.06325
1.7055,0,.06325
1.7086,0,.06325
1.7117,0,.06325
1.7148,0,.06325
1.7179,0,.06325
1.721,0,.06325
1.7241,0,.06325
1.7272,0,.06325
1.7303,0,.06325
1.7334,0,.06325
1.7365,0,.06325
1.7396,0,.06325
1.7427,0,.06325
1.7458,0,.06325
1.7489,0,.06325
1.752,0,.06325
1.7551,0,.06325
1.7582,0,.06325
1.7613,0,.060950000000000004
1.7644,0,.06325
1.7675,0,.060950000000000004
1.7706,0,.060950000000000004
1.7737,0,.060950000000000004
1.7768,0,.060950000000000004
1.7799,0,.060950000000000004
1.783,0,.060950000000000004
1.7861,0,.060950000000000004
1.7892,0,.060950000000000004
1.7923,0,.060950000000000004
1.7954,0,.060950000000000004
1.7985,0,.060950000000000004
1.8016,0,.060950000000000004
1.8047,0,.060950000000000004
1.8078,0,.060950000000000004
1.8109,0,.060950000000000004
1.814,0,.060950000000000004
1.8171,0,.060950000000000004
1.8202,0,.060950000000000004
1.8233,0,.060950000000000004
1.8264,0,.060950000000000004
1.8295,0,.060950000000000004
1.8326,0,.060950000000000004
1.8357,0,.060950000000000004
1.8388,0,.05865
1.8419,0,.05865
1.845,0,.05865
1.8481,0,.05865
1.8512,0,.05865
1.8543,0,.05865
1.8574,0,.05865
1.8605,0,.05865
1.8636,0,.05865
1.8667,0,.05865
1.8698,0,.05865
1.8729,0,.05865
1.876,0,.05865
1.8791,0,.05865
1.8822,0,.05865
1.8853,0,.05635
1.8884,0,.05635
1.8915,0,.05635
1.8946,0,.05635
1.8977,0,.05635
1.9008,0,.05635
1.9039,0,.05635
1.907,0,.05635
1.9101,0,.05635
1.9132,0,.05635
1.9163,0,.05405
1.9194,0,.05405
1.9225,0,.05405
1.9256,0,.05405
1.9287,0,.05405
1.9318,0,.05405
1.9349,0,.05405
1.938,0,.051750000000000004
1.9411,0,.051750000000000004
1.9442,0,.051750000000000004
1.9473,0,.051750000000000004
1.9504,0,.051750000000000004
1.9535,0,.051750000000000004
1.9566,0,.04945
1.9597,0,.04945
1.9628,0,.04945
1.9659,0,.04945
1.969,0,.04715
1.9721,0,.04715
1.9752,0,.04715
1.9783,0,.04715
1.9814,0,.04485
1.9845,0,.04485
1.9876,0,.04485
1.9907,0,.042550000000000004
1.9938,0,.042550000000000004
1.9969,0,.04025
2,0,.01725


==> Figures/rho-10.csv <==
-1.0039,2.27125,2.27125
-1.0008,1.98835,2.27125
-.9977,1.91475,2.27125
-.9946,1.85725,2.27125
-.9915,1.80895,2.27125
-.9884,1.76525,2.27125
-.9853,1.72615,2.26895
-.9822,1.69165,2.26895
-.9791,1.65945,2.26895
-.976,1.62955,2.26895
-.9729,1.60195,2.26895
-.9698,1.57435,2.26665
-.9667,1.54905,2.26665
-.9636,1.52605,2.26665
-.9605,1.50305,2.26665
-.9574,1.48005,2.26435
-.9543,1.45935,2.26435
-.9512,1.43865,2.26435
-.9481,1.41795,2.26205
-.945,1.39955,2.26205
-.9419,1.37885,2.25975
-.9388,1.36275,2.25975
-.9357,1.34435,2.25975
-.9326,1.32595,2.25745
-.9295,1.30985,2.25745
-.9264,1.29375,2.25515
-.9233,1.27765,2.25515
-.9202,1.26155,2.25285
-.9171,1.24545,2.25285
-.914,1.23165,2.25055
-.9109,1.2178499999999999,2.25055
-.9078,1.20175,2.24825
-.9047,1.18795,2.24825
-.9016,1.17415,2.24595
-.8985,1.16035,2.24595
-.8954,1.14655,2.24365
-.8923,1.1350500000000001,2.24365
-.8892,1.12125,2.24135
-.8861,1.10975,2.24135
-.883,1.09595,2.2390499999999998
-.8799,1.08445,2.23675
-.8768,1.07295,2.23675
-.8737,1.06145,2.23445
-.8706,1.04765,2.23445
-.8675,1.0361500000000001,2.23215
-.8644,1.02695,2.22985
-.8613,1.01545,2.22985
-.8582,1.0039500000000001,2.22755
-.8551,.99245,2.22525
-.852,.98095,2.22525
-.8489,.97175,2.22295
-.8458,.96025,2.22065
-.8427,.95105,2.22065
-.8396,.94185,2.21835
-.8365,.93035,2.21605
-.8334,.92115,2.21375
-.8303,.91195,2.21375
-.8272,.90045,2.21145
-.8241,.89125,2.20915
-.821,.88205,2.20685
-.8179,.87285,2.2045500000000002
-.8148,.86365,2.2045500000000002
-.8117,.8544499999999999,2.20225
-.8086,.8452500000000001,2.19995
-.8055,.83835,2.19765
-.8024,.82915,2.19535
-.7993,.81995,2.19305
-.7962,.81075,2.19075
-.7931,.80385,2.18845
-.79,.79465,2.18845
-.759,.71645,2.16545
-.728,.64745,2.14015
-.697,.58535,2.11255
-.666,.5278499999999999,2.08265
-.635,.47725,2.05275
-.604,.43125,2.01825
-.573,.39215,1.98145
-.542,.35535,1.94465
-.511,.32084999999999997,1.90555
-.48,.29095000000000004,1.86645
-.449,.26335,1.82505
-.418,.24035,1.78135
-.387,.21735,1.73765
-.356,.19435000000000002,1.69395
-.325,.17595,1.64795
-.294,.15755000000000002,1.60425
-.263,.13915,1.55595
-.232,.12304999999999999,1.50995
-.201,.10695,1.46395
-.17,.09315,1.41565
-.139,.07705000000000001,1.36735
-.108,.06325,1.31905
-.077,.051750000000000004,1.26845
-.046,.03795,1.22015
-.015,NaN,1.1711928571428571
.016,NaN,1.1219071428571428
.047,NaN,1.07295
.078,0,1.02235
.109,0,.97405
.14,0,.92345
.171,0,.87515
.202,0,.82455
.233,0,.77395
.264,0,.72565
.295,0,.67505
.326,0,.62445
.357,0,.5761499999999999
.388,0,.52555
.419,0,.47725
.45,0,.42665
.481,0,.37834999999999996
.512,0,.32775
.543,0,.27945
.574,0,.22885
.605,0,.18055
.636,0,.13224999999999998
.667,0,.09775
.698,0,.09545000000000001
.729,0,.09315
.76,0,.09085
.791,0,.09085
.822,0,.08855
.853,0,.08625
.884,0,.08625
.915,0,.08395
.946,0,.08395
.977,0,.08165
1.008,0,.08165
1.039,0,.07935
1.07,0,.07935
1.101,0,.07705000000000001
1.132,0,.07705000000000001
1.163,0,.07475
1.194,0,.07475
1.225,0,.07245
1.256,0,.07245
1.287,0,.07245
1.318,0,.07015
1.349,0,.07015
1.38,0,.07015
1.411,0,.06785
1.442,0,.06785
1.473,0,.06785
1.504,0,.06555
1.535,0,.06555
1.566,0,.06555
1.597,0,.06325
1.628,0,.06325
1.659,0,.06325
1.69,0,.060950000000000004
1.721,0,.060950000000000004
1.752,0,.05865
1.783,0,.05635
1.814,0,.05405
1.845,0,.04945
1.876,0,.04485
1.907,0,.03565
1.938,0,.02645
1.969,0,.01725


==> Figures/rho05.csv <==
-.88805,1.99815,1.99815
-.8851,1.67055,1.99815
-.88215,1.59285,2.00655
-.8792,1.53195,2.00235
-.87625,1.47945,2.00655
-.8733,1.43325,2.0044500000000003
-.87035,1.39125,2.01075
-.8674,1.35345,2.00655
-.86445,1.31775,2.0128500000000003
-.8615,1.28625,2.0086500000000003
-.85855,1.25475,2.0233499999999998
-.8556,1.22535,2.0128500000000003
-.85265,1.19805,2.0170500000000002
-.8497,1.17285,2.01495
-.84675,1.14765,2.02125
-.8438,1.12245,2.0170500000000002
-.84085,1.09935,2.0233499999999998
-.8379,1.07835,2.01915
-.83495,1.05525,2.02545
-.832,1.03635,2.02125
-.82905,1.01535,2.02545
-.8261,.9964500000000001,2.0233499999999998
-.82315,.97755,2.0275499999999997
-.8202,.95865,2.02545
-.81725,.94185,2.0275499999999997
-.8143,.92295,2.0275499999999997
-.81135,.90615,2.0275499999999997
-.8084,.88935,2.0317499999999997
-.80545,.87465,2.02965
-.8025,.85785,2.02965
-.79955,.84315,2.0317499999999997
-.7966,.82845,2.0317499999999997
-.79365,.81375,2.0317499999999997
-.7907,.79905,2.03385
-.78775,.78435,2.03385
-.7848,.77175,2.03385
-.78185,.75705,2.03385
-.7789,.7444500000000001,2.03385
-.77595,.73185,2.03385
-.773,.71925,2.03385
-.77005,.70665,2.0359499999999997
-.7671,.6940500000000001,2.0359499999999997
-.76415,.68145,2.0359499999999997
-.7612,.66885,2.0359499999999997
-.75825,.65835,2.0359499999999997
-.7553,.64575,2.0359499999999997
-.75235,.63525,2.0359499999999997
-.7494,.62475,2.0359499999999997
-.74645,.61425,2.0359499999999997
-.7435,.60375,2.0359499999999997
-.74055,.59325,2.0359499999999997
-.7376,.58275,2.0359499999999997
-.73465,.57225,2.0359499999999997
-.7317,.56175,2.0359499999999997
-.72875,.55125,2.0359499999999997
-.7258,.54285,2.0359499999999997
-.72285,.53235,2.0359499999999997
-.7199,.52395,2.03385
-.71695,.51345,2.03385
-.714,.50505,2.03385
-.71105,.49665,2.03385
-.7081,.48825,2.03385
-.70515,.47775,2.03385
-.7022,.46935,2.03385
-.69925,.46094999999999997,2.0317499999999997
-.6963,.45255,2.0317499999999997
-.69335,.44415,2.0317499999999997
-.6904,.43785,2.0317499999999997
-.68745,.42945,2.0317499999999997
-.6845,.42105,2.02965
-.68155,.41265,2.02965
-.6786,.40635,2.02965
-.67565,.39795,2.02965
-.6727,.39165,2.0275499999999997
-.66975,.38325,2.0275499999999997
-.6668,.37695,2.0275499999999997
-.66385,.36855,2.02545
-.6609,.36225,2.02545
-.65795,.35595,2.02545
-.655,.34755,2.0233499999999998
-.65205,.34125,2.0233499999999998
-.6491,.33494999999999997,2.02125
-.64615,.32865,2.02125
-.6432,.32235,2.01915
-.64025,.31605,2.01915
-.6373,.30974999999999997,2.01915
-.63435,.30345,2.0170500000000002
-.6314,.29715,2.0170500000000002
-.62845,.29085,2.01495
-.6255,.28665,2.01495
-.62255,.28035,2.0128500000000003
-.6196,.27405,2.0128500000000003
-.61665,.26775,2.01075
-.6137,.26355,2.0086500000000003
-.61075,.25725,2.0086500000000003
-.6078,.25305,2.00655
-.60485,.24675,2.00655
-.6019,.24255,2.0044500000000003
-.59895,.23625000000000002,2.0044500000000003
-.596,.23205,2.00235
-.59305,.22575,2.0002500000000003
-.5901,.22155,2.0002500000000003
-.58715,.21735,1.99815
-.5842,.21105000000000002,1.99605
-.58125,.20685,1.99605
-.5783,.20265,1.99395
-.57535,.19845000000000002,1.99185
-.5724,.19215,1.98975
-.56945,.18795,1.98975
-.5665,.18375,1.98765
-.56355,.17955,1.98555
-.5606,.17535,1.98345
-.55765,.17115,1.98345
-.5547,.16695,1.98135
-.55175,.16275,1.97925
-.5488,.15855,1.97715
-.54585,.15435,1.97505
-.5429,.15225,1.97505
-.53995,.14805000000000001,1.97295
-.537,.14385,1.97085
-.53405,.13965,1.96875
-.5311,.13545000000000001,1.96665
-.52815,.13335,1.96455
-.5252,.12915,1.96245
-.52225,.12495,1.96035
-.5193,.12285,1.95825
-.51635,.11865,1.95615
-.5134,.11655,1.95615
-.51045,.11235,1.95405
-.5075,.10815,1.95195
-.50455,.10605,1.94985
-.5016,.10185,1.94775
-.49865,.09975,1.94565
-.4957,.09765,1.94355
-.49275,.09345,1.94145
-.4898,.09135,1.93935
-.48685,.08715,1.93725
-.4839,.08505,1.93515
-.48095,.08295,1.93305
-.478,.07875,1.93095
-.47505,.07665,1.92675
-.4721,.07455,1.92465
-.46915,.07245,1.92255
-.4662,.06825,1.92045
-.46325,.06615,1.91835
-.4603,.06405,1.91625
-.45735,.061950000000000005,1.91415
-.4544,.05985,1.91205
-.45145,.057749999999999996,1.90785
-.4485,.055650000000000005,1.90575
-.44555,.05355,1.90365
-.4426,.051449999999999996,1.90155
-.43965,.049350000000000005,1.89945
-.4367,.04725,1.89735
-.43375,.045149999999999996,1.89525
-.4308,.043050000000000005,1.89105
-.42785,.04095,1.88895
-.4249,.038849999999999996,1.88685
-.42195,.036750000000000005,1.88475
-.419,.03465,1.88055
-.41605,.032549999999999996,1.87845
-.4131,.030449999999999998,1.87635
-.41015,.030449999999999998,1.87425
-.4072,.02835,1.87005
-.40425,.026250000000000002,1.86795
-.4013,.024149999999999998,1.86585
-.39835,.02205,1.86165
-.3954,.02205,1.85955
-.39245,.019950000000000002,1.85745
-.3895,.017849999999999998,1.85535
-.38655,.017849999999999998,1.85115
-.3836,.01575,1.84905
-.38065,.013649999999999999,1.84485
-.3777,.013649999999999999,1.84275
-.37475,.011550000000000001,1.84065
-.3718,.011550000000000001,1.83855
-.36885,.00945,1.83435
-.3659,.00945,1.83225
-.36295,.00735,1.82805
-.36,.00735,1.82595
-.35705,.0052499999999999995,1.82385
-.3541,.0052499999999999995,1.81965
-.35115,.00315,1.81755
-.3482,.00315,1.81545
-.34525,.00315,1.81125
-.3423,0,1.80915
-.33935,0,1.80495
-.3364,0,1.80285
-.33345,0,1.79865
-.3305,0,1.79655
-.32755,0,1.7923499999999999
-.3246,0,1.79025
-.32165,0,1.78815
-.3187,0,1.78395
-.31575,0,1.78185
-.3128,0,1.77765
-.30985,0,1.77555
-.3069,0,1.77135
-.30395,0,1.76925
-.301,0,1.76505
-.29805,0,1.76295
-.2951,0,1.75875
-.29215,0,1.75665
-.2892,0,1.75245
-.28625,0,1.75035
-.2833,0,1.74615
-.28035,0,1.74195
-.2774,0,1.73985
-.27445,0,1.73565
-.2715,0,1.73355
-.26855,0,1.72935
-.2656,0,1.72725
-.26265,0,1.72305
-.2597,0,1.72095
-.25675,0,1.71675
-.2538,0,1.71255
-.25085,0,1.71045
-.2479,0,1.70625
-.24495,0,1.70415
-.242,0,1.69995
-.23905,0,1.69785
-.2361,0,1.69365
-.23315,0,1.68945
-.2302,0,1.68735
-.22725,0,1.68315
-.2243,0,1.67895
-.22135,0,1.67685
-.2184,0,1.67265
-.21545,0,1.66845
-.2125,0,1.66635
-.20955,0,1.66215
-.2066,0,1.66005
-.20365,0,1.65585
-.2007,0,1.65165
-.19775,0,1.64955
-.1948,0,1.64535
-.19185,0,1.64115
-.1889,0,1.63905
-.18595,0,1.63485
-.183,0,1.63065
-.18005,0,1.62855
-.1771,0,1.62435
-.17415,0,1.62015
-.1712,0,1.61805
-.16825,0,1.61385
-.1653,0,1.60965
-.16235,0,1.60755
-.1594,0,1.60335
-.15645,0,1.59915
-.1535,0,1.59495
-.15055,0,1.59285
-.1476,0,1.58865
-.14465,0,1.58445
-.1417,0,1.58025
-.13875,0,1.57815
-.1358,0,1.57395
-.13285,0,1.56975
-.1299,0,1.56555
-.12695,0,1.56345
-.124,0,1.55925
-.12105,0,1.55505
-.1181,0,1.55295
-.11515,0,1.54875
-.1122,0,1.54455
-.10925,0,1.54245
-.1063,0,1.53825
-.10335,0,1.53405
-.1004,0,1.52985
-.09745,0,1.52565
-.0945,0,1.52145
-.09155,0,1.51935
-.0886,0,1.51515
-.08565,0,1.51095
-.0827,0,1.50885
-.07975,0,1.50465
-.0768,0,1.50045
-.07385,0,1.49625
-.0709,0,1.49205
-.06795,0,1.48785
-.065,0,1.48575
-.06205,0,1.48155
-.0591,0,1.47735
-.05615,0,1.47315
-.0532,0,1.47105
-.05025,0,1.46685
-.0473,0,1.46265
-.04435,0,1.45845
-.0414,0,1.45425
-.03845,0,1.45215
-.0355,0,1.44795
-.03255,0,1.44375
-.0296,0,1.43955
-.02665,0,1.43535
-.0237,0,1.43325
-.02075,0,1.42905
-.0178,0,1.42485
-.01485,0,1.42065
-.0119,0,1.41645
-.00895,0,1.41225
-.006,0,1.41015
-.00305,0,1.40595
-1e-4,0,1.40175
.00285,0,1.39755
.0058,0,1.39335
.00875,0,1.3891499999999999
.0117,0,1.38705
.01465,0,1.38285
.0176,0,1.37865
.02055,0,1.37445
.0235,0,1.37025
.02645,0,1.36605
.0294,0,1.36395
.03235,0,1.35975
.0353,0,1.35555
.03825,0,1.35135
.0412,0,1.34715
.04415,0,1.34295
.0471,0,1.33875
.05005,0,1.33665
.053,0,1.33245
.05595,0,1.32825
.0589,0,1.32405
.06185,0,1.31985
.0648,0,1.31565
.06775,0,1.31145
.0707,0,1.30725
.07365,0,1.30515
.0766,0,1.30095
.07955,0,1.29675
.0825,0,1.29255
.08545,0,1.28835
.0884,0,1.28415
.09135,0,1.27995
.0943,0,1.27575
.09725,0,1.27365
.1002,0,1.26945
.10315,0,1.26525
.1061,0,1.26105
.10905,0,1.25685
.112,0,1.25265
.11495,0,1.24845
.1179,0,1.24425
.12085,0,1.24215
.1238,0,1.23795
.12675,0,1.23375
.1297,0,1.22955
.13265,0,1.22535
.1356,0,1.22115
.13855,0,1.21695
.1415,0,1.21275
.14445,0,1.20855
.1474,0,1.20435
.15035,0,1.20225
.1533,0,1.19805
.15625,0,1.19385
.1592,0,1.18965
.16215,0,1.18545
.1651,0,1.18125
.16805,0,1.17705
.171,0,1.17285
.17395,0,1.16865
.1769,0,1.16445
.17985,0,1.16235
.1828,0,1.15815
.18575,0,1.15395
.1887,0,1.14975
.19165,0,1.14555
.1946,0,1.14135
.19755,0,1.13715
.2005,0,1.13295
.20345,0,1.12875
.2064,0,1.12455
.20935,0,1.12035
.2123,0,1.11825
.21525,0,1.11405
.2182,0,1.10985
.22115,0,1.10565
.2241,0,1.10145
.22705,0,1.09725
.23,0,1.09305
.23295,0,1.08885
.2359,0,1.08465
.23885,0,1.08045
.2418,0,1.07625
.24475,0,1.07205
.2477,0,1.06995
.25065,0,1.06575
.2536,0,1.06155
.25655,0,1.05735
.2595,0,1.05315
.26245,0,1.04895
.2654,0,1.04475
.26835,0,1.04055
.2713,0,1.03635
.27425,0,1.03215
.2772,0,1.02795
.28015,0,1.02375
.2831,0,1.01955
.28605,0,1.01745
.289,0,1.01325
.29195,0,1.00905
.2949,0,1.00485
.29785,0,1.00065
.3008,0,.9964500000000001
.30375,0,.99225
.3067,0,.98805
.30965,0,.98385
.3126,0,.97965
.31555,0,.97545
.3185,0,.97125
.32145,0,.96705
.3244,0,.96495
.32735,0,.96075
.3303,0,.95655
.33325,0,.95235
.3362,0,.94815
.33915,0,.94395
.3421,0,.93975
.34505,0,.93555
.348,0,.93135
.35095,0,.92715
.3539,0,.92505
.35685,0,.91875
.3598,0,.91455
.36275,0,.91035
.3657,0,.90615
.36865,0,.90405
.3716,0,.89985
.37455,0,.8956500000000001
.3775,0,.89145
.38045,0,.88725
.3834,0,.88305
.38635,0,.87885
.3893,0,.87465
.39225,0,.87045
.3952,0,.86625
.39815,0,.86205
.4011,0,.85785
.40405,0,.85365
.407,0,.84945
.40995,0,.84735
.4129,0,.84315
.41585,0,.83895
.4188,0,.83475
.42175,0,.83055
.4247,0,.82635
.42765,0,.82215
.4306,0,.81795
.43355,0,.81375
.4365,0,.80955
.43945,0,.80535
.4424,0,.80115
.44535,0,.79695
.4483,0,.79275
.45125,0,.78855
.4542,0,.78645
.45715,0,.78225
.4601,0,.77805
.46305,0,.77385
.466,0,.76965
.46895,0,.76545
.4719,0,.76125
.47485,0,.75705
.4778,0,.75285
.48075,0,.74865
.4837,0,.7444500000000001
.48665,0,.74025
.4896,0,.73605
.49255,0,.73185
.4955,0,.72975
.49845,0,.72555
.5014,0,.72135
.50435,0,.71715
.5073,0,.71295
.51025,0,.70875
.5132,0,.70455
.51615,0,.70035
.5191,0,.69615
.52205,0,.69195
.525,0,.68775
.52795,0,.68355
.5309,0,.68145
.53385,0,.67725
.5368,0,.67305
.53975,0,.66885
.5427,0,.66465
.54565,0,.66045
.5486,0,.65625
.55155,0,.65205
.5545,0,.64785
.55745,0,.64365
.5604,0,.63945
.56335,0,.63525
.5663,0,.63105
.56925,0,.62895
.5722,0,.62475
.57515,0,.62055
.5781,0,.61635
.58105,0,.61215
.584,0,.60795
.58695,0,.60375
.5899,0,.59955
.59285,0,.59535
.5958,0,.59115
.59875,0,.58695
.6017,0,.58275
.60465,0,.58065
.6076,0,.57645
.61055,0,.57225
.6135,0,.5680499999999999
.61645,0,.56385
.6194,0,.55965
.62235,0,.55545
.6253,0,.55125
.62825,0,.54705
.6312,0,.54285
.63415,0,.54075
.6371,0,.53655
.64005,0,.53235
.643,0,.52815
.64595,0,.52395
.6489,0,.51975
.65185,0,.51555
.6548,0,.51135
.65775,0,.50715
.6607,0,.50295
.66365,0,.50085
.6666,0,.49665
.66955,0,.49245
.6725,0,.48825
.67545,0,.48405
.6784,0,.47985
.68135,0,.47565
.6843,0,.47145
.68725,0,.46725
.6902,0,.46515
.69315,0,.46094999999999997
.6961,0,.45675
.69905,0,.45255
.702,0,.44835
.70495,0,.44415
.7079,0,.43995
.71085,0,.43574999999999997
.7138,0,.43365
.71675,0,.42945
.7197,0,.42525
.72265,0,.42105
.7256,0,.41685
.72855,0,.41265
.7315,0,.40845
.73445,0,.40425
.7374,0,.40215
.74035,0,.39795
.7433,0,.39375
.74625,0,.38955
.7492,0,.38534999999999997
.75215,0,.38115
.7551,0,.37695
.75805,0,.37485
.761,0,.37065
.76395,0,.36645
.7669,0,.36225
.76985,0,.35805
.7728,0,.35385
.77575,0,.35175
.7787,0,.34755
.78165,0,.34335
.7846,0,.33915
.78755,0,.33494999999999997
.7905,0,.33075
.79345,0,.32865
.7964,0,.32445
.79935,0,.32025
.8023,0,.31605
.80525,0,.31185
.8082,0,.30765
.81115,0,.30555
.8141,0,.30135
.81705,0,.29715
.82,0,.29295
.82295,0,.28875
.8259,0,.28665
.82885,0,.28245
.8318,0,.27825
.83475,0,.27405
.8377,0,.27195
.84065,0,.26775
.8436,0,.26355
.84655,0,.25934999999999997
.8495,0,.25515
.85245,0,.25095
.8554,0,.24885000000000002
.85835,0,.24465
.8613,0,.24045
.86425,0,.23625000000000002
.8672,0,.23415
.87015,0,.22995
.8731,0,.22575
.87605,0,.22155
.879,0,.21945
.88195,0,.21525
.8849,0,.21105000000000002
.88785,0,.20685
.8908,0,.20475
.89375,0,.20055
.8967,0,.19635
.89965,0,.19425
.9026,0,.19005
.90555,0,.18585000000000002
.9085,0,.18375
.91145,0,.17955
.9144,0,.17535
.91735,0,.17325000000000002
.9203,0,.16905
.92325,0,.16485
.9262,0,.16275
.92915,0,.15855
.9321,0,.15645
.93505,0,.15225
.938,0,.14805000000000001
.94095,0,.14595
.9439,0,.14175
.94685,0,.13965
.9498,0,.13755
.95275,0,.13335
.9557,0,.13125
.95865,0,.12915
.9616,0,.12495
.96455,0,.12285
.9675,0,.12075
.97045,0,.11865
.9734,0,.11655
.97635,0,.11445
.9793,0,.11235
.98225,0,.11235
.9852,0,.11025
.98815,0,.10815
.9911,0,.10815
.99405,0,.10605
.997,0,.10605
.99995,0,.10395
1.0029,0,.10395
1.00585,0,.10185
1.0088,0,.10185
1.01175,0,.09975
1.0147,0,.09975
1.01765,0,.09975
1.0206,0,.09975
1.02355,0,.09765
1.0265,0,.09765
1.02945,0,.09765
1.0324,0,.09765
1.03535,0,.09555
1.0383,0,.09555
1.04125,0,.09555
1.0442,0,.09555
1.04715,0,.09555
1.0501,0,.09345
1.05305,0,.09345
1.056,0,.09345
1.05895,0,.09345
1.0619,0,.09345
1.06485,0,.09345
1.0678,0,.09135
1.07075,0,.09135
1.0737,0,.09135
1.07665,0,.09135
1.0796,0,.09135
1.08255,0,.09135
1.0855,0,.09135
1.08845,0,.08925
1.0914,0,.08925
1.09435,0,.08925
1.0973,0,.08925
1.10025,0,.08925
1.1032,0,.08925
1.10615,0,.08925
1.1091,0,.08925
1.11205,0,.08925
1.115,0,.08715
1.11795,0,.08715
1.1209,0,.08715
1.12385,0,.08715
1.1268,0,.08715
1.12975,0,.08715
1.1327,0,.08715
1.13565,0,.08715
1.1386,0,.08715
1.14155,0,.08715
1.1445,0,.08715
1.14745,0,.08505
1.1504,0,.08505
1.15335,0,.08505
1.1563,0,.08505
1.15925,0,.08505
1.1622,0,.08505
1.16515,0,.08505
1.1681,0,.08505
1.17105,0,.08505
1.174,0,.08505
1.17695,0,.08505
1.1799,0,.08505
1.18285,0,.08295
1.1858,0,.08295
1.18875,0,.08295
1.1917,0,.08295
1.19465,0,.08295
1.1976,0,.08295
1.20055,0,.08295
1.2035,0,.08295
1.20645,0,.08295
1.2094,0,.08295
1.21235,0,.08295
1.2153,0,.08295
1.21825,0,.08295
1.2212,0,.08085
1.22415,0,.08085
1.2271,0,.08085
1.23005,0,.08085
1.233,0,.08085
1.23595,0,.08085
1.2389,0,.08085
1.24185,0,.08085
1.2448,0,.08085
1.24775,0,.08085
1.2507,0,.08085
1.25365,0,.08085
1.2566,0,.08085
1.25955,0,.08085
1.2625,0,.07875
1.26545,0,.07875
1.2684,0,.07875
1.27135,0,.07875
1.2743,0,.07875
1.27725,0,.07875
1.2802,0,.07875
1.28315,0,.07875
1.2861,0,.07875
1.28905,0,.07875
1.292,0,.07875
1.29495,0,.07875
1.2979,0,.07875
1.30085,0,.07875
1.3038,0,.07875
1.30675,0,.07875
1.3097,0,.07665
1.31265,0,.07665
1.3156,0,.07665
1.31855,0,.07665
1.3215,0,.07665
1.32445,0,.07665
1.3274,0,.07665
1.33035,0,.07665
1.3333,0,.07665
1.33625,0,.07665
1.3392,0,.07665
1.34215,0,.07665
1.3451,0,.07665
1.34805,0,.07665
1.351,0,.07665
1.35395,0,.07665
1.3569,0,.07665
1.35985,0,.07665
1.3628,0,.07455
1.36575,0,.07455
1.3687,0,.07455
1.37165,0,.07455
1.3746,0,.07455
1.37755,0,.07455
1.3805,0,.07455
1.38345,0,.07455
1.3864,0,.07455
1.38935,0,.07455
1.3923,0,.07455
1.39525,0,.07455
1.3982,0,.07455
1.40115,0,.07455
1.4041,0,.07455
1.40705,0,.07455
1.41,0,.07455
1.41295,0,.07455
1.4159,0,.07455
1.41885,0,.07245
1.4218,0,.07245
1.42475,0,.07245
1.4277,0,.07245
1.43065,0,.07245
1.4336,0,.07245
1.43655,0,.07245
1.4395,0,.07245
1.44245,0,.07245
1.4454,0,.07245
1.44835,0,.07245
1.4513,0,.07245
1.45425,0,.07245
1.4572,0,.07245
1.46015,0,.07245
1.4631,0,.07245
1.46605,0,.07245
1.469,0,.07245
1.47195,0,.07245
1.4749,0,.07245
1.47785,0,.07245
1.4808,0,.07035
1.48375,0,.07035
1.4867,0,.07035
1.48965,0,.07035
1.4926,0,.07035
1.49555,0,.07035
1.4985,0,.07035
1.50145,0,.07035
1.5044,0,.07035
1.50735,0,.07035
1.5103,0,.07035
1.51325,0,.07035
1.5162,0,.07035
1.51915,0,.07035
1.5221,0,.07035
1.52505,0,.07035
1.528,0,.07035
1.53095,0,.07035
1.5339,0,.07035
1.53685,0,.07035
1.5398,0,.07035
1.54275,0,.07035
1.5457,0,.07035
1.54865,0,.06825
1.5516,0,.06825
1.55455,0,.06825
1.5575,0,.06825
1.56045,0,.06825
1.5634,0,.06825
1.56635,0,.06825
1.5693,0,.06825
1.57225,0,.06825
1.5752,0,.06825
1.57815,0,.06825
1.5811,0,.06825
1.58405,0,.06825
1.587,0,.06825
1.58995,0,.06825
1.5929,0,.06825
1.59585,0,.06825
1.5988,0,.06825
1.60175,0,.06825
1.6047,0,.06825
1.60765,0,.06825
1.6106,0,.06825
1.61355,0,.06825
1.6165,0,.06825
1.61945,0,.06825
1.6224,0,.06615
1.62535,0,.06615
1.6283,0,.06615
1.63125,0,.06615
1.6342,0,.06615
1.63715,0,.06615
1.6401,0,.06615
1.64305,0,.06615
1.646,0,.06615
1.64895,0,.06615
1.6519,0,.06615
1.65485,0,.06615
1.6578,0,.06615
1.66075,0,.06615
1.6637,0,.06615
1.66665,0,.06615
1.6696,0,.06615
1.67255,0,.06615
1.6755,0,.06615
1.67845,0,.06615
1.6814,0,.06615
1.68435,0,.06615
1.6873,0,.06615
1.69025,0,.06615
1.6932,0,.06615
1.69615,0,.06615
1.6991,0,.06615
1.70205,0,.06405
1.705,0,.06405
1.70795,0,.06405
1.7109,0,.06615
1.71385,0,.06615
1.7168,0,.06405
1.71975,0,.06405
1.7227,0,.06405
1.72565,0,.06405
1.7286,0,.06405
1.73155,0,.06405
1.7345,0,.06405
1.73745,0,.06405
1.7404,0,.06405
1.74335,0,.06405
1.7463,0,.06405
1.74925,0,.06405
1.7522,0,.06405
1.75515,0,.06405
1.7581,0,.06405
1.76105,0,.06405
1.764,0,.06405
1.76695,0,.06405
1.7699,0,.06405
1.77285,0,.06405
1.7758,0,.06405
1.77875,0,.06405
1.7817,0,.06405
1.78465,0,.06405
1.7876,0,.06405
1.79055,0,.06405
1.7935,0,.06405
1.79645,0,.061950000000000005
1.7994,0,.06405
1.80235,0,.061950000000000005
1.8053,0,.061950000000000005
1.80825,0,.061950000000000005
1.8112,0,.061950000000000005
1.81415,0,.061950000000000005
1.8171,0,.061950000000000005
1.82005,0,.061950000000000005
1.823,0,.061950000000000005
1.82595,0,.061950000000000005
1.8289,0,.061950000000000005
1.83185,0,.061950000000000005
1.8348,0,.061950000000000005
1.83775,0,.061950000000000005
1.8407,0,.061950000000000005
1.84365,0,.061950000000000005
1.8466,0,.061950000000000005
1.84955,0,.061950000000000005
1.8525,0,.061950000000000005
1.85545,0,.061950000000000005
1.8584,0,.061950000000000005
1.86135,0,.061950000000000005
1.8643,0,.061950000000000005
1.86725,0,.061950000000000005
1.8702,0,.061950000000000005
1.87315,0,.061950000000000005
1.8761,0,.061950000000000005
1.87905,0,.061950000000000005
1.882,0,.061950000000000005
1.88495,0,.061950000000000005
1.8879,0,.061950000000000005
1.89085,0,.05985
1.8938,0,.05985
1.89675,0,.05985
1.8997,0,.05985
1.90265,0,.05985
1.9056,0,.05985
1.90855,0,.05985
1.9115,0,.05985
1.91445,0,.05985
1.9174,0,.05985
1.92035,0,.05985
1.9233,0,.05985
1.92625,0,.05985
1.9292,0,.05985
1.93215,0,.05985
1.9351,0,.05985
1.93805,0,.05985
1.941,0,.05985
1.94395,0,.05985
1.9469,0,.05985
1.94985,0,.05985
1.9528,0,.05985
1.95575,0,.05985
1.9587,0,.05985
1.96165,0,.05985
1.9646,0,.05985
1.96755,0,.05985
1.9705,0,.05985
1.97345,0,.05985
1.9764,0,.05985
1.97935,0,.05985
1.9823,0,.05985
1.98525,0,.05985
1.9882,0,.057749999999999996
1.99115,0,.057749999999999996
1.9941,0,.057749999999999996
1.99705,0,.057749999999999996
2,0,.026250000000000002


==> Figures/rho10.csv <==
-.8736,1.9089999999999998,1.9089999999999998
-.8712,1.665,1.911
-.8688,1.5750000000000002,1.9129999999999998
-.8664,1.509,1.915
-.864,1.455,1.9169999999999998
-.8616,1.4089999999999998,1.919
-.8592,1.367,1.919
-.8568,1.3290000000000002,1.9209999999999998
-.8544,1.295,1.923
-.852,1.263,1.9249999999999998
-.8496,1.233,1.9249999999999998
-.8472,1.205,1.927
-.8448,1.177,1.9289999999999998
-.8424,1.153,1.9289999999999998
-.84,1.129,1.931
-.8376,1.105,1.9329999999999998
-.8352,1.0830000000000002,1.9329999999999998
-.8328,1.061,1.935
-.8304,1.041,1.935
-.828,1.021,1.9369999999999998
-.8256,1.001,1.939
-.8232,.983,1.939
-.8208,.965,1.9409999999999998
-.8184,.947,1.9409999999999998
-.816,.929,1.943
-.8136,.913,1.943
-.8112,.897,1.9449999999999998
-.8088,.881,1.9449999999999998
-.8064,.865,1.947
-.804,.851,1.947
-.8016,.837,1.947
-.7992,.821,1.9489999999999998
-.7968,.807,1.9489999999999998
-.7944,.795,1.951
-.792,.781,1.951
-.7896,.767,1.951
-.7872,.755,1.9529999999999998
-.7848,.741,1.9529999999999998
-.7824,.729,1.955
-.78,.717,1.955
-.7776,.705,1.955
-.7752,.693,1.9569999999999999
-.7728,.683,1.9569999999999999
-.7704,.671,1.9569999999999999
-.768,.659,1.959
-.7656,.649,1.959
-.7632,.637,1.959
-.7608,.627,1.959
-.7584,.617,1.9609999999999999
-.756,.607,1.9609999999999999
-.7536,.597,1.9609999999999999
-.7512,.587,1.963
-.7488,.577,1.963
-.7464,.567,1.963
-.744,.557,1.963
-.7416,.549,1.9649999999999999
-.7392,.539,1.9649999999999999
-.7368,.531,1.9649999999999999
-.7344,.521,1.9649999999999999
-.732,.513,1.9649999999999999
-.7296,.503,1.967
-.7272,.495,1.967
-.7248,.487,1.967
-.7224,.479,1.967
-.72,.471,1.967
-.7176,.463,1.967
-.7152,.455,1.9689999999999999
-.7128,.447,1.9689999999999999
-.7104,.439,1.9689999999999999
-.708,.431,1.9689999999999999
-.7056,.423,1.9689999999999999
-.7032,.417,1.9689999999999999
-.7008,.409,1.9689999999999999
-.6984,.401,1.9689999999999999
-.696,.395,1.9689999999999999
-.6936,.387,1.9689999999999999
-.6912,.381,1.9689999999999999
-.6888,.375,1.9689999999999999
-.6864,.367,1.9689999999999999
-.684,.361,1.971
-.6816,.355,1.9689999999999999
-.6792,.347,1.9689999999999999
-.6768,.341,1.9689999999999999
-.6744,.335,1.9689999999999999
-.672,.329,1.9689999999999999
-.6696,.323,1.9689999999999999
-.6672,.317,1.9689999999999999
-.6648,.311,1.9689999999999999
-.6624,.305,1.9689999999999999
-.66,.299,1.9689999999999999
-.6576,.293,1.9689999999999999
-.6552,.287,1.9689999999999999
-.6528,.283,1.9689999999999999
-.6504,.277,1.9689999999999999
-.648,.271,1.9689999999999999
-.6456,.265,1.9689999999999999
-.6432,.261,1.9689999999999999
-.6408,.255,1.967
-.6384,.251,1.967
-.636,.245,1.967
-.6336,.241,1.967
-.6312,.235,1.967
-.6288,.231,1.967
-.6264,.225,1.967
-.624,.221,1.9649999999999999
-.6216,.217,1.9649999999999999
-.6192,.211,1.9649999999999999
-.6168,.207,1.9649999999999999
-.6144,.203,1.963
-.612,.199,1.963
-.6096,.193,1.963
-.6072,.189,1.963
-.6048,.185,1.9609999999999999
-.6024,.181,1.9609999999999999
-.6,.177,1.9609999999999999
-.5976,.173,1.9609999999999999
-.5952,.169,1.959
-.5928,.165,1.959
-.5904,.161,1.959
-.588,.157,1.9569999999999999
-.5856,.153,1.9569999999999999
-.5832,.149,1.9569999999999999
-.5808,.145,1.955
-.5784,.143,1.955
-.576,.139,1.9529999999999998
-.5736,.135,1.9529999999999998
-.5712,.131,1.9529999999999998
-.5688,.129,1.951
-.5664,.125,1.951
-.564,.121,1.9489999999999998
-.5616,.119,1.9489999999999998
-.5592,.115,1.9489999999999998
-.5568,.111,1.947
-.5544,.109,1.947
-.552,.105,1.9449999999999998
-.5496,.103,1.9449999999999998
-.5472,.099,1.943
-.5448,.097,1.943
-.5424,.093,1.9409999999999998
-.54,.091,1.9409999999999998
-.5376,.089,1.939
-.5352,.08499999999999999,1.939
-.5328,.083,1.9369999999999998
-.5304,.081,1.9369999999999998
-.528,.077,1.935
-.5256,.075,1.9329999999999998
-.5232,.073,1.9329999999999998
-.5208,.07100000000000001,1.931
-.5184,.067,1.931
-.516,.065,1.9289999999999998
-.5136,.063,1.927
-.5112,.061,1.927
-.5088,.059,1.9249999999999998
-.5064,.057,1.9249999999999998
-.504,.055,1.923
-.5016,.051000000000000004,1.9209999999999998
-.4992,.049,1.9209999999999998
-.4968,.047,1.919
-.4944,.045,1.9169999999999998
-.492,.043,1.9169999999999998
-.4896,.041,1.915
-.4872,.039,1.9129999999999998
-.4848,.039,1.9129999999999998
-.4824,.037,1.911
-.48,.035,1.9089999999999998
-.4776,.033,1.9089999999999998
-.4752,.031,1.907
-.4728,.028999999999999998,1.9049999999999998
-.4704,.027,1.903
-.468,.027,1.903
-.4656,.025,1.9009999999999998
-.4632,.023,1.899
-.4608,.020999999999999998,1.8969999999999998
-.4584,.020999999999999998,1.8969999999999998
-.456,.019,1.895
-.4536,.017,1.8929999999999998
-.4512,.017,1.891
-.4488,.015,1.8889999999999998
-.4464,.013000000000000001,1.8889999999999998
-.444,.013000000000000001,1.887
-.4416,.011,1.8849999999999998
-.4392,.011,1.883
-.4368,.009000000000000001,1.8809999999999998
-.4344,.009000000000000001,1.879
-.432,.007,1.879
-.4296,.007,1.8769999999999998
-.4272,.005,1.875
-.4248,.005,1.8730000000000002
-.4224,.003,1.871
-.42,.003,1.871
-.4176,.003,1.867
-.4152,0,1.8650000000000002
-.4128,0,1.8650000000000002
-.4104,0,1.863
-.408,0,1.8610000000000002
-.4056,0,1.859
-.4032,0,1.8570000000000002
-.4008,0,1.855
-.3984,0,1.8530000000000002
-.396,0,1.851
-.3936,0,1.8490000000000002
-.3912,0,1.847
-.3888,0,1.8450000000000002
-.3864,0,1.843
-.384,0,1.8410000000000002
-.3816,0,1.839
-.3792,0,1.8370000000000002
-.3768,0,1.835
-.3744,0,1.8330000000000002
-.372,0,1.831
-.3696,0,1.8290000000000002
-.3672,0,1.8290000000000002
-.3648,0,1.8250000000000002
-.3624,0,1.823
-.36,0,1.8210000000000002
-.3576,0,1.819
-.3552,0,1.8170000000000002
-.3528,0,1.815
-.3504,0,1.8130000000000002
-.348,0,1.811
-.3456,0,1.8090000000000002
-.3432,0,1.807
-.3408,0,1.8050000000000002
-.3384,0,1.803
-.336,0,1.8010000000000002
-.3336,0,1.799
-.3312,0,1.7970000000000002
-.3288,0,1.795
-.3264,0,1.7930000000000001
-.324,0,1.7890000000000001
-.3216,0,1.787
-.3192,0,1.7850000000000001
-.3168,0,1.783
-.3144,0,1.7810000000000001
-.312,0,1.779
-.3096,0,1.7770000000000001
-.3072,0,1.775
-.3048,0,1.7730000000000001
-.3024,0,1.7690000000000001
-.3,0,1.767
-.2976,0,1.7650000000000001
-.2952,0,1.763
-.2928,0,1.7610000000000001
-.2904,0,1.759
-.288,0,1.755
-.2856,0,1.7530000000000001
-.2832,0,1.751
-.2808,0,1.749
-.2784,0,1.7469999999999999
-.276,0,1.745
-.2736,0,1.741
-.2712,0,1.7389999999999999
-.2688,0,1.737
-.2664,0,1.7349999999999999
-.264,0,1.733
-.2616,0,1.729
-.2592,0,1.7269999999999999
-.2568,0,1.725
-.2544,0,1.7229999999999999
-.252,0,1.721
-.2496,0,1.717
-.2472,0,1.7149999999999999
-.2448,0,1.713
-.2424,0,1.7109999999999999
-.24,0,1.7069999999999999
-.2376,0,1.705
-.2352,0,1.7029999999999998
-.2328,0,1.701
-.2304,0,1.697
-.228,0,1.6949999999999998
-.2256,0,1.693
-.2232,0,1.6909999999999998
-.2208,0,1.6869999999999998
-.2184,0,1.685
-.216,0,1.6829999999999998
-.2136,0,1.681
-.2112,0,1.677
-.2088,0,1.6749999999999998
-.2064,0,1.673
-.204,0,1.6709999999999998
-.2016,0,1.6669999999999998
-.1992,0,1.665
-.1968,0,1.6629999999999998
-.1944,0,1.6589999999999998
-.192,0,1.657
-.1896,0,1.6549999999999998
-.1872,0,1.6509999999999998
-.1848,0,1.649
-.1824,0,1.6469999999999998
-.18,0,1.645
-.1776,0,1.641
-.1752,0,1.6389999999999998
-.1728,0,1.637
-.1704,0,1.633
-.168,0,1.6309999999999998
-.1656,0,1.629
-.1632,0,1.625
-.1608,0,1.6230000000000002
-.1584,0,1.621
-.156,0,1.617
-.1536,0,1.6150000000000002
-.1512,0,1.613
-.1488,0,1.609
-.1464,0,1.6070000000000002
-.144,0,1.605
-.1416,0,1.601
-.1392,0,1.5990000000000002
-.1368,0,1.5950000000000002
-.1344,0,1.593
-.132,0,1.5910000000000002
-.1296,0,1.5870000000000002
-.1272,0,1.585
-.1248,0,1.5830000000000002
-.1224,0,1.5790000000000002
-.12,0,1.577
-.1176,0,1.573
-.1152,0,1.5710000000000002
-.1128,0,1.569
-.1104,0,1.565
-.108,0,1.5630000000000002
-.1056,0,1.561
-.1032,0,1.557
-.1008,0,1.5550000000000002
-.0984,0,1.5510000000000002
-.096,0,1.549
-.0936,0,1.5470000000000002
-.0912,0,1.5430000000000001
-.0888,0,1.541
-.0864,0,1.537
-.084,0,1.5350000000000001
-.0816,0,1.533
-.0792,0,1.529
-.0768,0,1.5270000000000001
-.0744,0,1.5230000000000001
-.072,0,1.521
-.0696,0,1.517
-.0672,0,1.5150000000000001
-.0648,0,1.513
-.0624,0,1.509
-.06,0,1.5070000000000001
-.0576,0,1.5030000000000001
-.0552,0,1.501
-.0528,0,1.4969999999999999
-.0504,0,1.495
-.048,0,1.4929999999999999
-.0456,0,1.4889999999999999
-.0432,0,1.4889999999999999
-.0408,0,1.483
-.0384,0,1.4809999999999999
-.036,0,1.4769999999999999
-.0336,0,1.475
-.0312,0,1.4729999999999999
-.0288,0,1.4689999999999999
-.0264,0,1.467
-.024,0,1.463
-.0216,0,1.4609999999999999
-.0192,0,1.4569999999999999
-.0168,0,1.455
-.0144,0,1.4529999999999998
-.012,0,1.4489999999999998
-.0096,0,1.4449999999999998
-.0072,0,1.443
-.0048,0,1.4409999999999998
-.0024,0,1.4369999999999998
0,0,1.435
.0024,0,1.431
.0048,0,1.4289999999999998
.0072,0,1.4249999999999998
.0096,0,1.423
.012,0,1.419
.0144,0,1.4169999999999998
.0168,0,1.4129999999999998
.0192,0,1.411
.0216,0,1.407
.024,0,1.4049999999999998
.0264,0,1.403
.0288,0,1.399
.0312,0,1.395
.0336,0,1.3929999999999998
.036,0,1.3889999999999998
.0384,0,1.387
.0408,0,1.383
.0432,0,1.3809999999999998
.0456,0,1.3769999999999998
.048,0,1.375
.0504,0,1.371
.0528,0,1.3690000000000002
.0552,0,1.3650000000000002
.0576,0,1.363
.06,0,1.3610000000000002
.0624,0,1.3570000000000002
.0648,0,1.355
.0672,0,1.351
.0696,0,1.3490000000000002
.072,0,1.3450000000000002
.0744,0,1.343
.0768,0,1.339
.0792,0,1.335
.0816,0,1.3330000000000002
.084,0,1.3290000000000002
.0864,0,1.327
.0888,0,1.323
.0912,0,1.323
.0936,0,1.319
.096,0,1.3170000000000002
.0984,0,1.311
.1008,0,1.3090000000000002
.1032,0,1.3050000000000002
.1056,0,1.303
.108,0,1.299
.1104,0,1.2970000000000002
.1128,0,1.2930000000000001
.1152,0,1.291
.1176,0,1.287
.12,0,1.2850000000000001
.1224,0,1.2810000000000001
.1248,0,1.279
.1272,0,1.275
.1296,0,1.2730000000000001
.132,0,1.2690000000000001
.1344,0,1.267
.1368,0,1.263
.1392,0,1.2610000000000001
.1416,0,1.2570000000000001
.144,0,1.255
.1464,0,1.251
.1488,0,1.249
.1512,0,1.245
.1536,0,1.241
.156,0,1.2389999999999999
.1584,0,1.2349999999999999
.1608,0,1.233
.1632,0,1.229
.1656,0,1.2269999999999999
.168,0,1.2229999999999999
.1704,0,1.221
.1728,0,1.217
.1752,0,1.213
.1776,0,1.2109999999999999
.18,0,1.2069999999999999
.1824,0,1.205
.1848,0,1.201
.1872,0,1.1989999999999998
.1896,0,1.1949999999999998
.192,0,1.193
.1944,0,1.189
.1968,0,1.1869999999999998
.1992,0,1.1829999999999998
.2016,0,1.181
.204,0,1.177
.2064,0,1.173
.2088,0,1.1709999999999998
.2112,0,1.1669999999999998
.2136,0,1.165
.216,0,1.161
.2184,0,1.1589999999999998
.2208,0,1.1549999999999998
.2232,0,1.153
.2256,0,1.149
.228,0,1.145
.2304,0,1.1429999999999998
.2328,0,1.1389999999999998
.2352,0,1.137
.2376,0,1.133
.24,0,1.1309999999999998
.2424,0,1.1269999999999998
.2448,0,1.125
.2472,0,1.121
.2496,0,1.117
.252,0,1.1150000000000002
.2544,0,1.1110000000000002
.2568,0,1.109
.2592,0,1.105
.2616,0,1.1030000000000002
.264,0,1.0990000000000002
.2664,0,1.097
.2688,0,1.093
.2712,0,1.089
.2736,0,1.0870000000000002
.276,0,1.0830000000000002
.2784,0,1.081
.2808,0,1.077
.2832,0,1.0750000000000002
.2856,0,1.0710000000000002
.288,0,1.0670000000000002
.2904,0,1.065
.2928,0,1.061
.2952,0,1.0590000000000002
.2976,0,1.0550000000000002
.3,0,1.053
.3024,0,1.049
.3048,0,1.0470000000000002
.3072,0,1.0430000000000001
.3096,0,1.0390000000000001
.312,0,1.037
.3144,0,1.033
.3168,0,1.0310000000000001
.3192,0,1.0270000000000001
.3216,0,1.025
.324,0,1.021
.3264,0,1.017
.3288,0,1.0150000000000001
.3312,0,1.013
.3336,0,1.009
.336,0,1.005
.3384,0,1.0030000000000001
.3408,0,.999
.3432,0,.995
.3456,0,.993
.348,0,.989
.3504,0,.987
.3528,0,.983
.3552,0,.981
.3576,0,.977
.36,0,.973
.3624,0,.971
.3648,0,.967
.3672,0,.965
.3696,0,.961
.372,0,.959
.3744,0,.955
.3768,0,.951
.3792,0,.949
.3816,0,.945
.384,0,.943
.3864,0,.939
.3888,0,.937
.3912,0,.933
.3936,0,.929
.396,0,.927
.3984,0,.923
.4008,0,.921
.4032,0,.917
.4056,0,.915
.408,0,.911
.4104,0,.907
.4128,0,.905
.4152,0,.901
.4176,0,.899
.42,0,.895
.4224,0,.893
.4248,0,.889
.4272,0,.885
.4296,0,.883
.432,0,.879
.4344,0,.877
.4368,0,.873
.4392,0,.871
.4416,0,.867
.444,0,.863
.4464,0,.861
.4488,0,.857
.4512,0,.855
.4536,0,.851
.456,0,.849
.4584,0,.845
.4608,0,.841
.4632,0,.839
.4656,0,.835
.468,0,.833
.4704,0,.829
.4728,0,.827
.4752,0,.823
.4776,0,.819
.48,0,.817
.4824,0,.813
.4848,0,.811
.4872,0,.807
.4896,0,.803
.492,0,.801
.4944,0,.799
.4968,0,.795
.4992,0,.791
.5016,0,.789
.504,0,.785
.5064,0,.781
.5088,0,.779
.5112,0,.777
.5136,0,.773
.516,0,.769
.5184,0,.767
.5208,0,.763
.5232,0,.761
.5256,0,.757
.528,0,.753
.5304,0,.751
.5328,0,.747
.5352,0,.745
.5376,0,.741
.54,0,.737
.5424,0,.735
.5448,0,.731
.5472,0,.729
.5496,0,.725
.552,0,.723
.5544,0,.719
.5568,0,.717
.5592,0,.713
.5616,0,.709
.564,0,.707
.5664,0,.703
.5688,0,.701
.5712,0,.697
.5736,0,.695
.576,0,.691
.5784,0,.689
.5808,0,.685
.5832,0,.683
.5856,0,.679
.588,0,.675
.5904,0,.673
.5928,0,.669
.5952,0,.665
.5976,0,.663
.6,0,.659
.6024,0,.657
.6048,0,.653
.6072,0,.651
.6096,0,.647
.612,0,.645
.6144,0,.641
.6168,0,.637
.6192,0,.635
.6216,0,.631
.624,0,.629
.6264,0,.625
.6288,0,.623
.6312,0,.619
.6336,0,.617
.636,0,.613
.6384,0,.609
.6408,0,.607
.6432,0,.603
.6456,0,.601
.648,0,.597
.6504,0,.595
.6528,0,.591
.6552,0,.589
.6576,0,.585
.66,0,.581
.6624,0,.579
.6648,0,.575
.6672,0,.573
.6696,0,.569
.672,0,.567
.6744,0,.563
.6768,0,.561
.6792,0,.557
.6816,0,.555
.684,0,.551
.6864,0,.549
.6888,0,.545
.6912,0,.541
.6936,0,.539
.696,0,.535
.6984,0,.533
.7008,0,.529
.7032,0,.527
.7056,0,.523
.708,0,.521
.7104,0,.517
.7128,0,.515
.7152,0,.511
.7176,0,.507
.72,0,.505
.7224,0,.501
.7248,0,.499
.7272,0,.497
.7296,0,.493
.732,0,.489
.7344,0,.487
.7368,0,.483
.7392,0,.481
.7416,0,.477
.744,0,.475
.7464,0,.471
.7488,0,.469
.7512,0,.465
.7536,0,.463
.756,0,.459
.7584,0,.457
.7608,0,.453
.7632,0,.451
.7656,0,.447
.768,0,.445
.7704,0,.441
.7728,0,.437
.7752,0,.435
.7776,0,.431
.78,0,.429
.7824,0,.425
.7848,0,.423
.7872,0,.419
.7896,0,.417
.792,0,.413
.7944,0,.411
.7968,0,.40700000000000003
.7992,0,.405
.8016,0,.401
.804,0,.399
.8064,0,.397
.8088,0,.393
.8112,0,.391
.8136,0,.387
.816,0,.385
.8184,0,.381
.8208,0,.379
.8232,0,.375
.8256,0,.373
.828,0,.369
.8304,0,.367
.8328,0,.363
.8352,0,.361
.8376,0,.357
.84,0,.355
.8424,0,.353
.8448,0,.349
.8472,0,.345
.8496,0,.34299999999999997
.852,0,.339
.8544,0,.337
.8568,0,.333
.8592,0,.331
.8616,0,.329
.864,0,.325
.8664,0,.323
.8688,0,.321
.8712,0,.317
.8736,0,.313
.876,0,.311
.8784,0,.307
.8808,0,.305
.8832,0,.303
.8856,0,.299
.888,0,.297
.8904,0,.293
.8928,0,.291
.8952,0,.287
.8976,0,.285
.9,0,.283
.9024,0,.279
.9048,0,.277
.9072,0,.275
.9096,0,.271
.912,0,.269
.9144,0,.267
.9168,0,.263
.9192,0,.261
.9216,0,.257
.924,0,.253
.9264,0,.251
.9288,0,.249
.9312,0,.247
.9336,0,.243
.936,0,.241
.9384,0,.237
.9408,0,.235
.9432,0,.233
.9456,0,.229
.948,0,.227
.9504,0,.223
.9528,0,.221
.9552,0,.219
.9576,0,.215
.96,0,.213
.9624,0,.211
.9648,0,.207
.9672,0,.205
.9696,0,.203
.972,0,.199
.9744,0,.197
.9768,0,.195
.9792,0,.193
.9816,0,.189
.984,0,.187
.9864,0,.185
.9888,0,.181
.9912,0,.179
.9936,0,.177
.996,0,.175
.9984,0,.17099999999999999
1.0008,0,.169
1.0032,0,.167
1.0056,0,.165
1.008,0,.163
1.0104,0,.161
1.0128,0,.157
1.0152,0,.155
1.0176,0,.153
1.02,0,.151
1.0224,0,.149
1.0248,0,.147
1.0272,0,.145
1.0296,0,.143
1.032,0,.14100000000000001
1.0344,0,.139
1.0368,0,.137
1.0392,0,.135
1.0416,0,.133
1.044,0,.131
1.0464,0,.129
1.0488,0,.127
1.0512,0,.125
1.0536,0,.123
1.056,0,.123
1.0584,0,.121
1.0608,0,.119
1.0632,0,.119
1.0656,0,.11699999999999999
1.068,0,.115
1.0704,0,.115
1.0728,0,.113
1.0752,0,.113
1.0776,0,.111
1.08,0,.111
1.0824,0,.109
1.0848,0,.109
1.0872,0,.107
1.0896,0,.107
1.092,0,.107
1.0944,0,.105
1.0968,0,.105
1.0992,0,.103
1.1016,0,.103
1.104,0,.103
1.1064,0,.103
1.1088,0,.101
1.1112,0,.101
1.1136,0,.101
1.116,0,.099
1.1184,0,.099
1.1208,0,.099
1.1232,0,.099
1.1256,0,.097
1.128,0,.097
1.1304,0,.097
1.1328,0,.097
1.1352,0,.097
1.1376,0,.095
1.14,0,.095
1.1424,0,.095
1.1448,0,.095
1.1472,0,.095
1.1496,0,.095
1.152,0,.095
1.1544,0,.093
1.1568,0,.093
1.1592,0,.093
1.1616,0,.093
1.164,0,.093
1.1664,0,.093
1.1688,0,.091
1.1712,0,.091
1.1736,0,.091
1.176,0,.091
1.1784,0,.091
1.1808,0,.091
1.1832,0,.091
1.1856,0,.091
1.188,0,.089
1.1904,0,.091
1.1928,0,.089
1.1952,0,.089
1.1976,0,.089
1.2,0,.089
1.2024,0,.089
1.2048,0,.089
1.2072,0,.089
1.2096,0,.087
1.212,0,.087
1.2144,0,.087
1.2168,0,.087
1.2192,0,.087
1.2216,0,.087
1.224,0,.087
1.2264,0,.087
1.2288,0,.087
1.2312,0,.087
1.2336,0,.08499999999999999
1.236,0,.08499999999999999
1.2384,0,.08499999999999999
1.2408,0,.08499999999999999
1.2432,0,.08499999999999999
1.2456,0,.08499999999999999
1.248,0,.08499999999999999
1.2504,0,.08499999999999999
1.2528,0,.08499999999999999
1.2552,0,.08499999999999999
1.2576,0,.08499999999999999
1.26,0,.08499999999999999
1.2624,0,.083
1.2648,0,.083
1.2672,0,.083
1.2696,0,.083
1.272,0,.083
1.2744,0,.083
1.2768,0,.083
1.2792,0,.083
1.2816,0,.083
1.284,0,.083
1.2864,0,.083
1.2888,0,.083
1.2912,0,.083
1.2936,0,.083
1.296,0,.081
1.2984,0,.081
1.3008,0,.081
1.3032,0,.081
1.3056,0,.081
1.308,0,.081
1.3104,0,.081
1.3128,0,.081
1.3152,0,.081
1.3176,0,.081
1.32,0,.081
1.3224,0,.081
1.3248,0,.081
1.3272,0,.081
1.3296,0,.079
1.332,0,.079
1.3344,0,.079
1.3368,0,.079
1.3392,0,.079
1.3416,0,.079
1.344,0,.079
1.3464,0,.079
1.3488,0,.079
1.3512,0,.079
1.3536,0,.079
1.356,0,.079
1.3584,0,.079
1.3608,0,.079
1.3632,0,.079
1.3656,0,.079
1.368,0,.079
1.3704,0,.079
1.3728,0,.077
1.3752,0,.077
1.3776,0,.077
1.38,0,.077
1.3824,0,.077
1.3848,0,.077
1.3872,0,.077
1.3896,0,.077
1.392,0,.077
1.3944,0,.077
1.3968,0,.077
1.3992,0,.077
1.4016,0,.077
1.404,0,.077
1.4064,0,.077
1.4088,0,.077
1.4112,0,.077
1.4136,0,.075
1.416,0,.075
1.4184,0,.077
1.4208,0,.075
1.4232,0,.075
1.4256,0,.075
1.428,0,.075
1.4304,0,.075
1.4328,0,.075
1.4352,0,.075
1.4376,0,.075
1.44,0,.075
1.4424,0,.075
1.4448,0,.075
1.4472,0,.075
1.4496,0,.075
1.452,0,.075
1.4544,0,.075
1.4568,0,.075
1.4592,0,.075
1.4616,0,.073
1.464,0,.073
1.4664,0,.073
1.4688,0,.073
1.4712,0,.073
1.4736,0,.073
1.476,0,.073
1.4784,0,.073
1.4808,0,.073
1.4832,0,.073
1.4856,0,.073
1.488,0,.073
1.4904,0,.073
1.4928,0,.073
1.4952,0,.073
1.4976,0,.073
1.5,0,.027


==> Figures/wavetarget.csv <==
mu,issuanceTarget
0.024,0.516
0.026,0.51385
0.028,0.5117
0.03,0.50955
0.032,0.5074
0.034,0.50525
0.036,0.5031
0.038,0.50095
0.04,0.4988
0.042,0.4945
0.044,0.49235
0.046,0.4902
0.048,0.48805
0.05,0.4859
0.052,0.48375
0.054,0.48160000000000003
0.056,0.47945
0.058,0.4773
0.06,0.47515
0.062,0.473
0.064,0.47085
0.066,0.4687
0.068,0.46655
0.07,0.4644
0.072,0.46225
0.074,0.4601
0.076,0.45795
0.078,0.4558
0.08,0.45365
0.082,0.4515
0.084,0.44935
0.086,0.4472
0.088,0.44505
0.09,0.4429
0.092,0.44075
0.094,0.4386
0.096,0.43645
0.098,0.4343
0.1,0.43215
0.102,0.43
0.104,0.42785
0.106,0.4257
0.108,0.42355
0.11,0.4214
0.112,0.41925
0.114,0.4171
0.116,0.41495
0.118,0.4128
0.12,0.41065
0.122,0.4085
0.124,0.40635
0.126,0.4042
0.128,0.40205
0.13,0.3999
0.132,0.39775
0.134,0.3956
0.136,0.39345
0.138,0.3913
0.14,0.38915
0.142,0.387
0.144,0.38485
0.146,0.3827
0.148,0.38055
0.15,0.3784
0.152,0.37625
0.154,0.3741
0.156,0.37195
0.158,0.36765
0.16,0.3655
0.162,0.36335
0.164,0.3612
0.166,0.35905
0.168,0.3569
0.17,0.35475
0.172,0.3526
0.174,0.35045
0.176,0.3483
0.178,0.34615
0.18,0.344
0.182,0.34185
0.184,0.3397
0.186,0.33755
0.188,0.3354
0.19,0.33325
0.192,0.3311
0.194,0.32895
0.196,0.3268
0.198,0.32465
0.2,0.3225
0.202,0.32035
0.204,0.3182
0.206,0.31605
0.208,0.3139
0.21,0.31175
0.212,0.3096
0.214,0.30745
0.216,0.3053
0.218,0.30315
0.22,0.301
0.222,0.29885
0.224,0.2967
0.226,0.29455
0.228,0.2924
0.23,0.29025
0.232,0.2881
0.234,0.28595
0.236,0.2838
0.238,0.28165
0.24,0.2795
0.242,0.27735
0.244,0.2752
0.246,0.27305
0.248,0.2709
0.25,0.26875
0.252,0.2666
0.254,0.26445
0.256,0.26015
0.258,0.258
0.26,0.25585
0.262,0.2537
0.263,NaN
0.264,0.0258
0.266,0.0258
0.268,0.0258
0.27,0.0258
0.272,0.0258
0.274,0.0258
0.276,0.0258
0.278,0.0258
0.28,0.02365
0.282,0.02365
0.284,0.02365
0.286,0.02365
0.288,0.02365
0.29,0.02365
0.292,0.02365
0.294,0.02365
0.296,0.0215
0.298,0.0215
0.3,0.0215
0.302,0.0215
0.304,0.0215
0.306,0.0215
0.308,0.01935
0.31,0.01935
0.312,0.01935
0.314,0.01935
0.316,0.01935
0.318,0.0172
0.32,0.0172
0.322,0.0172
0.324,0.0172
0.326,0.0172
0.328,0.0172
0.33,0.015050000000000001
0.332,0.015050000000000001
0.334,0.015050000000000001
0.336,0.015050000000000001
0.338,0.015050000000000001
0.34,0.0129
0.342,0.0129
0.344,0.0129
0.346,0.0129
0.348,0.0129
0.35,0.01075
0.352,0.01075
0.354,0.01075
0.356,0.01075
0.358,0.01075
0.36,0.01075
0.362,0.01075
0.364,0.0086
0.366,0.0086
0.368,0.0086
0.37,0.0086
0.372,0.0086
0.374,0.0086
0.376,0.0086
0.378,0.0086
0.38,0.00645
0.382,0.00645
0.384,0.00645
0.386,0.00645
0.388,0.00645
0.39,0.00645
0.392,0.00645
0.394,0.00645
0.396,0.00645
0.398,0.00645
0.4,0.00645
0.402,0.0043
0.404,0.0043
0.406,0.0043
0.408,0.0043
0.41,0.0043
0.412,0.0043
0.414,0.0043
0.416,0.0043
0.418,0.0043
0.42,0.0043
0.422,0.0043
0.424,0.0043
0.426,0.0043
0.428,0.0043
0.43,0.0043
0.432,0.0043
0.434,0.0043
0.436,0.00215
0.438,0.00215
0.44,0.00215
0.442,0.00215
0.444,0.00215
0.446,0.00215
0.448,0.00215
0.45,0.00215
0.452,0.00215
0.454,0.00215
0.456,0.00215
0.458,0.00215
0.46,0.00215
0.462,0.00215
0.464,0.00215
0.466,0.00215
0.468,0.00215
0.47,0.00215
0.472,0.00215
0.474,0.00215
0.476,0.00215
0.478,0.00215
0.48,0.00215
0.482,0.00215
0.484,0.00215
0.486,0.00215
0.488,0.00215
0.49,0.00215
0.492,0.00215
0.494,0.00215
0.496,0.00215
0.498,0.00215
0.5,0.00215
0.502,0.00215
0.504,0.00215
0.506,0.00215
0.508,0.00215
0.51,0.00215
0.512,0.00215
0.514,0.00215
0.516,0.00215
0.518,0.00215
0.52,0.00215
0.522,0.00215
0.524,0.00215
0.526,0.00215
0.528,0.00215
0.53,0.00215
0.532,0.00215
0.534,0.00215
0.536,0.00215
0.538,0.00215
0.54,0.00215
0.542,0.00215
0.544,0.00215
0.546,0.00215
0.548,0.00215
0.55,0.00215
0.552,0.00215
0.554,0.00215
0.556,0.00215
0.558,0.00215
0.56,0.00215
0.562,0.00215
0.564,0.00215
0.566,0.00215
0.568,0.00215
0.57,0.00215
0.572,0.00215
0.574,0.00215
0.576,0.00215
0.578,0.00215
0.58,0.00215
0.582,0.00215
0.584,0.00215
0.586,0.00215
0.588,0.00215
0.59,0.00215
0.592,0.00215
0.594,0.00215
0.596,0.00215
0.598,0.00215
0.6,0.00215
0.602,0.00215
0.604,0.00215
0.606,0.00215
0.608,0.00215
0.61,0.00215
0.612,0.00215
0.614,0.00215
0.616,0.00215
0.618,0.00215
0.62,0.00215
0.622,0.00215
0.624,0.00215
0.626,0.00215
0.628,0.00215
0.63,0.00215
0.632,0.00215
0.634,0.00215
0.636,0.00215
0.638,0.00215
0.64,0.00215
0.642,0.00215
0.644,0.00215
0.646,0.00215
0.648,0.00215
0.65,0.00215
0.652,0.00215
0.654,0.00215
0.656,0.00215
0.658,0.00215
0.66,0.00215
0.662,0.00215
0.664,0.00215
0.666,0.00215
0.668,0.00215
0.67,0.00215
0.672,0.00215
0.674,0.00215
0.676,0.00215
0.678,0.00215
0.68,0.00215
0.682,0.00215
0.684,0.00215
0.686,0.00215
0.688,0.00215
0.69,0.00215
0.692,0.00215
0.694,0.00215
0.696,0.00215
0.698,0.00215
0.7,0.00215
0.702,0.00215
0.704,0.00215
0.706,0.00215
0.708,0.00215
0.71,0.00215
0.712,0.00215
0.714,0.00215
0.716,0.00215
0.718,0.00215
0.72,0.00215
0.722,0.00215
0.724,0.00215
0.726,0.00215
0.728,0.00215
0.73,0.00215
0.732,0.00215
0.734,0.00215
0.736,0.00215
0.738,0.00215
0.74,0.00215
0.742,0.00215
0.744,0.00215
0.746,0.00215
0.748,0.00215
0.75,0.00215
0.752,0.00215
0.754,0.00215
0.756,0.00215
0.758,0.00215
0.76,0.00215
0.762,0.00215
0.764,0.00215
0.766,0.00215
0.768,0.00215
0.77,0.00215
0.772,0.00215
0.774,0.00215
0.776,0.00215
0.778,0.00215
0.78,0.00215
0.782,0.00215
0.784,0.00215
0.786,0.00215
0.788,0.00215
0.79,0.00215
0.792,0.00215
0.794,0.00215
0.796,0.00215
0.798,0.00215
0.8,0.00215
0.802,0.00215
0.804,0.00215
0.806,0.00215
0.808,0.00215
0.81,0.00215
0.812,0.00215
0.814,0.00215
0.816,0.00215
0.818,0.00215
0.82,0.00215
0.822,0.00215
0.824,0.00215
0.826,0.00215
0.828,0.00215
0.83,0.00215
0.832,0.00215
0.834,0.00215
0.836,0.00215
0.838,0.00215
0.84,0.00215
0.842,0.00215
0.844,0.00215
0.846,0.00215
0.848,0.00215
0.85,0.00215
0.852,0.00215
0.854,0.00215
0.856,0.00215
0.858,0.00215
0.86,0.00215
0.862,0.00215
0.864,0.00215
0.866,0.00215
0.868,0.00215
0.87,0.00215
0.872,0.00215
0.874,0.00215
0.876,0.00215
0.878,0.00215
0.88,0.00215
0.882,0.00215
0.884,0.00215
0.886,0.00215
0.888,0.00215
0.89,0.00215
0.892,0.00215
0.894,0.00215
0.896,0.00215
0.898,0.00215
0.9,0.00215
0.902,0.00215
0.904,0.00215
0.906,0.00215
0.908,0.00215
0.91,0.00215
0.912,0.00215
0.914,0.00215
0.916,0.00215
0.918,0.00215
0.92,0.00215
0.922,0.00215
0.924,0.00215
0.926,0.00215
0.928,0.00215
0.93,0.00215
0.932,0.00215
0.934,0.00215
0.936,0.00215
0.938,0.00215
0.94,0.00215
0.942,0.00215
0.944,0.00215
0.946,0.00215
0.948,0.00215
0.95,0.00215
0.952,0.00215
0.954,0.00215
0.956,0.00215
0.958,0.00215
0.96,0.00215
0.962,0.00215
0.964,0.00215
0.966,0.00215
0.968,0.00215
0.97,0.00215
0.972,0.00215
0.974,0.00215
0.976,0.00215
0.978,0.00215
0.98,0.00215
0.982,0.00215
0.984,0.00215
0.986,0.00215
0.988,0.00215
0.99,0.00215
0.992,0.00215
0.994,0.00215
0.996,0.00215
0.998,0.00215
1,0.00215


==> Figures/xmusigma010030.csv <==
mu,divLower,divUpper
-.904,2.05505,2.05505
-.902,1.82275,2.05735
-.9,1.75145,2.05735
-.898,1.69625,2.05965
-.896,1.65025,2.05965
-.894,1.60885,2.06195
-.892,1.57435,2.06195
-.89,1.54215,2.06425
-.888,1.51225,2.06425
-.886,1.48465,2.06425
-.884,1.45935,2.06655
-.882,1.43405,2.06655
-.88,1.41105,2.06655
-.878,1.38805,2.06885
-.876,1.36735,2.06885
-.874,1.34665,2.06885
-.872,1.32825,2.06885
-.87,1.30985,2.06885
-.868,1.29145,2.07115
-.866,1.27305,2.07115
-.864,1.25695,2.07115
-.862,1.24085,2.07115
-.86,1.22475,2.07115
-.858,1.20865,2.07115
-.856,1.19255,2.0734500000000002
-.854,1.17875,2.0734500000000002
-.852,1.16265,2.0734500000000002
-.85,1.14885,2.0734500000000002
-.848,1.1350500000000001,2.0734500000000002
-.846,1.12125,2.0734500000000002
-.844,1.10975,2.0734500000000002
-.842,1.09595,2.0734500000000002
-.84,1.08445,2.0734500000000002
-.838,1.07065,2.07575
-.836,1.05915,2.07575
-.834,1.04765,2.07575
-.832,1.0361500000000001,2.07575
-.83,1.02465,2.07575
-.828,1.01315,2.07575
-.826,1.00165,2.07575
-.824,.99015,2.07575
-.822,.97865,2.07575
-.82,.96945,2.07575
-.818,.95795,2.07575
-.816,.94875,2.07575
-.814,.93725,2.07575
-.812,.92805,2.07575
-.81,.91885,2.07575
-.808,.90735,2.07575
-.806,.89815,2.07575
-.804,.88895,2.07575
-.802,.87975,2.07575
-.8,.8705499999999999,2.07575
-.798,.8613500000000001,2.07575
-.796,.85215,2.07575
-.794,.84295,2.07575
-.792,.83605,2.07575
-.79,.82685,2.07575
-.788,.81765,2.0734500000000002
-.786,.81075,2.0734500000000002
-.784,.80155,2.0734500000000002
-.782,.79235,2.0734500000000002
-.78,.78545,2.0734500000000002
-.778,.77625,2.0734500000000002
-.776,.76935,2.0734500000000002
-.774,.76245,2.0734500000000002
-.772,.75325,2.0734500000000002
-.77,.7463500000000001,2.0734500000000002
-.768,.7394499999999999,2.0734500000000002
-.766,.7302500000000001,2.07115
-.764,.7233499999999999,2.07115
-.762,.71645,2.07115
-.76,.70955,2.07115
-.758,.70265,2.07115
-.756,.69575,2.07115
-.754,.68655,2.07115
-.752,.67965,2.06885
-.75,.67275,2.06885
-.748,.66585,2.06885
-.746,.66125,2.06885
-.744,.65435,2.06885
-.742,.64745,2.06885
-.74,.64055,2.06655
-.738,.63365,2.06655
-.736,.62675,2.06655
-.734,.62215,2.06655
-.732,.61525,2.06655
-.73,.60835,2.06425
-.728,.60145,2.06425
-.726,.59685,2.06425
-.724,.58995,2.06425
-.722,.58535,2.06425
-.72,.57845,2.06195
-.718,.57155,2.06195
-.716,.5669500000000001,2.06195
-.714,.5600499999999999,2.06195
-.712,.55545,2.05965
-.71,.54855,2.05965
-.708,.5439499999999999,2.05965
-.706,.53935,2.05965
-.704,.53245,2.05735
-.702,.5278499999999999,2.05735
-.7,.52095,2.05735
-.698,.51635,2.05505
-.696,.51175,2.05505
-.694,.50485,2.05505
-.692,.50025,2.05275
-.69,.49565000000000003,2.05275
-.688,.49105,2.05275
-.686,.48645,2.05275
-.684,.47955000000000003,2.05045
-.682,.47495,2.05045
-.68,.47035,2.05045
-.678,.46575,2.04815
-.676,.46115,2.04815
-.674,.45655,2.04585
-.672,.45194999999999996,2.04585
-.67,.44735,2.04585
-.668,.44045,2.04355
-.666,.43584999999999996,2.04355
-.664,.43125,2.04355
-.662,.42665,2.04125
-.66,.42205000000000004,2.04125
-.658,.41975,2.04125
-.656,.41515,2.03895
-.654,.41054999999999997,2.03895
-.652,.40595000000000003,2.03665
-.65,.40135,2.03665
-.648,.39675,2.03665
-.646,.39215,2.03435
-.644,.38755,2.03435
-.642,.38295,2.03205
-.64,.38065,2.03205
-.638,.37605,2.02975
-.636,.37145,2.02975
-.634,.36685,2.02745
-.632,.36455000000000004,2.02745
-.63,.35995,2.02745
-.628,.35535,2.02515
-.626,.35075,2.02515
-.624,.34845000000000004,2.02285
-.622,.34385,2.02285
-.62,.33925,2.02055
-.618,.33694999999999997,2.02055
-.616,.33235000000000003,2.01825
-.614,.33005,2.01825
-.612,.32545,2.01595
-.61,.32084999999999997,2.01595
-.608,.31855,2.01365
-.606,.31395,2.01365
-.604,.31165,2.01135
-.602,.30705,2.01135
-.6,.30474999999999997,2.0090500000000002
-.598,.30015000000000003,2.00675
-.596,.29785,2.00675
-.594,.29325,2.00445
-.592,.29095000000000004,2.00445
-.59,.28635,2.00215
-.588,.28405,2.00215
-.586,.27945,1.99985
-.584,.27715,1.99985
-.582,.27254999999999996,1.99755
-.58,.27025,1.99755
-.578,.26795,1.99525
-.576,.26335,1.99295
-.574,.26105,1.99295
-.572,.25645,1.99065
-.57,.25415,1.99065
-.568,.25185,1.98835
-.566,.24725000000000003,1.98605
-.564,.24495,1.98605
-.562,.24264999999999998,1.9837500000000001
-.56,.24035,1.98145
-.558,.23575000000000002,1.98145
-.556,.23345,1.97915
-.554,.23115000000000002,1.97915
-.552,.22885,1.97685
-.55,.22425,1.97455
-.548,.22194999999999998,1.97455
-.546,.21965,1.97225
-.544,.21735,1.96995
-.542,.21275,1.96995
-.54,.21045000000000003,1.96765
-.538,.20815,1.96535
-.536,.20584999999999998,1.96535
-.534,.20355,1.96305
-.532,.20124999999999998,1.96075
-.53,.19665,1.96075
-.528,.19435000000000002,1.95845
-.526,.19205,1.95615
-.524,.18974999999999997,1.95615
-.522,.18745,1.95385
-.52,.18514999999999998,1.9515500000000001
-.518,.18285,1.94925
-.516,.18055,1.94925
-.514,.17825000000000002,1.94695
-.512,.17595,1.94465
-.51,.17365,1.94465
-.508,.17135,1.94235
-.506,.16904999999999998,1.94005
-.504,.16675,1.93775
-.502,.16444999999999999,1.93775
-.5,.16215000000000002,1.93545
-.498,.15985,1.93315
-.496,.15755000000000002,1.93085
-.494,.15525,1.93085
-.492,.15294999999999997,1.92855
-.49,.15065,1.92625
-.488,.14834999999999998,1.92395
-.486,.14605,1.92395
-.484,.14375,1.92165
-.482,.14145000000000002,1.9193500000000001
-.48,.13915,1.91705
-.478,.13685,1.91475
-.476,.13455,1.91475
-.474,.13224999999999998,1.91245
-.472,.13224999999999998,1.91015
-.47,.12995,1.90785
-.468,.12764999999999999,1.90555
-.466,.12535000000000002,1.90555
-.464,.12304999999999999,1.9032499999999999
-.462,.12075,1.90095
-.46,.11845,1.89865
-.458,.11845,1.89635
-.456,.11615,1.89635
-.454,.11385,1.89405
-.452,.11155,1.89175
-.45,.10925,1.88945
-.448,.10925,1.88715
-.446,.10695,1.88485
-.444,.10464999999999999,1.88485
-.442,.10235,1.88255
-.44,.10005,1.88025
-.438,.10005,1.87795
-.436,.09775,1.87565
-.434,.09545000000000001,1.87335
-.432,.09315,1.8710499999999999
-.43,.09315,1.8710499999999999
-.428,.09085,1.86875
-.426,.08855,1.86645
-.424,.08855,1.86415
-.422,.08625,1.86185
-.42,.08395,1.85955
-.418,.08165,1.85725
-.416,.08165,1.85495
-.414,.07935,1.85495
-.412,.07705000000000001,1.85265
-.41,.07705000000000001,1.85035
-.408,.07475,1.84805
-.406,.07245,1.84575
-.404,.07245,1.84345
-.402,.07015,1.84115
-.4,.07015,1.8388499999999999
-.398,.06785,1.83655
-.396,.06555,1.83655
-.394,.06555,1.83425
-.392,.06325,1.83195
-.39,.06325,1.82965
-.388,.060950000000000004,1.82735
-.386,.05865,1.82505
-.384,.05865,1.82275
-.382,.05635,1.8204500000000001
-.38,.05635,1.81815
-.378,.05405,1.81585
-.376,.05405,1.81355
-.374,.051750000000000004,1.81125
-.372,.04945,1.80895
-.37,.04945,1.80665
-.368,.04715,1.80435
-.366,.04715,1.80205
-.364,.04485,1.79975
-.362,.04485,1.79745
-.36,.042550000000000004,1.79745
-.358,.042550000000000004,1.79515
-.356,.04025,1.79285
-.354,.04025,1.79055
-.352,.03795,1.7882500000000001
-.35,.03795,1.78595
-.348,.03565,1.78365
-.346,.03565,1.78135
-.344,.033350000000000005,1.77905
-.342,.033350000000000005,1.77675
-.34,.03105,1.77445
-.338,.03105,1.77215
-.336,.03105,1.76985
-.334,.028749999999999998,1.76755
-.332,.028749999999999998,1.76525
-.33,.02645,1.76295
-.328,.02645,1.76065
-.326,.024149999999999998,1.75835
-.324,.024149999999999998,1.75605
-.322,.024149999999999998,1.75375
-.32,.02185,1.75145
-.318,.02185,1.74915
-.316,.019549999999999998,1.74685
-.314,.019549999999999998,1.74455
-.312,.019549999999999998,1.74225
-.31,.01725,1.7399499999999999
-.308,.01725,1.73765
-.306,.01725,1.73535
-.304,.01495,1.73305
-.302,.01495,1.73075
-.3,.01495,1.72845
-.298,.01265,1.72615
-.296,.01265,1.72385
-.294,.01265,1.72155
-.292,.01035,1.71925
-.29,.01035,1.71695
-.288,.01035,1.71235
-.286,.00805,1.71235
-.284,.00805,1.7077499999999999
-.282,.00805,1.70545
-.28,.00805,1.70315
-.278,.00575,1.70085
-.276,.00575,1.69855
-.274,.00575,1.69625
-.272,.00575,1.69395
-.27,.00345,1.69165
-.268,.00345,1.68935
-.266,.00345,1.68705
-.264,.00345,1.68475
-.262,0,1.68245
-.26,0,1.68015
-.258,0,1.67785
-.256,0,1.67555
-.254,0,1.67325
-.252,0,1.67095
-.25,0,1.66865
-.248,0,1.66405
-.246,0,1.66175
-.244,0,1.65945
-.242,0,1.6571500000000001
-.24,0,1.65485
-.238,0,1.65255
-.236,0,1.65025
-.234,0,1.64795
-.232,0,1.64565
-.23,0,1.64335
-.228,0,1.64105
-.226,0,1.63875
-.224,0,1.63415
-.222,0,1.63185
-.22,0,1.62955
-.218,0,1.62725
-.216,0,1.6249500000000001
-.214,0,1.62265
-.212,0,1.62035
-.21,0,1.61805
-.208,0,1.61575
-.206,0,1.61345
-.204,0,1.61115
-.202,0,1.60655
-.2,0,1.60425
-.198,0,1.60195
-.196,0,1.59965
-.194,0,1.59735
-.192,0,1.59505
-.19,0,1.59275
-.188,0,1.59045
-.186,0,1.58585
-.184,0,1.58355
-.182,0,1.58125
-.18,0,1.57895
-.178,0,1.5766499999999999
-.176,0,1.57435
-.174,0,1.57205
-.172,0,1.56975
-.17,0,1.56745
-.168,0,1.56285
-.166,0,1.56055
-.164,0,1.55825
-.162,0,1.55595
-.16,0,1.55365
-.158,0,1.55135
-.156,0,1.54905
-.154,0,1.54675
-.152,0,1.54215
-.15,0,1.53985
-.148,0,1.53755
-.146,0,1.53525
-.144,0,1.53295
-.142,0,1.53065
-.14,0,1.52835
-.138,0,1.52375
-.136,0,1.52145
-.134,0,1.51915
-.132,0,1.51685
-.13,0,1.51455
-.128,0,1.51225
-.126,0,1.50995
-.124,0,1.50535
-.122,0,1.50305
-.12,0,1.50075
-.118,0,1.49845
-.116,0,1.49615
-.114,0,1.4938500000000001
-.112,0,1.49155
-.11,0,1.48695
-.108,0,1.48465
-.106,0,1.48235
-.104,0,1.48005
-.102,0,1.47775
-.1,0,1.47315
-.098,0,1.47085
-.096,0,1.46855
-.094,0,1.46625
-.092,0,1.46395
-.09,0,1.4616500000000001
-.088,0,1.45705
-.086,0,1.45475
-.084,0,1.45245
-.082,0,1.45015
-.08,0,1.44785
-.078,0,1.44555
-.076,0,1.44095
-.074,0,1.43865
-.072,0,1.43635
-.07,0,1.43405
-.068,0,1.43175
-.066,0,1.42945
-.064,0,1.42485
-.062,0,1.42255
-.06,0,1.42025
-.058,0,1.41795
-.056,0,1.41565
-.054,0,1.41105
-.052,0,1.40875
-.05,0,1.40645
-.048,0,1.40415
-.046,0,1.40185
-.044,0,1.39955
-.042,0,1.39495
-.04,0,1.39265
-.038,0,1.39035
-.036,0,1.38805
-.034,0,1.38575
-.032,0,1.38345
-.03,0,1.37885
-.028,0,1.37655
-.026,0,1.37425
-.024,0,1.37195
-.022,0,1.36965
-.02,0,1.36505
-.018,0,1.36275
-.016,0,1.36045
-.014,0,1.35815
-.012,0,1.35355
-.01,0,1.35125
-.008,0,1.34895
-.006,0,1.34665
-.004,0,1.34435
-.002,0,1.33975
0,0,1.33745
.002,0,1.33515
.004,0,1.33285
.006,0,1.3305500000000001
.008,0,1.32595
.01,0,1.32365
.012,0,1.32135
.014,0,1.31905
.016,0,1.31675
.018,0,1.31215
.02,0,1.30985
.022,0,1.30755
.024,0,1.30525
.026,0,1.30295
.028,0,1.2983500000000001
.03,0,1.29605
.032,0,1.29375
.034,0,1.29145
.036,0,1.28685
.038,0,1.28455
.04,0,1.28225
.042,0,1.27995
.044,0,1.27765
.046,0,1.27535
.048,0,1.27075
.05,0,1.26845
.052,0,1.26615
.054,0,1.26385
.056,0,1.25925
.058,0,1.25695
.06,0,1.25465
.062,0,1.25235
.064,0,1.2500499999999999
.066,0,1.24545
.068,0,1.24315
.07,0,1.24085
.072,0,1.23855
.074,0,1.23395
.076,0,1.23165
.078,0,1.22935
.08,0,1.22705
.082,0,1.22245
.084,0,1.22015
.086,0,1.2178499999999999
.088,0,1.21555
.09,0,1.21325
.092,0,1.20865
.094,0,1.20635
.096,0,1.20405
.098,0,1.20175
.1,0,1.19715
.102,0,1.19485
.104,0,1.19255
.106,0,1.19025
.108,0,1.18795
.11,0,1.18335
.112,0,1.18105
.114,0,1.17875
.116,0,1.17645
.118,0,1.17415
.12,0,1.16955
.122,0,1.1672500000000001
.124,0,1.16495
.126,0,1.16265
.128,0,1.15805
.13,0,1.15575
.132,0,1.15345
.134,0,1.15115
.136,0,1.14655
.138,0,1.14425
.14,0,1.14195
.142,0,1.13965
.144,0,1.1350500000000001
.146,0,1.13275
.148,0,1.13045
.15,0,1.12815
.152,0,1.12585
.154,0,1.12125
.156,0,1.11895
.158,0,1.11665
.16,0,1.11435
.162,0,1.10975
.164,0,1.10745
.166,0,1.10515
.168,0,1.10285
.17,0,1.09825
.172,0,1.09595
.174,0,1.09365
.176,0,1.09135
.178,0,1.08905
.18,0,1.08445
.182,0,1.08215
.184,0,1.07985
.186,0,1.07525
.188,0,1.07295
.19,0,1.07065
.192,0,1.06835
.194,0,1.06605
.196,0,1.06145
.198,0,1.05915
.2,0,1.05685
.202,0,1.0545499999999999
.204,0,1.04995
.206,0,1.04765
.208,0,1.04535
.21,0,1.04305
.212,0,1.03845
.214,0,1.0361500000000001
.216,0,1.03385
.218,0,1.03155
.22,0,1.02695
.222,0,1.02465
.224,0,1.02235
.226,0,1.02005
.228,0,1.01545
.23,0,1.01315
.232,0,1.01085
.234,0,1.00855
.236,0,1.0039500000000001
.238,0,1.00165
.24,0,.99935
.242,0,.99705
.244,0,.99475
.246,0,.99015
.248,0,.98785
.25,0,.98555
.252,0,.98325
.254,0,.97865
.256,0,.97635
.258,0,.97405
.26,0,.96945
.262,0,.96715
.264,0,.96485
.266,0,.96255
.268,0,.96025
.27,0,.95565
.272,0,.95335
.274,0,.95105
.276,0,.94875
.278,0,.94415
.28,0,.94185
.282,0,.93955
.284,0,.93725
.286,0,.93265
.288,0,.93035
.29,0,.92805
.292,0,.92575
.294,0,.92115
.296,0,.91885
.298,0,.91655
.3,0,.91425
.302,0,.9096500000000001
.304,0,.90735
.306,0,.90505
.308,0,.9027499999999999
.31,0,.89815
.312,0,.89585
.314,0,.8935500000000001
.316,0,.89125
.318,0,.8866499999999999
.32,0,.88435
.322,0,.88205
.324,0,.87975
.326,0,.87515
.328,0,.87285
.33,0,.8705499999999999
.332,0,.86825
.334,0,.86365
.336,0,.8613500000000001
.338,0,.85905
.34,0,.85675
.342,0,.85215
.344,0,.84985
.346,0,.84755
.348,0,.8452500000000001
.35,0,.84065
.352,0,.83835
.354,0,.83605
.356,0,.83375
.358,0,.82915
.36,0,.82685
.362,0,.82455
.364,0,.82225
.366,0,.81995
.368,0,.81535
.37,0,.81305
.372,0,.81075
.374,0,.80615
.376,0,.80385
.378,0,.80155
.38,0,.79925
.382,0,.79695
.384,0,.79235
.386,0,.79005
.388,0,.78775
.39,0,.78315
.392,0,.78085
.394,0,.77855
.396,0,.77625
.398,0,.77165
.4,0,.76935
.402,0,.76705
.404,0,.76475
.406,0,.76015
.408,0,.75785
.41,0,.7555499999999999
.412,0,.75325
.414,0,.75095
.416,0,.7463500000000001
.418,0,.74405
.42,0,.74175
.422,0,.73715
.424,0,.73485
.426,0,.73255
.428,0,.7302500000000001
.43,0,.72795
.432,0,.7233499999999999
.434,0,.72105
.436,0,.71875
.438,0,.7141500000000001
.44,0,.71185
.442,0,.70955
.444,0,.7072499999999999
.446,0,.70495
.448,0,.70035
.45,0,.6980500000000001
.452,0,.69575
.454,0,.6911499999999999
.456,0,.68885
.458,0,.68655
.46,0,.68425
.462,0,.67965
.464,0,.67735
.466,0,.67505
.468,0,.67275
.47,0,.67045
.472,0,.66585
.474,0,.66355
.476,0,.66125
.478,0,.65895
.48,0,.65435
.482,0,.65205
.484,0,.64975
.486,0,.64745
.488,0,.64285
.49,0,.64055
.492,0,.63825
.494,0,.63595
.496,0,.63135
.498,0,.62905
.5,0,.62675
.502,0,.62445
.504,0,.61985
.506,0,.61755
.508,0,.61525
.51,0,.61295
.512,0,.60835
.514,0,.60605
.516,0,.60375
.518,0,.60145
.52,0,.59915
.522,0,.59455
.524,0,.5922499999999999
.526,0,.58995
.528,0,.58765
.53,0,.5830500000000001
.532,0,.58075
.534,0,.57845
.536,0,.57385
.538,0,.57155
.54,0,.56925
.542,0,.5669500000000001
.544,0,.56465
.546,0,.5600499999999999
.548,0,.55775
.55,0,.55545
.552,0,.55315
.554,0,.54855
.556,0,.54625
.558,0,.5439499999999999
.56,0,.54165
.562,0,.53705
.564,0,.5347500000000001
.566,0,.53245
.568,0,.53015
.57,0,.5278499999999999
.572,0,.52325
.574,0,.52095
.576,0,.51865
.578,0,.51635
.58,0,.51175
.582,0,.50945
.584,0,.50715
.586,0,.50485
.588,0,.50025
.59,0,.49795
.592,0,.49565000000000003
.594,0,.49335
.596,0,.48875
.598,0,.48645
.6,0,.48414999999999997
.602,0,.48185
.604,0,.47955000000000003
.606,0,.47495
.608,0,.47265
.61,0,.47035
.612,0,.46804999999999997
.614,0,.46345000000000003
.616,0,.46115
.618,0,.45885
.62,0,.45655
.622,0,.45194999999999996
.624,0,.44965
.626,0,.44735
.628,0,.44505
.63,0,.44275
.632,0,.43815000000000004
.634,0,.43584999999999996
.636,0,.43355
.638,0,.43125
.64,0,.42665
.642,0,.42435
.644,0,.42205000000000004
.646,0,.41975
.648,0,.41745
.65,0,.41285
.652,0,.41054999999999997
.654,0,.40825
.656,0,.40595000000000003
.658,0,.40135
.66,0,.39905
.662,0,.39675
.664,0,.39444999999999997
.666,0,.39215
.668,0,.38755
.67,0,.38525
.672,0,.38295
.674,0,.38065
.676,0,.37605
.678,0,.37375
.68,0,.37145
.682,0,.36915
.684,0,.36685
.686,0,.36224999999999996
.688,0,.35995
.69,0,.35765
.692,0,.35535
.694,0,.35305
.696,0,.34845000000000004
.698,0,.34614999999999996
.7,0,.34385
.702,0,.34155
.704,0,.33694999999999997
.706,0,.33465
.708,0,.33235000000000003
.71,0,.33005
.712,0,.32775
.714,0,.32315
.716,0,.32084999999999997
.718,0,.31855
.72,0,.31625000000000003
.722,0,.31395
.724,0,.30935
.726,0,.30705
.728,0,.30474999999999997
.73,0,.30245
.732,0,.30015000000000003
.734,0,.29555
.736,0,.29325
.738,0,.29095000000000004
.74,0,.28864999999999996
.742,0,.28635
.744,0,.28175
.746,0,.27945
.748,0,.27715
.75,0,.27485000000000004
.752,0,.27254999999999996
.754,0,.26795
.756,0,.26565
.758,0,.26335
.76,0,.26105
.762,0,.25875000000000004
.764,0,.25415
.766,0,.25185
.768,0,.24955
.77,0,.24725000000000003
.772,0,.24495
.774,0,.24264999999999998
.776,0,.23804999999999998
.778,0,.23575000000000002
.78,0,.23345
.782,0,.23115000000000002
.784,0,.22885
.786,0,.22425
.788,0,.22194999999999998
.79,0,.21965
.792,0,.21735
.794,0,.21505000000000002
.796,0,.21275
.798,0,.20815
.8,0,.20584999999999998
.802,0,.20355
.804,0,.20124999999999998
.806,0,.19895000000000002
.808,0,.19665
.81,0,.19205
.812,0,.18974999999999997
.814,0,.18745
.816,0,.18514999999999998
.818,0,.18285
.82,0,.18055
.822,0,.17595
.824,0,.17365
.826,0,.17135
.828,0,.16904999999999998
.83,0,.16675
.832,0,.16444999999999999
.834,0,.16215000000000002
.836,0,.15755000000000002
.838,0,.15525
.84,0,.15294999999999997
.842,0,.15065
.844,0,.14834999999999998
.846,0,.14605
.848,0,.14375
.85,0,.14145000000000002
.852,0,.13915
.854,0,.13685
.856,0,.13455
.858,0,.12995
.86,0,.12764999999999999
.862,0,.12535000000000002
.864,0,.12304999999999999
.866,0,.12304999999999999
.868,0,.12075
.87,0,.11845
.872,0,.11615
.874,0,.11385
.876,0,.11385
.878,0,.11155
.88,0,.10925
.882,0,.10925
.884,0,.10695
.886,0,.10695
.888,0,.10695
.89,0,.10464999999999999
.892,0,.10464999999999999
.894,0,.10464999999999999
.896,0,.10235
.898,0,.10235
.9,0,.10235
.902,0,.10005
.904,0,.10005
.906,0,.10005
.908,0,.10005
.91,0,.10005
.912,0,.09775
.914,0,.09775
.916,0,.09775
.918,0,.09775
.92,0,.09775
.922,0,.09775
.924,0,.09775
.926,0,.09545000000000001
.928,0,.09545000000000001
.93,0,.09545000000000001
.932,0,.09545000000000001
.934,0,.09545000000000001
.936,0,.09545000000000001
.938,0,.09545000000000001
.94,0,.09545000000000001
.942,0,.09545000000000001
.944,0,.09545000000000001
.946,0,.09545000000000001
.948,0,.09315
.95,0,.09315
.952,0,.09315
.954,0,.09315
.956,0,.09315
.958,0,.09315
.96,0,.09315
.962,0,.09315
.964,0,.09315
.966,0,.09315
.968,0,.09315
.97,0,.09315
.972,0,.09315
.974,0,.09315
.976,0,.09315
.978,0,.09315
.98,0,.09315
.982,0,.09085
.984,0,.09085
.986,0,.09085
.988,0,.09085
.99,0,.09085
.992,0,.09085
.994,0,.09085
.996,0,.09085
.998,0,.09085
1,0,.09085


==> Figures/xmusigma010030smooth.csv <==
-.904,1.9515500000000001,2.05505
-.902,1.82275,2.05735
-.9,1.75145,2.05735
-.898,1.69625,2.05965
-.896,1.65025,2.05965
-.894,1.60885,2.06195
-.892,1.57435,2.06195
-.89,1.54215,2.06425
-.888,1.51225,2.06425
-.886,1.48465,2.06425
-.884,1.45935,2.06655
-.882,1.43405,2.06655
-.88,1.41105,2.06655
-.878,1.38805,2.06885
-.876,1.36735,2.06885
-.874,1.34665,2.06885
-.872,1.32825,2.06885
-.87,1.30985,2.06885
-.868,1.29145,2.07115
-.866,1.27305,2.07115
-.864,1.25695,2.07115
-.862,1.24085,2.07115
-.86,1.22475,2.07115
-.858,1.20865,2.07115
-.856,1.19255,2.0734500000000002
-.854,1.17875,2.0734500000000002
-.852,1.16265,2.0734500000000002
-.85,1.14885,2.0734500000000002
-.848,1.1350500000000001,2.0734500000000002
-.846,1.12125,2.0734500000000002
-.844,1.10975,2.0734500000000002
-.842,1.09595,2.0734500000000002
-.84,1.08445,2.0734500000000002
-.838,1.07065,2.07575
-.836,1.05915,2.07575
-.834,1.04765,2.07575
-.832,1.0361500000000001,2.07575
-.83,1.02465,2.07575
-.828,1.01315,2.07575
-.826,1.00165,2.07575
-.824,.99015,2.07575
-.822,.97865,2.07575
-.82,.96945,2.07575
-.818,.95795,2.07575
-.816,.94875,2.07575
-.814,.93725,2.07575
-.812,.92805,2.07575
-.81,.91885,2.07575
-.808,.90735,2.07575
-.806,.89815,2.07575
-.804,.88895,2.07575
-.802,.87975,2.07575
-.8,.8705499999999999,2.07575
-.798,.8613500000000001,2.07575
-.796,.85215,2.07575
-.794,.84295,2.07575
-.792,.83605,2.07575
-.79,.82685,2.07575
-.788,.81765,2.0734500000000002
-.786,.81075,2.0734500000000002
-.784,.80155,2.0734500000000002
-.782,.79235,2.0734500000000002
-.78,.78545,2.0734500000000002
-.778,.77625,2.0734500000000002
-.776,.76935,2.0734500000000002
-.774,.76245,2.0734500000000002
-.772,.75325,2.0734500000000002
-.77,.7463500000000001,2.0734500000000002
-.768,.7394499999999999,2.0734500000000002
-.766,.7302500000000001,2.07115
-.764,.7233499999999999,2.07115
-.762,.71645,2.07115
-.76,.70955,2.07115
-.758,.70265,2.07115
-.756,.69575,2.07115
-.754,.68655,2.07115
-.752,.67965,2.06885
-.75,.67275,2.06885
-.748,.66585,2.06885
-.746,.66125,2.06885
-.744,.65435,2.06885
-.742,.64745,2.06885
-.74,.64055,2.06655
-.738,.63365,2.06655
-.736,.62675,2.06655
-.734,.62215,2.06655
-.732,.61525,2.06655
-.73,.60835,2.06425
-.728,.60145,2.06425
-.726,.59685,2.06425
-.724,.58995,2.06425
-.722,.58535,2.06425
-.72,.57845,2.06195
-.718,.57155,2.06195
-.716,.5669500000000001,2.06195
-.714,.5600499999999999,2.06195
-.712,.55545,2.05965
-.71,.54855,2.05965
-.708,.5439499999999999,2.05965
-.706,.53935,2.05965
-.704,.53245,2.05735
-.702,.5278499999999999,2.05735
-.7,.52095,2.05735
-.698,.51635,2.05505
-.696,.51175,2.05505
-.694,.50485,2.05505
-.692,.50025,2.05275
-.69,.49565000000000003,2.05275
-.688,.49105,2.05275
-.686,.48645,2.05275
-.684,.47955000000000003,2.05045
-.682,.47495,2.05045
-.68,.47035,2.05045
-.678,.46575,2.04815
-.676,.46115,2.04815
-.674,.45655,2.04585
-.672,.45194999999999996,2.04585
-.67,.44735,2.04585
-.668,.44045,2.04355
-.666,.43584999999999996,2.04355
-.664,.43125,2.04355
-.662,.42665,2.04125
-.66,.42205000000000004,2.04125
-.658,.41975,2.04125
-.656,.41515,2.03895
-.654,.41054999999999997,2.03895
-.652,.40595000000000003,2.03665
-.65,.40135,2.03665
-.648,.39675,2.03665
-.646,.39215,2.03435
-.644,.38755,2.03435
-.642,.38295,2.03205
-.64,.38065,2.03205
-.638,.37605,2.02975
-.636,.37145,2.02975
-.634,.36685,2.02745
-.632,.36455000000000004,2.02745
-.63,.35995,2.02745
-.628,.35535,2.02515
-.626,.35075,2.02515
-.624,.34845000000000004,2.02285
-.622,.34385,2.02285
-.62,.33925,2.02055
-.618,.33694999999999997,2.02055
-.616,.33235000000000003,2.01825
-.614,.33005,2.01825
-.612,.32545,2.01595
-.61,.32084999999999997,2.01595
-.608,.31855,2.01365
-.606,.31395,2.01365
-.604,.31165,2.01135
-.602,.30705,2.01135
-.6,.30474999999999997,2.0090500000000002
-.598,.30015000000000003,2.00675
-.596,.29785,2.00675
-.594,.29325,2.00445
-.592,.29095000000000004,2.00445
-.59,.28635,2.00215
-.588,.28405,2.00215
-.586,.27945,1.99985
-.584,.27715,1.99985
-.582,.27254999999999996,1.99755
-.58,.27025,1.99755
-.578,.26795,1.99525
-.576,.26335,1.99295
-.574,.26105,1.99295
-.572,.25645,1.99065
-.57,.25415,1.99065
-.568,.25185,1.98835
-.566,.24725000000000003,1.98605
-.564,.24495,1.98605
-.562,.24264999999999998,1.9837500000000001
-.56,.24035,1.98145
-.558,.23575000000000002,1.98145
-.556,.23345,1.97915
-.554,.23115000000000002,1.97915
-.552,.22885,1.97685
-.55,.22425,1.97455
-.548,.22194999999999998,1.97455
-.546,.21965,1.97225
-.544,.21735,1.96995
-.542,.21275,1.96995
-.54,.21045000000000003,1.96765
-.538,.20815,1.96535
-.536,.20584999999999998,1.96535
-.534,.20355,1.96305
-.532,.20124999999999998,1.96075
-.53,.19665,1.96075
-.528,.19435000000000002,1.95845
-.526,.19205,1.95615
-.524,.18974999999999997,1.95615
-.522,.18745,1.95385
-.52,.18514999999999998,1.9515500000000001
-.518,.18285,1.94925
-.516,.18055,1.94925
-.514,.17825000000000002,1.94695
-.512,.17595,1.94465
-.51,.17365,1.94465
-.508,.17135,1.94235
-.506,.16904999999999998,1.9371256833916108
-.504,.16675,1.935592350058278
-.502,.16444999999999999,1.9339992280826306
-.5,.16215000000000002,1.9323145045925703
-.498,.15985,1.9306090167249441
-.496,.15755000000000002,1.9289035288573184
-.494,.15525,1.9271590167249448
-.492,.15294999999999997,1.9254145045925706
-.49,.15065,1.9237090167249447
-.488,.14834999999999998,1.9220035288573185
-.486,.14605,1.9202590167249447
-.484,.14375,1.9185145045925707
-.482,.14145000000000002,1.9168090167249443
-.48,.13915,1.9151035288573182
-.478,.13685,1.9133590167249448
-.476,.13455,1.9115547159502568
-.474,.13224999999999998,1.9096978379259038
-.472,.13224999999999998,1.907820195523986
-.47,.12995,1.9059633174996327
-.468,.12764999999999999,1.9041590167249445
-.466,.12535000000000002,1.9023547159502565
-.464,.12304999999999999,1.9004978379259039
-.462,.12075,1.8986201955239854
-.46,.11845,1.8967633174996328
-.458,.11845,1.8949590167249442
-.456,.11615,1.8931547159502562
-.454,.11385,1.8912978379259038
-.452,.11155,1.8894201955239853
-.45,.10925,1.8875633174996327
-.448,.10925,1.8857590167249443
-.446,.10695,1.8839547159502563
-.444,.10464999999999999,1.88203804928359
-.442,.10235,1.8800090167249444
-.44,.10005,1.8779799841662994
-.438,.10005,1.8760633174996324
-.436,.09775,1.8742590167249447
-.434,.09545000000000001,1.8724547159502558
-.432,.09315,1.8705380492835895
-.43,.09315,1.8684492280826304
-.428,.09085,1.8662688053672587
-.426,.08855,1.8641799841662987
-.424,.08855,1.8622633174996324
-.422,.08625,1.8604590167249446
-.42,.08395,1.8586547159502564
-.418,.08165,1.8567380492835892
-.416,.08165,1.8546492280826303
-.414,.07935,1.8524090167249445
-.412,.07705000000000001,1.8501688053672587
-.41,.07705000000000001,1.8480799841662996
-.408,.07475,1.846163317499633
-.406,.07245,1.8443590167249444
-.404,.07245,1.8425547159502562
-.402,.07015,1.8406380492835899
-.4,.07015,1.83854922808263
-.398,.06785,1.8363090167249445
-.396,.06555,1.834009016724944
-.394,.06555,1.831768805367258
-.392,.06325,1.8296799841662992
-.39,.06325,1.8277633174996324
-.388,.060950000000000004,1.8259590167249449
-.386,.05865,1.824154715950257
-.384,.05865,1.82223804928359
-.382,.05635,1.8201492280826308
-.38,.05635,1.8179090167249448
-.378,.05405,1.8156090167249448
-.376,.05405,1.8133090167249448
-.374,.051750000000000004,1.8110090167249449
-.372,.04945,1.8087090167249444
-.37,.04945,1.806409016724944
-.368,.04715,1.8041090167249445
-.366,.04715,1.801809016724945
-.364,.04485,1.799509016724945
-.362,.04485,1.7972090167249442
-.36,.042550000000000004,1.7949090167249446
-.358,.042550000000000004,1.7926688053672584
-.356,.04025,1.7905799841662993
-.354,.04025,1.7886633174996325
-.352,.03795,1.7868590167249443
-.35,.03795,1.7850547159502566
-.348,.03565,1.7831380492835902
-.346,.03565,1.7810492280826304
-.344,.033350000000000005,1.778809016724945
-.342,.033350000000000005,1.7765090167249444
-.34,.03105,1.7742090167249447
-.338,.03105,1.771909016724945
-.336,.03105,1.7696090167249445
-.334,.028749999999999998,1.767309016724945
-.332,.028749999999999998,1.7650090167249446
-.33,.02645,1.7627090167249442
-.328,.02645,1.7604090167249444
-.326,.024149999999999998,1.7581090167249445
-.324,.024149999999999998,1.7558090167249452
-.322,.024149999999999998,1.7535090167249445
-.32,.02185,1.7512090167249443
-.318,.02185,1.7489090167249446
-.316,.019549999999999998,1.7466090167249446
-.314,.019549999999999998,1.7443090167249444
-.312,.019549999999999998,1.7420090167249445
-.31,.01725,1.7397090167249447
-.308,.01725,1.7374090167249445
-.306,.01725,1.7351090167249446
-.304,.01495,1.7328090167249444
-.302,.01495,1.7305090167249448
-.3,.01495,1.728209016724945
-.298,.01265,1.7259090167249445
-.296,.01265,1.7236090167249443
-.294,.01265,1.7213090167249445
-.292,.01035,1.7190090167249448
-.29,.01035,1.7167090167249444
-.288,.01035,1.7144090167249444
-.286,.00805,1.7120492280826305
-.284,.00805,1.709597837925904
-.282,.00805,1.7070658947492972
-.28,.00805,1.7044423500582782
-.278,.00575,1.7017590167249446
-.276,.00575,1.699075683391611
-.274,.00575,1.6964521387005922
-.272,.00575,1.6939201955239849
-.27,.00345,1.6914688053672589
-.268,.00345,1.6891090167249443
-.266,.00345,1.6868090167249443
-.264,.00345,1.6845090167249448
-.262,0,1.6822090167249444
-.26,0,1.6799090167249449
-.258,0,1.6776090167249447
-.256,0,1.6753090167249445
-.254,0,1.6730090167249445
-.252,0,1.6707090167249448
-.25,0,1.6684090167249446
-.248,0,1.6661090167249446
-.246,0,1.6637492280826307
-.244,0,1.6612380492835896
-.242,0,1.6585547159502565
-.24,0,1.6557590167249447
-.238,0,1.6529633174996328
-.236,0,1.6502799841662996
-.234,0,1.6477688053672588
-.232,0,1.6454090167249449
-.23,0,1.6431090167249445
-.228,0,1.640809016724945
-.226,0,1.6385090167249443
-.224,0,1.6362090167249446
-.222,0,1.633849228082631
-.22,0,1.6313380492835898
-.218,0,1.6286547159502565
-.216,0,1.6258590167249451
-.214,0,1.623063317499633
-.212,0,1.6203799841662994
-.21,0,1.617868805367259
-.208,0,1.6155090167249448
-.206,0,1.6132090167249449
-.204,0,1.6109090167249445
-.202,0,1.6086090167249445
-.2,0,1.6062492280826308
-.198,0,1.6037380492835898
-.196,0,1.6010547159502568
-.194,0,1.5982590167249446
-.192,0,1.5954633174996324
-.19,0,1.5927799841662997
-.188,0,1.5902688053672591
-.186,0,1.5879090167249448
-.184,0,1.5855492280826309
-.182,0,1.5830380492835903
-.18,0,1.5803547159502567
-.178,0,1.5775590167249445
-.176,0,1.5747633174996327
-.174,0,1.5720799841662996
-.172,0,1.569568805367259
-.17,0,1.5672090167249446
-.168,0,1.5649090167249446
-.166,0,1.5625492280826303
-.164,0,1.5600380492835901
-.162,0,1.5573547159502563
-.16,0,1.5545590167249446
-.158,0,1.5517633174996328
-.156,0,1.5490799841662992
-.154,0,1.5465688053672586
-.152,0,1.5442090167249447
-.15,0,1.5418492280826301
-.148,0,1.5393380492835897
-.146,0,1.5366547159502573
-.144,0,1.5338590167249446
-.142,0,1.531063317499633
-.14,0,1.528379984166299
-.138,0,1.5258688053672584
-.136,0,1.523449228082631
-.134,0,1.5209380492835898
-.132,0,1.518254715950257
-.13,0,1.5154590167249449
-.128,0,1.5126633174996327
-.126,0,1.5099799841662993
-.124,0,1.5074688053672587
-.122,0,1.5050492280826309
-.12,0,1.5025380492835902
-.118,0,1.4998547159502569
-.116,0,1.4970590167249447
-.114,0,1.494263317499633
-.112,0,1.4915799841662993
-.11,0,1.4890688053672592
-.108,0,1.486649228082631
-.106,0,1.4841380492835898
-.104,0,1.481454715950257
-.102,0,1.4786590167249445
-.1,0,1.475863317499633
-.098,0,1.4731201955239852
-.096,0,1.470397837925904
-.094,0,1.4676547159502566
-.092,0,1.464859016724945
-.09,0,1.4620633174996325
-.088,0,1.4593799841662998
-.086,0,1.4568090167249446
-.084,0,1.4542380492835902
-.082,0,1.4515547159502573
-.08,0,1.4487590167249447
-.078,0,1.4459633174996331
-.076,0,1.4432799841662995
-.074,0,1.4407090167249448
-.072,0,1.43813804928359
-.07,0,1.4354547159502564
-.068,0,1.4326590167249444
-.066,0,1.4298633174996325
-.064,0,1.427179984166299
-.062,0,1.4246090167249448
-.06,0,1.4220380492835898
-.058,0,1.4193547159502566
-.056,0,1.4165590167249449
-.054,0,1.4137633174996327
-.052,0,1.4110201955239852
-.05,0,1.408297837925904
-.048,0,1.4055547159502564
-.046,0,1.4027590167249444
-.044,0,1.3999633174996324
-.042,0,1.397279984166299
-.04,0,1.3947090167249445
-.038,0,1.3921380492835898
-.036,0,1.3894547159502568
-.034,0,1.3866590167249444
-.032,0,1.3838633174996324
-.03,0,1.3811799841662995
-.028,0,1.3786090167249447
-.026,0,1.3760380492835895
-.024,0,1.3733547159502566
-.022,0,1.3705590167249442
-.02,0,1.3677633174996324
-.018,0,1.3650201955239853
-.016,0,1.3622978379259039
-.014,0,1.3595547159502568
-.012,0,1.3567590167249444
-.01,0,1.3539035288573187
-.008,0,1.3510090167249447
-.006,0,1.3481145045925704
-.004,0,1.3452590167249447
-.002,0,1.3424633174996328
0,0,1.3397201955239852
.002,0,1.3369978379259038
.004,0,1.3342547159502565
.006,0,1.3314590167249443
.008,0,1.3286633174996325
.01,0,1.3259201955239854
.012,0,1.3231978379259033
.014,0,1.3204547159502564
.016,0,1.3176590167249445
.018,0,1.3148633174996327
.02,0,1.3121201955239856
.022,0,1.309397837925904
.024,0,1.3066547159502568
.026,0,1.3038590167249446
.028,0,1.3010633174996324
.03,0,1.2983201955239851
.032,0,1.295597837925904
.034,0,1.2928547159502566
.036,0,1.2900590167249446
.038,0,1.2872035288573187
.04,0,1.284309016724945
.042,0,1.2814145045925704
.044,0,1.2785590167249445
.046,0,1.2757633174996328
.048,0,1.2730799841662994
.05,0,1.2705090167249447
.052,0,1.2679380492835894
.054,0,1.2652547159502565
.056,0,1.2624590167249443
.058,0,1.2596035288573184
.06,0,1.2567090167249444
.062,0,1.2538145045925706
.064,0,1.2509590167249445
.066,0,1.248163317499633
.068,0,1.2454201955239854
.07,0,1.2426978379259035
.072,0,1.2399547159502566
.074,0,1.2371590167249442
.076,0,1.2343035288573185
.078,0,1.231409016724944
.08,0,1.2285145045925705
.082,0,1.2256590167249444
.084,0,1.2228035288573185
.086,0,1.219909016724944
.088,0,1.2170145045925704
.09,0,1.2141590167249445
.092,0,1.2113633174996328
.094,0,1.208620195523985
.096,0,1.2058978379259038
.098,0,1.2031547159502565
.1,0,1.2003590167249445
.102,0,1.1975035288573184
.104,0,1.1946090167249446
.106,0,1.1917145045925701
.108,0,1.1888590167249444
.11,0,1.1860633174996327
.112,0,1.1833201955239852
.114,0,1.1805978379259041
.116,0,1.177854715950256
.118,0,1.1750590167249446
.12,0,1.1722633174996329
.122,0,1.1695201955239851
.124,0,1.166797837925904
.126,0,1.1640547159502568
.128,0,1.1612590167249448
.13,0,1.1584035288573187
.132,0,1.1555090167249447
.134,0,1.1526145045925706
.136,0,1.1497590167249452
.138,0,1.1469035288573188
.14,0,1.1440090167249446
.142,0,1.1411145045925704
.144,0,1.1382590167249442
.146,0,1.135403528857319
.148,0,1.1325090167249448
.15,0,1.1296145045925705
.152,0,1.1267590167249446
.154,0,1.1239633174996326
.156,0,1.1212201955239856
.158,0,1.118497837925904
.16,0,1.1157547159502568
.162,0,1.1129590167249446
.164,0,1.1101035288573184
.166,0,1.1072090167249442
.168,0,1.1043145045925709
.17,0,1.1014590167249445
.172,0,1.0986035288573188
.174,0,1.095709016724945
.176,0,1.0928145045925706
.178,0,1.0899590167249453
.18,0,1.0871633174996327
.182,0,1.0844201955239856
.184,0,1.081697837925904
.186,0,1.0789547159502566
.188,0,1.0760992280826307
.19,0,1.0730923500582779
.192,0,1.0700256833916106
.194,0,1.067018805367259
.196,0,1.0641633174996328
.198,0,1.061420195523985
.2,0,1.058697837925904
.202,0,1.0559547159502567
.204,0,1.0531590167249445
.206,0,1.0503035288573181
.208,0,1.0474090167249446
.21,0,1.0445145045925708
.212,0,1.0416590167249444
.214,0,1.038803528857318
.216,0,1.0359090167249445
.218,0,1.0330145045925705
.22,0,1.0301590167249448
.222,0,1.027303528857319
.224,0,1.0244090167249447
.226,0,1.021514504592571
.228,0,1.0186590167249447
.23,0,1.0158035288573186
.232,0,1.0129090167249448
.234,0,1.0100145045925708
.236,0,1.0071590167249447
.238,0,1.004303528857319
.24,0,1.0014090167249443
.242,0,.9985145045925707
.244,0,.9956590167249444
.246,0,.9928633174996331
.248,0,.9901201955239853
.25,0,.9873978379259041
.252,0,.9846547159502566
.254,0,.9818590167249446
.256,0,.9790035288573185
.258,0,.9761090167249444
.26,0,.9732145045925709
.262,0,.9702992280826306
.264,0,.9672923500582782
.266,0,.9642256833916116
.268,0,.9612188053672583
.27,0,.9583633174996324
.272,0,.9556201955239856
.274,0,.9528978379259039
.276,0,.9501547159502564
.278,0,.9473590167249446
.28,0,.9445035288573189
.282,0,.9416090167249447
.284,0,.9387145045925709
.286,0,.935859016724945
.288,0,.9330035288573189
.29,0,.9301090167249448
.292,0,.9272145045925708
.294,0,.9243590167249447
.296,0,.9215035288573192
.298,0,.9186090167249448
.3,0,.9157145045925708
.302,0,.9128590167249448
.304,0,.9100035288573187
.306,0,.9071090167249447
.308,0,.9042145045925702
.31,0,.9013590167249448
.312,0,.8985035288573189
.314,0,.8956090167249449
.316,0,.8927145045925704
.318,0,.8898590167249443
.32,0,.8870035288573181
.322,0,.884109016724945
.324,0,.8812145045925708
.326,0,.8783590167249449
.328,0,.8755035288573187
.33,0,.872609016724945
.332,0,.8697145045925705
.334,0,.8668590167249448
.336,0,.8640035288573189
.338,0,.8611090167249447
.34,0,.8582145045925706
.342,0,.8553590167249447
.344,0,.8525035288573186
.346,0,.849609016724945
.348,0,.846714504592571
.35,0,.8438590167249447
.352,0,.8410035288573183
.354,0,.8381090167249448
.356,0,.8352145045925703
.358,0,.8323590167249444
.36,0,.8295035288573185
.362,0,.8266090167249447
.364,0,.8237145045925707
.366,0,.8208590167249445
.368,0,.8180633174996321
.37,0,.8153201955239855
.372,0,.812597837925904
.374,0,.8098547159502572
.376,0,.806999228082631
.378,0,.803992350058278
.38,0,.8009256833916114
.382,0,.7979188053672588
.384,0,.7950633174996322
.386,0,.7923201955239849
.388,0,.7895978379259041
.39,0,.7868547159502566
.392,0,.7839992280826309
.394,0,.7809923500582783
.396,0,.7779256833916115
.398,0,.7749188053672584
.4,0,.7720035288573188
.402,0,.7691090167249448
.404,0,.7662145045925708
.406,0,.7633590167249444
.408,0,.7605035288573185
.41,0,.7576090167249445
.412,0,.754714504592571
.414,0,.7518590167249446
.416,0,.7490633174996328
.418,0,.7463201955239851
.42,0,.7435978379259038
.422,0,.7408547159502561
.424,0,.7379992280826304
.426,0,.7349923500582778
.428,0,.7319256833916115
.43,0,.7289188053672586
.432,0,.7260633174996325
.434,0,.7233201955239852
.436,0,.7205978379259039
.438,0,.7178547159502571
.44,0,.7149992280826305
.442,0,.7119923500582781
.444,0,.7089256833916111
.446,0,.7059188053672585
.448,0,.7030633174996324
.45,0,.7003201955239853
.452,0,.6975978379259042
.454,0,.6948547159502563
.456,0,.6919992280826306
.458,0,.6889923500582777
.46,0,.685925683391611
.462,0,.6829188053672581
.464,0,.6800035288573187
.466,0,.6771090167249443
.468,0,.6742145045925705
.47,0,.6713590167249444
.472,0,.6685633174996326
.474,0,.6658201955239851
.476,0,.6630978379259043
.478,0,.6603547159502565
.48,0,.6575590167249448
.482,0,.6547035288573186
.484,0,.6518090167249444
.486,0,.6489145045925706
.488,0,.6460590167249445
.49,0,.6432035288573186
.492,0,.6403090167249446
.494,0,.6374145045925708
.496,0,.6345590167249444
.498,0,.631703528857319
.5,0,.6288090167249447
.502,0,.6259145045925709
.504,0,.623059016724945
.506,0,.6202035288573187
.508,0,.6173090167249446
.51,0,.6144145045925702
.512,0,.6115590167249445
.514,0,.6087035288573186
.516,0,.6058090167249446
.518,0,.6029145045925706
.52,0,.6000590167249449
.522,0,.5972633174996331
.524,0,.5945201955239854
.526,0,.5917978379259039
.528,0,.5890547159502573
.53,0,.5862590167249448
.532,0,.5834035288573187
.534,0,.5805090167249447
.536,0,.5776145045925709
.538,0,.5746992280826309
.54,0,.5716923500582785
.542,0,.5686256833916115
.544,0,.5656188053672593
.546,0,.5627633174996332
.548,0,.5600201955239854
.55,0,.5572978379259039
.552,0,.5545547159502573
.554,0,.5517590167249453
.556,0,.548903528857319
.558,0,.546009016724945
.56,0,.5431145045925707
.562,0,.5402590167249448
.564,0,.5374035288573187
.566,0,.5345090167249449
.568,0,.5316145045925704
.57,0,.5287590167249447
.572,0,.5259633174996325
.574,0,.523220195523985
.576,0,.5204978379259038
.578,0,.5177547159502567
.58,0,.5149590167249445
.582,0,.5121035288573186
.584,0,.5092090167249448
.586,0,.5063145045925708
.588,0,.5034590167249444
.59,0,.5006035288573185
.592,0,.4977090167249447
.594,0,.4948145045925705
.596,0,.4919590167249446
.598,0,.48910352885731817
.6,0,.48620901672494465
.602,0,.48331450459257064
.604,0,.48045901672494473
.606,0,.477663317499633
.608,0,.47492019552398546
.61,0,.4721978379259042
.612,0,.46945471595025645
.614,0,.4666590167249447
.616,0,.4638035288573188
.618,0,.46090901672494466
.62,0,.4580145045925704
.622,0,.4551590167249451
.624,0,.4523035288573185
.626,0,.44940901672494493
.628,0,.44651450459257047
.63,0,.4436590167249447
.632,0,.4408633174996329
.634,0,.4381201955239856
.636,0,.43539783792590403
.638,0,.4326547159502564
.64,0,.42985901672494475
.642,0,.42700352885731896
.644,0,.4241090167249447
.646,0,.4212145045925708
.648,0,.41835901672494524
.65,0,.41556331749963293
.652,0,.4128201955239853
.654,0,.4100978379259036
.656,0,.4073547159502563
.658,0,.404559016724945
.66,0,.40170352885731886
.662,0,.3988090167249445
.664,0,.3959145045925708
.666,0,.3930590167249448
.668,0,.39026331749963283
.67,0,.3875201955239853
.672,0,.38479783792590416
.674,0,.382054715950257
.676,0,.3792590167249448
.678,0,.37640352885731854
.68,0,.3735090167249451
.682,0,.3706145045925707
.684,0,.3677590167249447
.686,0,.3649633174996332
.688,0,.36222019552398554
.69,0,.35949783792590473
.692,0,.3567547159502569
.694,0,.353959016724945
.696,0,.34845000000000004
.698,0,.34614999999999996
.7,0,.34385
.702,0,.34155
.704,0,.33694999999999997
.706,0,.33465
.708,0,.33235000000000003
.71,0,.33005
.712,0,.32775
.714,0,.32315
.716,0,.32084999999999997
.718,0,.31855
.72,0,.31625000000000003
.722,0,.31395
.724,0,.30935
.726,0,.30705
.728,0,.30474999999999997
.73,0,.30245
.732,0,.30015000000000003
.734,0,.29555
.736,0,.29325
.738,0,.29095000000000004
.74,0,.28864999999999996
.742,0,.28635
.744,0,.28175
.746,0,.27945
.748,0,.27715
.75,0,.27485000000000004
.752,0,.27254999999999996
.754,0,.26795
.756,0,.26565
.758,0,.26335
.76,0,.26105
.762,0,.25875000000000004
.764,0,.25415
.766,0,.25185
.768,0,.24955
.77,0,.24725000000000003
.772,0,.24495
.774,0,.24264999999999998
.776,0,.23804999999999998
.778,0,.23575000000000002
.78,0,.23345
.782,0,.23115000000000002
.784,0,.22885
.786,0,.22425
.788,0,.22194999999999998
.79,0,.21965
.792,0,.21735
.794,0,.21505000000000002
.796,0,.21275
.798,0,.20815
.8,0,.20584999999999998
.802,0,.20355
.804,0,.20124999999999998
.806,0,.19895000000000002
.808,0,.19665
.81,0,.19205
.812,0,.18974999999999997
.814,0,.18745
.816,0,.18514999999999998
.818,0,.18285
.82,0,.18055
.822,0,.17595
.824,0,.17365
.826,0,.17135
.828,0,.16904999999999998
.83,0,.16675
.832,0,.16444999999999999
.834,0,.16215000000000002
.836,0,.15755000000000002
.838,0,.15525
.84,0,.15294999999999997
.842,0,.15065
.844,0,.14834999999999998
.846,0,.14605
.848,0,.14375
.85,0,.14145000000000002
.852,0,.13915
.854,0,.13685
.856,0,.13455
.858,0,.12995
.86,0,.12764999999999999
.862,0,.12535000000000002
.864,0,.12304999999999999
.866,0,.12304999999999999
.868,0,.12075
.87,0,.11845
.872,0,.11615
.874,0,.11385
.876,0,.11385
.878,0,.11155
.88,0,.10925
.882,0,.10925
.884,0,.10695
.886,0,.10695
.888,0,.10695
.89,0,.10464999999999999
.892,0,.10464999999999999
.894,0,.10464999999999999
.896,0,.10235
.898,0,.10235
.9,0,.10235
.902,0,.10005
.904,0,.10005
.906,0,.10005
.908,0,.10005
.91,0,.10005
.912,0,.09775
.914,0,.09775
.916,0,.09775
.918,0,.09775
.92,0,.09775
.922,0,.09775
.924,0,.09775
.926,0,.09545000000000001
.928,0,.09545000000000001
.93,0,.09545000000000001
.932,0,.09545000000000001
.934,0,.09545000000000001
.936,0,.09545000000000001
.938,0,.09545000000000001
.94,0,.09545000000000001
.942,0,.09545000000000001
.944,0,.09545000000000001
.946,0,.09545000000000001
.948,0,.09315
.95,0,.09315
.952,0,.09315
.954,0,.09315
.956,0,.09315
.958,0,.09315
.96,0,.09315
.962,0,.09315
.964,0,.09315
.966,0,.09315
.968,0,.09315
.97,0,.09315
.972,0,.09315
.974,0,.09315
.976,0,.09315
.978,0,.09315
.98,0,.09315
.982,0,.09085
.984,0,.09085
.986,0,.09085
.988,0,.09085
.99,0,.09085
.992,0,.09085
.994,0,.09085
.996,0,.09085
.998,0,.09085
1,0,.09085


==> Figures/xsigma020.csv <==
-.8335,2.0515,2.0515
-.8316,1.8007,2.0537
-.8297,1.7325,2.0559000000000003
-.8278,1.6775,2.0581
-.8259,1.6335000000000002,2.0603
-.824,1.5939,2.0603
-.8221,1.5609000000000002,2.0625
-.8202,1.5278999999999998,2.0647
-.8183,1.4992999999999999,2.0647
-.8164,1.4729,2.0669
-.8145,1.4465,2.0669
-.8126,1.4223,2.0690999999999997
-.8107,1.4003,2.0690999999999997
-.8088,1.3782999999999999,2.0713
-.8069,1.3563,2.0713
-.805,1.3365,2.0713
-.8031,1.3189000000000002,2.0735
-.8012,1.2991000000000001,2.0735
-.7993,1.2814999999999999,2.0757000000000003
-.7974,1.2639,2.0757000000000003
-.7955,1.2485,2.0757000000000003
-.7936,1.2309,2.0779
-.7917,1.2155,2.0779
-.7898,1.2001,2.0779
-.7879,1.1846999999999999,2.0779
-.786,1.1715,2.0801
-.7841,1.1561,2.0801
-.7822,1.1429,2.0801
-.7803,1.1297000000000001,2.0801
-.7784,1.1164999999999998,2.0823
-.7765,1.1033,2.0823
-.7746,1.0901,2.0823
-.7727,1.0791,2.0823
-.7708,1.0659,2.0823
-.7689,1.0549,2.0845000000000002
-.767,1.0417,2.0845000000000002
-.7651,1.0307,2.0845000000000002
-.7632,1.0196999999999998,2.0845000000000002
-.7613,1.0087000000000002,2.0845000000000002
-.7594,.9977,2.0845000000000002
-.7575,.9867,2.0845000000000002
-.7556,.9757,2.0867
-.7537,.9647,2.0867
-.7518,.9559,2.0867
-.7499,.9449,2.0867
-.748,.9339,2.0867
-.7461,.9251,2.0867
-.7442,.9163,2.0867
-.7423,.9053,2.0867
-.7404,.8965,2.0867
-.7385,.8877,2.0867
-.7366,.8767,2.0867
-.7347,.8679,2.0867
-.7328,.8591,2.0867
-.7309,.8503000000000001,2.0867
-.729,.8415,2.0867
-.7271,.8327,2.0867
-.7252,.8261000000000001,2.0867
-.7233,.8173,2.0867
-.7214,.8085,2.0867
-.7195,.7997,2.0867
-.7176,.7908999999999999,2.0867
-.7157,.7843,2.0867
-.7138,.7755,2.0867
-.7119,.7689,2.0867
-.71,.7601,2.0867
-.7081,.7535000000000001,2.0867
-.7062,.7447,2.0867
-.7043,.7381,2.0867
-.7024,.7293000000000001,2.0867
-.7005,.7227,2.0867
-.6986,.7161,2.0867
-.6967,.7073,2.0867
-.6948,.7007,2.0867
-.6929,.6940999999999999,2.0867
-.691,.6875,2.0867
-.6891,.6809000000000001,2.0867
-.6872,.6743,2.0845000000000002
-.6853,.6677,2.0845000000000002
-.6834,.6611,2.0845000000000002
-.6815,.6523,2.0845000000000002
-.6796,.6456999999999999,2.0845000000000002
-.6777,.6413,2.0845000000000002
-.6758,.6347,2.0845000000000002
-.6739,.6281,2.0823
-.672,.6214999999999999,2.0823
-.6701,.6149,2.0823
-.6682,.6083000000000001,2.0823
-.6663,.6017,2.0823
-.6644,.5972999999999999,2.0823
-.6625,.5907,2.0823
-.6606,.5841000000000001,2.0801
-.6587,.5775,2.0801
-.6568,.5730999999999999,2.0801
-.6549,.5665,2.0801
-.653,.5599000000000001,2.0801
-.6511,.5555,2.0779
-.6492,.5488999999999999,2.0779
-.6473,.5445,2.0779
-.6454,.5379,2.0779
-.6435,.5335,2.0757000000000003
-.6416,.5269,2.0757000000000003
-.6397,.5225,2.0757000000000003
-.6378,.5159,2.0757000000000003
-.6359,.5115,2.0757000000000003
-.634,.5049,2.0735
-.6321,.5005000000000001,2.0735
-.6302,.4939,2.0735
-.6283,.4895,2.0735
-.6264,.4851,2.0713
-.6245,.47850000000000004,2.0713
-.6226,.47409999999999997,2.0713
-.6207,.4697,2.0690999999999997
-.6188,.4653,2.0690999999999997
-.6169,.4587,2.0690999999999997
-.615,.45430000000000004,2.0690999999999997
-.6131,.44989999999999997,2.0669
-.6112,.4455,2.0669
-.6093,.4411,2.0669
-.6074,.4345,2.0647
-.6055,.43010000000000004,2.0647
-.6036,.42569999999999997,2.0647
-.6017,.4213,2.0625
-.5998,.4169,2.0625
-.5979,.4125,2.0625
-.596,.4081,2.0603
-.5941,.4037,2.0603
-.5922,.3993,2.0603
-.5903,.39490000000000003,2.0581
-.5884,.3905,2.0581
-.5865,.3861,2.0559000000000003
-.5846,.3817,2.0559000000000003
-.5827,.37729999999999997,2.0559000000000003
-.5808,.3729,2.0537
-.5789,.3685,2.0537
-.577,.3641,2.0537
-.5751,.3597,2.0515
-.5732,.3553,2.0515
-.5713,.3509,2.0492999999999997
-.5694,.3487,2.0492999999999997
-.5675,.3443,2.0492999999999997
-.5656,.3399,2.0471
-.5637,.3355,2.0471
-.5618,.3311,2.0449
-.5599,.32889999999999997,2.0449
-.558,.3245,2.0427
-.5561,.3201,2.0427
-.5542,.3157,2.0427
-.5523,.3135,2.0404999999999998
-.5504,.3091,2.0404999999999998
-.5485,.30469999999999997,2.0383
-.5466,.3003,2.0383
-.5447,.29810000000000003,2.0361000000000002
-.5428,.2937,2.0361000000000002
-.5409,.2893,2.0339
-.539,.2871,2.0339
-.5371,.2827,2.0317
-.5352,.28049999999999997,2.0317
-.5333,.2761,2.0295
-.5314,.2717,2.0295
-.5295,.2695,2.0273
-.5276,.2651,2.0273
-.5257,.2629,2.0251
-.5238,.2585,2.0251
-.5219,.2563,2.0251
-.52,.2519,2.0229
-.5181,.2497,2.0206999999999997
-.5162,.24530000000000002,2.0206999999999997
-.5143,.24309999999999998,2.0185
-.5124,.23870000000000002,2.0185
-.5105,.2365,2.0163
-.5086,.2321,2.0163
-.5067,.2299,2.0141
-.5048,.22549999999999998,2.0141
-.5029,.2233,2.0119
-.501,.21889999999999998,2.0119
-.4991,.2167,2.0097
-.4972,.21450000000000002,2.0075000000000003
-.4953,.2101,2.0075000000000003
-.4934,.2079,2.0053
-.4915,.2057,2.0053
-.4896,.20129999999999998,2.0031
-.4877,.1991,2.0031
-.4858,.19690000000000002,2.0008999999999997
-.4839,.1925,1.9987
-.482,.1903,1.9987
-.4801,.1881,1.9965000000000002
-.4782,.1837,1.9965000000000002
-.4763,.1815,1.9943
-.4744,.17930000000000001,1.9921000000000002
-.4725,.1749,1.9921000000000002
-.4706,.17270000000000002,1.9899
-.4687,.17049999999999998,1.9899
-.4668,.1683,1.9876999999999998
-.4649,.1661,1.9855
-.463,.1617,1.9855
-.4611,.1595,1.9832999999999998
-.4592,.1573,1.9811
-.4573,.15510000000000002,1.9811
-.4554,.15289999999999998,1.9788999999999999
-.4535,.14850000000000002,1.9767000000000001
-.4516,.14629999999999999,1.9767000000000001
-.4497,.1441,1.9745
-.4478,.1419,1.9745
-.4459,.1397,1.9723000000000002
-.444,.1375,1.9701
-.4421,.1353,1.9701
-.4402,.1331,1.9679000000000002
-.4383,.12869999999999998,1.9657
-.4364,.1265,1.9657
-.4345,.12430000000000001,1.9634999999999998
-.4326,.1221,1.9613
-.4307,.1199,1.9590999999999998
-.4288,.1177,1.9590999999999998
-.4269,.11549999999999999,1.9569
-.425,.1133,1.9546999999999999
-.4231,.1111,1.9546999999999999
-.4212,.1089,1.9525000000000001
-.4193,.1067,1.9503
-.4174,.10450000000000001,1.9503
-.4155,.1023,1.9481000000000002
-.4136,.1001,1.9459
-.4117,.0979,1.9437000000000002
-.4098,.09570000000000001,1.9437000000000002
-.4079,.0935,1.9415
-.406,.09129999999999999,1.9392999999999998
-.4041,.0891,1.9392999999999998
-.4022,.0869,1.9371
-.4003,.0847,1.9348999999999998
-.3984,.0847,1.9327
-.3965,.08249999999999999,1.9327
-.3946,.08030000000000001,1.9304999999999999
-.3927,.0781,1.9283000000000001
-.3908,.0759,1.9261
-.3889,.0737,1.9261
-.387,.07150000000000001,1.9239000000000002
-.3851,.0693,1.9217
-.3832,.0693,1.9195000000000002
-.3813,.06709999999999999,1.9173
-.3794,.0649,1.9173
-.3775,.0627,1.9150999999999998
-.3756,.0605,1.9129
-.3737,.0605,1.9106999999999998
-.3718,.058300000000000005,1.9106999999999998
-.3699,.0561,1.9085
-.368,.0539,1.9062999999999999
-.3661,.051699999999999996,1.9041000000000001
-.3642,.051699999999999996,1.9041000000000001
-.3623,.0495,1.9019
-.3604,.047299999999999995,1.8997000000000002
-.3585,.0451,1.8975
-.3566,.0451,1.8953000000000002
-.3547,.042899999999999994,1.8931
-.3528,.0407,1.8931
-.3509,.0407,1.8908999999999998
-.349,.038500000000000006,1.8887
-.3471,.0363,1.8864999999999998
-.3452,.0363,1.8843
-.3433,.034100000000000005,1.8843
-.3414,.0319,1.8820999999999999
-.3395,.0319,1.8799000000000001
-.3376,.0297,1.8777
-.3357,.0275,1.8755000000000002
-.3338,.0275,1.8733
-.3319,.0253,1.8733
-.33,.0253,1.8711000000000002
-.3281,.0231,1.8689
-.3262,.020900000000000002,1.8666999999999998
-.3243,.020900000000000002,1.8645
-.3224,.0187,1.8622999999999998
-.3205,.0187,1.8601
-.3186,.0165,1.8601
-.3167,.0165,1.8578999999999999
-.3148,.0143,1.8557000000000001
-.3129,.0143,1.8535
-.311,.0121,1.8513000000000002
-.3091,.0121,1.8491
-.3072,.009899999999999999,1.8469000000000002
-.3053,.009899999999999999,1.8469000000000002
-.3034,.0077,1.8447
-.3015,.0077,1.8424999999999998
-.2996,.0055,1.8403
-.2977,.0055,1.8380999999999998
-.2958,.0055,1.8359
-.2939,.0033,1.8336999999999999
-.292,.0033,1.8315000000000001
-.2901,0,1.8315000000000001
-.2882,0,1.8293
-.2863,0,1.8271000000000002
-.2844,0,1.8249
-.2825,0,1.8227000000000002
-.2806,0,1.8205
-.2787,0,1.8182999999999998
-.2768,0,1.8161
-.2749,0,1.8138999999999998
-.273,0,1.8117
-.2711,0,1.8117
-.2692,0,1.8094999999999999
-.2673,0,1.8073000000000001
-.2654,0,1.8051
-.2635,0,1.8029000000000002
-.2616,0,1.8007
-.2597,0,1.7985000000000002
-.2578,0,1.7963
-.2559,0,1.7940999999999998
-.254,0,1.7919
-.2521,0,1.7896999999999998
-.2502,0,1.7875
-.2483,0,1.7852999999999999
-.2464,0,1.7852999999999999
-.2445,0,1.7831000000000001
-.2426,0,1.7809
-.2407,0,1.7787000000000002
-.2388,0,1.7765
-.2369,0,1.7743000000000002
-.235,0,1.7721
-.2331,0,1.7698999999999998
-.2312,0,1.7677
-.2293,0,1.7654999999999998
-.2274,0,1.7633
-.2255,0,1.7610999999999999
-.2236,0,1.7589000000000001
-.2217,0,1.7567
-.2198,0,1.7545000000000002
-.2179,0,1.7523
-.216,0,1.7501000000000002
-.2141,0,1.7479
-.2122,0,1.7456999999999998
-.2103,0,1.7435
-.2084,0,1.7412999999999998
-.2065,0,1.7391
-.2046,0,1.7368999999999999
-.2027,0,1.7347000000000001
-.2008,0,1.7347000000000001
-.1989,0,1.7325
-.197,0,1.7303000000000002
-.1951,0,1.7281
-.1932,0,1.7259000000000002
-.1913,0,1.7237
-.1894,0,1.7214999999999998
-.1875,0,1.7193
-.1856,0,1.7170999999999998
-.1837,0,1.7149
-.1818,0,1.7127
-.1799,0,1.7105000000000001
-.178,0,1.7083
-.1761,0,1.7061000000000002
-.1742,0,1.7039
-.1723,0,1.7017
-.1704,0,1.6995
-.1685,0,1.6972999999999998
-.1666,0,1.6951
-.1647,0,1.6928999999999998
-.1628,0,1.6907
-.1609,0,1.6885
-.159,0,1.6863000000000001
-.1571,0,1.6841
-.1552,0,1.6819000000000002
-.1533,0,1.6797
-.1514,0,1.6775
-.1495,0,1.6753
-.1476,0,1.6730999999999998
-.1457,0,1.6709
-.1438,0,1.6686999999999999
-.1419,0,1.6665
-.14,0,1.6621000000000001
-.1381,0,1.6599
-.1362,0,1.6577000000000002
-.1343,0,1.6555
-.1324,0,1.6533
-.1305,0,1.6511
-.1286,0,1.6488999999999998
-.1267,0,1.6467
-.1248,0,1.6444999999999999
-.1229,0,1.6423
-.121,0,1.6401
-.1191,0,1.6379000000000001
-.1172,0,1.6357
-.1153,0,1.6335000000000002
-.1134,0,1.6313
-.1115,0,1.6291
-.1096,0,1.6269
-.1077,0,1.6246999999999998
-.1058,0,1.6225
-.1039,0,1.6202999999999999
-.102,0,1.6181
-.1001,0,1.6159
-.0982,0,1.6137000000000001
-.0963,0,1.6115
-.0944,0,1.6093000000000002
-.0925,0,1.6071
-.0906,0,1.6027
-.0887,0,1.6004999999999998
-.0868,0,1.5983
-.0849,0,1.5960999999999999
-.083,0,1.5939
-.0811,0,1.5917
-.0792,0,1.5895000000000001
-.0773,0,1.5873
-.0754,0,1.5851000000000002
-.0735,0,1.5829
-.0716,0,1.5807
-.0697,0,1.5785
-.0678,0,1.5762999999999998
-.0659,0,1.5741
-.064,0,1.5718999999999999
-.0621,0,1.5697
-.0602,0,1.5653000000000001
-.0583,0,1.5631
-.0564,0,1.5609000000000002
-.0545,0,1.5587
-.0526,0,1.5565
-.0507,0,1.5543
-.0488,0,1.5520999999999998
-.0469,0,1.5499
-.045,0,1.5476999999999999
-.0431,0,1.5455
-.0412,0,1.5433
-.0393,0,1.5411000000000001
-.0374,0,1.5389
-.0355,0,1.5345
-.0336,0,1.5323
-.0317,0,1.5301
-.0298,0,1.5278999999999998
-.0279,0,1.5257
-.026,0,1.5234999999999999
-.0241,0,1.5213
-.0222,0,1.5191
-.0203,0,1.5169000000000001
-.0184,0,1.5147
-.0165,0,1.5103
-.0146,0,1.5081
-.0127,0,1.5059
-.0108,0,1.5036999999999998
-.0089,0,1.5015
-.007,0,1.4992999999999999
-.0051,0,1.4971
-.0032,0,1.4949
-.0013,0,1.4927000000000001
6e-4,0,1.4905
.0025,0,1.4883000000000002
.0044,0,1.4839
.0063,0,1.4817
.0082,0,1.4794999999999998
.0101,0,1.4773
.012,0,1.4750999999999999
.0139,0,1.4729
.0158,0,1.4707
.0177,0,1.4685000000000001
.0196,0,1.4663
.0215,0,1.4641000000000002
.0234,0,1.4597
.0253,0,1.4575
.0272,0,1.4552999999999998
.0291,0,1.4531
.031,0,1.4508999999999999
.0329,0,1.4487
.0348,0,1.4465
.0367,0,1.4443000000000001
.0386,0,1.4421
.0405,0,1.4377
.0424,0,1.4355
.0443,0,1.4333
.0462,0,1.4310999999999998
.0481,0,1.4289
.05,0,1.4266999999999999
.0519,0,1.4245
.0538,0,1.4223
.0557,0,1.4201000000000001
.0576,0,1.4157000000000002
.0595,0,1.4135
.0614,0,1.4113
.0633,0,1.4091
.0652,0,1.4068999999999998
.0671,0,1.4047
.069,0,1.4024999999999999
.0709,0,1.4003
.0728,0,1.3959000000000001
.0747,0,1.3937
.0766,0,1.3915000000000002
.0785,0,1.3893
.0804,0,1.3871
.0823,0,1.3849
.0842,0,1.3826999999999998
.0861,0,1.3805
.088,0,1.3761
.0899,0,1.3739
.0918,0,1.3717000000000001
.0937,0,1.3695
.0956,0,1.3673000000000002
.0975,0,1.3651
.0994,0,1.3629
.1013,0,1.3584999999999998
.1032,0,1.3563
.1051,0,1.3540999999999999
.107,0,1.3519
.1089,0,1.3497
.1108,0,1.3475000000000001
.1127,0,1.3453
.1146,0,1.3431000000000002
.1165,0,1.3387
.1184,0,1.3365
.1203,0,1.3342999999999998
.1222,0,1.3321
.1241,0,1.3298999999999999
.126,0,1.3277
.1279,0,1.3255
.1298,0,1.3211
.1317,0,1.3189000000000002
.1336,0,1.3167
.1355,0,1.3145
.1374,0,1.3123
.1393,0,1.3100999999999998
.1412,0,1.3079
.1431,0,1.3035
.145,0,1.3013
.1469,0,1.2991000000000001
.1488,0,1.2969
.1507,0,1.2947000000000002
.1526,0,1.2925
.1545,0,1.2903
.1564,0,1.2858999999999998
.1583,0,1.2837
.1602,0,1.2814999999999999
.1621,0,1.2793
.164,0,1.2771
.1659,0,1.2749000000000001
.1678,0,1.2727
.1697,0,1.2705000000000002
.1716,0,1.2661
.1735,0,1.2639
.1754,0,1.2616999999999998
.1773,0,1.2595
.1792,0,1.2572999999999999
.1811,0,1.2551
.183,0,1.2529
.1849,0,1.2485
.1868,0,1.2463000000000002
.1887,0,1.2441
.1906,0,1.2419
.1925,0,1.2397
.1944,0,1.2374999999999998
.1963,0,1.2330999999999999
.1982,0,1.2309
.2001,0,1.2287
.202,0,1.2265000000000001
.2039,0,1.2243
.2058,0,1.2221000000000002
.2077,0,1.2199
.2096,0,1.2155
.2115,0,1.2132999999999998
.2134,0,1.2111
.2153,0,1.2088999999999999
.2172,0,1.2067
.2191,0,1.2045
.221,0,1.2023000000000001
.2229,0,1.1979000000000002
.2248,0,1.1957
.2267,0,1.1935
.2286,0,1.1913
.2305,0,1.1890999999999998
.2324,0,1.1869
.2343,0,1.1825
.2362,0,1.1803
.2381,0,1.1781000000000001
.24,0,1.1759
.2419,0,1.1737000000000002
.2438,0,1.1715
.2457,0,1.1693
.2476,0,1.1648999999999998
.2495,0,1.1627
.2514,0,1.1604999999999999
.2533,0,1.1583
.2552,0,1.1561
.2571,0,1.1539000000000001
.259,0,1.1517
.2609,0,1.1473
.2628,0,1.1451
.2647,0,1.1429
.2666,0,1.1406999999999998
.2685,0,1.1385
.2704,0,1.1362999999999999
.2723,0,1.1319
.2742,0,1.1297000000000001
.2761,0,1.1275
.278,0,1.1253000000000002
.2799,0,1.1231
.2818,0,1.1209
.2837,0,1.1164999999999998
.2856,0,1.1143
.2875,0,1.1120999999999999
.2894,0,1.1099
.2913,0,1.1077
.2932,0,1.1055000000000001
.2951,0,1.1011000000000002
.297,0,1.0989
.2989,0,1.0967
.3008,0,1.0945
.3027,0,1.0922999999999998
.3046,0,1.0901
.3065,0,1.0878999999999999
.3084,0,1.0857
.3103,0,1.0813000000000001
.3122,0,1.0791
.3141,0,1.0769000000000002
.316,0,1.0747
.3179,0,1.0725
.3198,0,1.0680999999999998
.3217,0,1.0659
.3236,0,1.0636999999999999
.3255,0,1.0615
.3274,0,1.0593
.3293,0,1.0571000000000002
.3312,0,1.0527000000000002
.3331,0,1.0505
.335,0,1.0483
.3369,0,1.0461
.3388,0,1.0438999999999998
.3407,0,1.0417
.3426,0,1.0394999999999999
.3445,0,1.0351
.3464,0,1.0329000000000002
.3483,0,1.0307
.3502,0,1.0285000000000002
.3521,0,1.0263
.354,0,1.0240999999999998
.3559,0,1.0196999999999998
.3578,0,1.0175
.3597,0,1.0152999999999999
.3616,0,1.0131000000000001
.3635,0,1.0109
.3654,0,1.0087000000000002
.3673,0,1.0043000000000002
.3692,0,1.0021
.3711,0,.9999
.373,0,.9977
.3749,0,.9955
.3768,0,.9933
.3787,0,.9911
.3806,0,.9867
.3825,0,.9845
.3844,0,.9823
.3863,0,.9801
.3882,0,.9779
.3901,0,.9757
.392,0,.9713
.3939,0,.9691
.3958,0,.9669
.3977,0,.9647
.3996,0,.9625
.4015,0,.9603
.4034,0,.9581
.4053,0,.9537
.4072,0,.9515
.4091,0,.9493
.411,0,.9471
.4129,0,.9449
.4148,0,.9427
.4167,0,.9383
.4186,0,.9361
.4205,0,.9339
.4224,0,.9317
.4243,0,.9295
.4262,0,.9273
.4281,0,.9229
.43,0,.9207
.4319,0,.9185
.4338,0,.9163
.4357,0,.9141
.4376,0,.9119
.4395,0,.9097
.4414,0,.9053
.4433,0,.9031
.4452,0,.9009
.4471,0,.8987
.449,0,.8965
.4509,0,.8943
.4528,0,.8921
.4547,0,.8877
.4566,0,.8855
.4585,0,.8833
.4604,0,.8811
.4623,0,.8789
.4642,0,.8767
.4661,0,.8723
.468,0,.8701
.4699,0,.8679
.4718,0,.8657
.4737,0,.8635
.4756,0,.8613
.4775,0,.8591
.4794,0,.8569
.4813,0,.8525
.4832,0,.8503000000000001
.4851,0,.8481
.487,0,.8459
.4889,0,.8437
.4908,0,.8392999999999999
.4927,0,.8371
.4946,0,.8349
.4965,0,.8327
.4984,0,.8305
.5003,0,.8283
.5022,0,.8261000000000001
.5041,0,.8217
.506,0,.8217
.5079,0,.8173
.5098,0,.8150999999999999
.5117,0,.8129
.5136,0,.8107
.5155,0,.8085
.5174,0,.8041
.5193,0,.8019000000000001
.5212,0,.7997
.5231,0,.7975
.525,0,.7953
.5269,0,.7931
.5288,0,.7887
.5307,0,.7865
.5326,0,.7843
.5345,0,.7821
.5364,0,.7799
.5383,0,.7777000000000001
.5402,0,.7755
.5421,0,.7733
.544,0,.7689
.5459,0,.7666999999999999
.5478,0,.7645
.5497,0,.7623
.5516,0,.7601
.5535,0,.7579
.5554,0,.7557
.5573,0,.7513
.5592,0,.7491
.5611,0,.7469
.563,0,.7447
.5649,0,.7424999999999999
.5668,0,.7403
.5687,0,.7381
.5706,0,.7337
.5725,0,.7315
.5744,0,.7293000000000001
.5763,0,.7271
.5782,0,.7249
.5801,0,.7227
.582,0,.7205
.5839,0,.7182999999999999
.5858,0,.7139
.5877,0,.7117
.5896,0,.7095
.5915,0,.7073
.5934,0,.7051000000000001
.5953,0,.7029
.5972,0,.7007
.5991,0,.6985
.601,0,.6940999999999999
.6029,0,.6919
.6048,0,.6897
.6067,0,.6875
.6086,0,.6853
.6105,0,.6831
.6124,0,.6809000000000001
.6143,0,.6787
.6162,0,.6743
.6181,0,.6721
.62,0,.6698999999999999
.6219,0,.6677
.6238,0,.6655
.6257,0,.6633
.6276,0,.6611
.6295,0,.6589
.6314,0,.6545
.6333,0,.6523
.6352,0,.6501
.6371,0,.6479
.639,0,.6456999999999999
.6409,0,.6435
.6428,0,.6413
.6447,0,.6391
.6466,0,.6369
.6485,0,.6347
.6504,0,.6325000000000001
.6523,0,.6281
.6542,0,.6259
.6561,0,.6237
.658,0,.6214999999999999
.6599,0,.6193
.6618,0,.6171
.6637,0,.6149
.6656,0,.6127
.6675,0,.6083000000000001
.6694,0,.6061
.6713,0,.6039
.6732,0,.6017
.6751,0,.5995
.677,0,.5972999999999999
.6789,0,.5951
.6808,0,.5929
.6827,0,.5907
.6846,0,.5885
.6865,0,.5863
.6884,0,.5841000000000001
.6903,0,.5797
.6922,0,.5775
.6941,0,.5753
.696,0,.5730999999999999
.6979,0,.5709
.6998,0,.5687
.7017,0,.5665
.7036,0,.5643
.7055,0,.5621
.7074,0,.5599000000000001
.7093,0,.5577
.7112,0,.5533
.7131,0,.5533
.715,0,.5488999999999999
.7169,0,.5467
.7188,0,.5445
.7207,0,.5423
.7226,0,.5401
.7245,0,.5379
.7264,0,.5357000000000001
.7283,0,.5335
.7302,0,.5313
.7321,0,.5291
.734,0,.5269
.7359,0,.5246999999999999
.7378,0,.5225
.7397,0,.5203
.7416,0,.5181
.7435,0,.5137
.7454,0,.5115
.7473,0,.5093
.7492,0,.5071
.7511,0,.5049
.753,0,.5027
.7549,0,.5005000000000001
.7568,0,.49829999999999997
.7587,0,.4961
.7606,0,.4939
.7625,0,.4917
.7644,0,.4895
.7663,0,.4873
.7682,0,.4851
.7701,0,.4829
.772,0,.4807
.7739,0,.47850000000000004
.7758,0,.4763
.7777,0,.47409999999999997
.7796,0,.4719
.7815,0,.4697
.7834,0,.4675
.7853,0,.4653
.7872,0,.4631
.7891,0,.4609
.791,0,.4587
.7929,0,.4565
.7948,0,.45430000000000004
.7967,0,.4521
.7986,0,.44989999999999997
.8005,0,.4477
.8024,0,.4455
.8043,0,.4433
.8062,0,.4411
.8081,0,.4389
.81,0,.4367
.8119,0,.4345
.8138,0,.4323
.8157,0,.43010000000000004
.8176,0,.4279
.8195,0,.42569999999999997
.8214,0,.4235
.8233,0,.4213
.8252,0,.41910000000000003
.8271,0,.41910000000000003
.829,0,.4169
.8309,0,.4147
.8328,0,.4125
.8347,0,.4103
.8366,0,.4081
.8385,0,.4059
.8404,0,.4037
.8423,0,.40149999999999997
.8442,0,.3993
.8461,0,.3971
.848,0,.39490000000000003
.8499,0,.39490000000000003
.8518,0,.3927
.8537,0,.3905
.8556,0,.3883
.8575,0,.3861
.8594,0,.3839
.8613,0,.3817
.8632,0,.3817
.8651,0,.3795
.867,0,.37729999999999997
.8689,0,.3751
.8708,0,.3729
.8727,0,.3729
.8746,0,.37070000000000003
.8765,0,.3685
.8784,0,.3663
.8803,0,.3641
.8822,0,.3619
.8841,0,.3597
.886,0,.3597
.8879,0,.3575
.8898,0,.3553
.8917,0,.35309999999999997
.8936,0,.35309999999999997
.8955,0,.3509
.8974,0,.3487
.8993,0,.34650000000000003
.9012,0,.34650000000000003
.9031,0,.3443
.905,0,.3421
.9069,0,.3421
.9088,0,.3399
.9107,0,.3377
.9126,0,.3355
.9145,0,.3355
.9164,0,.3333
.9183,0,.3311
.9202,0,.3311
.9221,0,.32889999999999997
.924,0,.32889999999999997
.9259,0,.3267
.9278,0,.3245
.9297,0,.3245
.9316,0,.32230000000000003
.9335,0,.3201
.9354,0,.3201
.9373,0,.3179
.9392,0,.3179
.9411,0,.3157
.943,0,.3157
.9449,0,.3135
.9468,0,.3135
.9487,0,.3113
.9506,0,.3113
.9525,0,.3091
.9544,0,.3091
.9563,0,.3069
.9582,0,.3069
.9601,0,.30469999999999997
.962,0,.30469999999999997
.9639,0,.3025
.9658,0,.3025
.9677,0,.3003
.9696,0,.3003
.9715,0,.3003
.9734,0,.29810000000000003
.9753,0,.29810000000000003
.9772,0,.29810000000000003
.9791,0,.2959
.981,0,.2959
.9829,0,.2959
.9848,0,.2959
.9867,0,.2937
.9886,0,.2937
.9905,0,.2937
.9924,0,.2937
.9943,0,.2937
.9962,0,.2937
.9981,0,.2937
1,0,.2915


==> Figures/xsigma030.csv <==
-.7514,2.0559000000000003,2.0559000000000003
-.7496,1.8138999999999998,2.0581
-.7478,1.7368999999999999,2.0603
-.746,1.6775,2.0625
-.7442,1.6313,2.0647
-.7424,1.5895000000000001,2.0669
-.7406,1.5543,2.0690999999999997
-.7388,1.5213,2.0713
-.737,1.4905,2.0735
-.7352,1.4619,2.0757000000000003
-.7334,1.4355,2.0757000000000003
-.7316,1.4113,2.0779
-.7298,1.3871,2.0801
-.728,1.3651,2.0801
-.7262,1.3431000000000002,2.0823
-.7244,1.3233000000000001,2.0845000000000002
-.7226,1.3035,2.0845000000000002
-.7208,1.2837,2.0867
-.719,1.2661,2.0867
-.7172,1.2485,2.0888999999999998
-.7154,1.2309,2.0888999999999998
-.7136,1.2155,2.0911
-.7118,1.1979000000000002,2.0911
-.71,1.1825,2.0933
-.7082,1.1671,2.0933
-.7064,1.1517,2.0955
-.7046,1.1385,2.0955
-.7028,1.1231,2.0955
-.701,1.1099,2.0977
-.6992,1.0967,2.0977
-.6974,1.0835,2.0999
-.6956,1.0703,2.0999
-.6938,1.0571000000000002,2.0999
-.692,1.0461,2.1021
-.6902,1.0329000000000002,2.1021
-.6884,1.0219,2.1021
-.6866,1.0087000000000002,2.1043000000000003
-.6848,.9977,2.1043000000000003
-.683,.9867,2.1043000000000003
-.6812,.9757,2.1043000000000003
-.6794,.9647,2.1065
-.6776,.9537,2.1065
-.6758,.9427,2.1065
-.674,.9317,2.1065
-.6722,.9207,2.1087
-.6704,.9119,2.1087
-.6686,.9009,2.1087
-.6668,.8921,2.1087
-.665,.8811,2.1087
-.6632,.8723,2.1109
-.6614,.8635,2.1109
-.6596,.8525,2.1109
-.6578,.8437,2.1109
-.656,.8349,2.1109
-.6542,.8261000000000001,2.1109
-.6524,.8173,2.1131
-.6506,.8085,2.1131
-.6488,.7997,2.1131
-.647,.7908999999999999,2.1131
-.6452,.7821,2.1131
-.6434,.7733,2.1131
-.6416,.7666999999999999,2.1131
-.6398,.7579,2.1131
-.638,.7491,2.1131
-.6362,.7403,2.1131
-.6344,.7337,2.1131
-.6326,.7249,2.1153
-.6308,.7182999999999999,2.1153
-.629,.7095,2.1153
-.6272,.7029,2.1153
-.6254,.6940999999999999,2.1153
-.6236,.6875,2.1153
-.6218,.6809000000000001,2.1153
-.62,.6721,2.1153
-.6182,.6655,2.1153
-.6164,.6589,2.1153
-.6146,.6523,2.1153
-.6128,.6435,2.1153
-.611,.6369,2.1153
-.6092,.6303,2.1153
-.6074,.6237,2.1153
-.6056,.6171,2.1153
-.6038,.6105,2.1153
-.602,.6039,2.1153
-.6002,.5972999999999999,2.1153
-.5984,.5907,2.1131
-.5966,.5841000000000001,2.1131
-.5948,.5775,2.1131
-.593,.5709,2.1131
-.5912,.5643,2.1131
-.5894,.5599000000000001,2.1131
-.5876,.5533,2.1131
-.5858,.5467,2.1131
-.584,.5401,2.1131
-.5822,.5335,2.1131
-.5804,.5291,2.1131
-.5786,.5225,2.1131
-.5768,.5159,2.1109
-.575,.5115,2.1109
-.5732,.5049,2.1109
-.5714,.5005000000000001,2.1109
-.5696,.4939,2.1109
-.5678,.4873,2.1109
-.566,.4829,2.1109
-.5642,.4763,2.1109
-.5624,.4719,2.1087
-.5606,.4653,2.1087
-.5588,.4609,2.1087
-.557,.4565,2.1087
-.5552,.44989999999999997,2.1087
-.5534,.4455,2.1087
-.5516,.4389,2.1065
-.5498,.4345,2.1065
-.548,.43010000000000004,2.1065
-.5462,.4235,2.1065
-.5444,.41910000000000003,2.1065
-.5426,.4147,2.1043000000000003
-.5408,.4081,2.1043000000000003
-.539,.4037,2.1043000000000003
-.5372,.3993,2.1043000000000003
-.5354,.39490000000000003,2.1043000000000003
-.5336,.3905,2.1021
-.5318,.3839,2.1021
-.53,.3795,2.1021
-.5282,.3751,2.1021
-.5264,.37070000000000003,2.0999
-.5246,.3663,2.0999
-.5228,.3619,2.0999
-.521,.3575,2.0999
-.5192,.35309999999999997,2.0977
-.5174,.3487,2.0977
-.5156,.3421,2.0977
-.5138,.3377,2.0977
-.512,.3333,2.0955
-.5102,.32889999999999997,2.0955
-.5084,.3245,2.0955
-.5066,.32230000000000003,2.0933
-.5048,.3179,2.0933
-.503,.3135,2.0933
-.5012,.3091,2.0911
-.4994,.30469999999999997,2.0911
-.4976,.3003,2.0911
-.4958,.2959,2.0911
-.494,.2915,2.0888999999999998
-.4922,.2871,2.0888999999999998
-.4904,.2827,2.0888999999999998
-.4886,.28049999999999997,2.0867
-.4868,.2761,2.0867
-.485,.2717,2.0867
-.4832,.2673,2.0845000000000002
-.4814,.2651,2.0845000000000002
-.4796,.2607,2.0845000000000002
-.4778,.2563,2.0823
-.476,.2519,2.0823
-.4742,.2497,2.0801
-.4724,.24530000000000002,2.0801
-.4706,.2409,2.0801
-.4688,.23870000000000002,2.0779
-.467,.2343,2.0779
-.4652,.2299,2.0779
-.4634,.2277,2.0757000000000003
-.4616,.2233,2.0757000000000003
-.4598,.21889999999999998,2.0735
-.458,.2167,2.0735
-.4562,.2123,2.0735
-.4544,.2101,2.0713
-.4526,.2057,2.0713
-.4508,.20129999999999998,2.0690999999999997
-.449,.1991,2.0690999999999997
-.4472,.19469999999999998,2.0690999999999997
-.4454,.1925,2.0669
-.4436,.1881,2.0669
-.4418,.1859,2.0647
-.44,.1815,2.0647
-.4382,.17930000000000001,2.0625
-.4364,.1749,2.0625
-.4346,.17270000000000002,2.0625
-.4328,.17049999999999998,2.0603
-.431,.1661,2.0603
-.4292,.1639,2.0581
-.4274,.1595,2.0581
-.4256,.1573,2.0559000000000003
-.4238,.15510000000000002,2.0559000000000003
-.422,.1507,2.0537
-.4202,.14850000000000002,2.0537
-.4184,.14629999999999999,2.0515
-.4166,.1419,2.0515
-.4148,.1397,2.0515
-.413,.1375,2.0492999999999997
-.4112,.1331,2.0492999999999997
-.4094,.13090000000000002,2.0471
-.4076,.12869999999999998,2.0471
-.4058,.12430000000000001,2.0449
-.404,.1221,2.0449
-.4022,.1199,2.0427
-.4004,.1177,2.0427
-.3986,.1133,2.0404999999999998
-.3968,.1111,2.0404999999999998
-.395,.1089,2.0383
-.3932,.1067,2.0383
-.3914,.10450000000000001,2.0361000000000002
-.3896,.1023,2.0361000000000002
-.3878,.0979,2.0339
-.386,.09570000000000001,2.0317
-.3842,.0935,2.0317
-.3824,.09129999999999999,2.0295
-.3806,.0891,2.0295
-.3788,.0869,2.0273
-.377,.0847,2.0273
-.3752,.08249999999999999,2.0251
-.3734,.08030000000000001,2.0251
-.3716,.0781,2.0229
-.3698,.0737,2.0229
-.368,.07150000000000001,2.0206999999999997
-.3662,.0693,2.0206999999999997
-.3644,.06709999999999999,2.0185
-.3626,.0649,2.0163
-.3608,.0627,2.0163
-.359,.0605,2.0141
-.3572,.058300000000000005,2.0141
-.3554,.0561,2.0119
-.3536,.0561,2.0119
-.3518,.0539,2.0097
-.35,.051699999999999996,2.0075000000000003
-.3482,.0495,2.0075000000000003
-.3464,.047299999999999995,2.0053
-.3446,.0451,2.0053
-.3428,.042899999999999994,2.0031
-.341,.0407,2.0008999999999997
-.3392,.038500000000000006,2.0008999999999997
-.3374,.0363,1.9987
-.3356,.0363,1.9987
-.3338,.034100000000000005,1.9965000000000002
-.332,.0319,1.9943
-.3302,.0297,1.9943
-.3284,.0275,1.9921000000000002
-.3266,.0275,1.9921000000000002
-.3248,.0253,1.9899
-.323,.0231,1.9876999999999998
-.3212,.020900000000000002,1.9876999999999998
-.3194,.020900000000000002,1.9855
-.3176,.0187,1.9832999999999998
-.3158,.0165,1.9832999999999998
-.314,.0165,1.9811
-.3122,.0143,1.9788999999999999
-.3104,.0121,1.9788999999999999
-.3086,.0121,1.9767000000000001
-.3068,.009899999999999999,1.9767000000000001
-.305,.009899999999999999,1.9745
-.3032,.0077,1.9723000000000002
-.3014,.0055,1.9723000000000002
-.2996,.0055,1.9701
-.2978,.0033,1.9679000000000002
-.296,.0033,1.9679000000000002
-.2942,.0033,1.9657
-.2924,0,1.9634999999999998
-.2906,0,1.9634999999999998
-.2888,0,1.9613
-.287,0,1.9590999999999998
-.2852,0,1.9590999999999998
-.2834,0,1.9569
-.2816,0,1.9546999999999999
-.2798,0,1.9546999999999999
-.278,0,1.9525000000000001
-.2762,0,1.9503
-.2744,0,1.9503
-.2726,0,1.9481000000000002
-.2708,0,1.9459
-.269,0,1.9437000000000002
-.2672,0,1.9437000000000002
-.2654,0,1.9415
-.2636,0,1.9392999999999998
-.2618,0,1.9392999999999998
-.26,0,1.9371
-.2582,0,1.9348999999999998
-.2564,0,1.9348999999999998
-.2546,0,1.9327
-.2528,0,1.9304999999999999
-.251,0,1.9283000000000001
-.2492,0,1.9283000000000001
-.2474,0,1.9261
-.2456,0,1.9239000000000002
-.2438,0,1.9239000000000002
-.242,0,1.9217
-.2402,0,1.9195000000000002
-.2384,0,1.9173
-.2366,0,1.9173
-.2348,0,1.9150999999999998
-.233,0,1.9129
-.2312,0,1.9106999999999998
-.2294,0,1.9106999999999998
-.2276,0,1.9085
-.2258,0,1.9062999999999999
-.224,0,1.9041000000000001
-.2222,0,1.9041000000000001
-.2204,0,1.9019
-.2186,0,1.8997000000000002
-.2168,0,1.8975
-.215,0,1.8975
-.2132,0,1.8953000000000002
-.2114,0,1.8931
-.2096,0,1.8908999999999998
-.2078,0,1.8908999999999998
-.206,0,1.8887
-.2042,0,1.8864999999999998
-.2024,0,1.8843
-.2006,0,1.8843
-.1988,0,1.8820999999999999
-.197,0,1.8799000000000001
-.1952,0,1.8777
-.1934,0,1.8755000000000002
-.1916,0,1.8755000000000002
-.1898,0,1.8733
-.188,0,1.8711000000000002
-.1862,0,1.8689
-.1844,0,1.8689
-.1826,0,1.8666999999999998
-.1808,0,1.8645
-.179,0,1.8622999999999998
-.1772,0,1.8601
-.1754,0,1.8601
-.1736,0,1.8578999999999999
-.1718,0,1.8557000000000001
-.17,0,1.8535
-.1682,0,1.8513000000000002
-.1664,0,1.8513000000000002
-.1646,0,1.8491
-.1628,0,1.8469000000000002
-.161,0,1.8447
-.1592,0,1.8424999999999998
-.1574,0,1.8424999999999998
-.1556,0,1.8403
-.1538,0,1.8380999999999998
-.152,0,1.8359
-.1502,0,1.8336999999999999
-.1484,0,1.8336999999999999
-.1466,0,1.8315000000000001
-.1448,0,1.8293
-.143,0,1.8271000000000002
-.1412,0,1.8249
-.1394,0,1.8227000000000002
-.1376,0,1.8227000000000002
-.1358,0,1.8205
-.134,0,1.8182999999999998
-.1322,0,1.8161
-.1304,0,1.8138999999999998
-.1286,0,1.8117
-.1268,0,1.8117
-.125,0,1.8094999999999999
-.1232,0,1.8073000000000001
-.1214,0,1.8051
-.1196,0,1.8029000000000002
-.1178,0,1.8007
-.116,0,1.8007
-.1142,0,1.7985000000000002
-.1124,0,1.7963
-.1106,0,1.7940999999999998
-.1088,0,1.7919
-.107,0,1.7896999999999998
-.1052,0,1.7896999999999998
-.1034,0,1.7875
-.1016,0,1.7852999999999999
-.0998,0,1.7831000000000001
-.098,0,1.7809
-.0962,0,1.7787000000000002
-.0944,0,1.7765
-.0926,0,1.7765
-.0908,0,1.7743000000000002
-.089,0,1.7721
-.0872,0,1.7698999999999998
-.0854,0,1.7677
-.0836,0,1.7654999999999998
-.0818,0,1.7633
-.08,0,1.7633
-.0782,0,1.7610999999999999
-.0764,0,1.7589000000000001
-.0746,0,1.7567
-.0728,0,1.7545000000000002
-.071,0,1.7523
-.0692,0,1.7501000000000002
-.0674,0,1.7479
-.0656,0,1.7479
-.0638,0,1.7456999999999998
-.062,0,1.7435
-.0602,0,1.7412999999999998
-.0584,0,1.7391
-.0566,0,1.7368999999999999
-.0548,0,1.7347000000000001
-.053,0,1.7325
-.0512,0,1.7325
-.0494,0,1.7303000000000002
-.0476,0,1.7281
-.0458,0,1.7259000000000002
-.044,0,1.7237
-.0422,0,1.7214999999999998
-.0404,0,1.7193
-.0386,0,1.7170999999999998
-.0368,0,1.7149
-.035,0,1.7127
-.0332,0,1.7127
-.0314,0,1.7105000000000001
-.0296,0,1.7083
-.0278,0,1.7061000000000002
-.026,0,1.7039
-.0242,0,1.7017
-.0224,0,1.6995
-.0206,0,1.6972999999999998
-.0188,0,1.6951
-.017,0,1.6928999999999998
-.0152,0,1.6928999999999998
-.0134,0,1.6907
-.0116,0,1.6885
-.0098,0,1.6863000000000001
-.008,0,1.6841
-.0062,0,1.6819000000000002
-.0044,0,1.6797
-.0026,0,1.6775
-8e-4,0,1.6753
.001,0,1.6730999999999998
.0028,0,1.6709
.0046,0,1.6709
.0064,0,1.6686999999999999
.0082,0,1.6665
.01,0,1.6643
.0118,0,1.6621000000000001
.0136,0,1.6599
.0154,0,1.6577000000000002
.0172,0,1.6555
.019,0,1.6533
.0208,0,1.6511
.0226,0,1.6488999999999998
.0244,0,1.6467
.0262,0,1.6467
.028,0,1.6444999999999999
.0298,0,1.6423
.0316,0,1.6401
.0334,0,1.6379000000000001
.0352,0,1.6357
.037,0,1.6335000000000002
.0388,0,1.6313
.0406,0,1.6291
.0424,0,1.6269
.0442,0,1.6246999999999998
.046,0,1.6225
.0478,0,1.6202999999999999
.0496,0,1.6181
.0514,0,1.6181
.0532,0,1.6159
.055,0,1.6137000000000001
.0568,0,1.6115
.0586,0,1.6093000000000002
.0604,0,1.6071
.0622,0,1.6049
.064,0,1.6027
.0658,0,1.6004999999999998
.0676,0,1.5983
.0694,0,1.5960999999999999
.0712,0,1.5939
.073,0,1.5917
.0748,0,1.5895000000000001
.0766,0,1.5873
.0784,0,1.5851000000000002
.0802,0,1.5851000000000002
.082,0,1.5829
.0838,0,1.5807
.0856,0,1.5785
.0874,0,1.5762999999999998
.0892,0,1.5741
.091,0,1.5718999999999999
.0928,0,1.5697
.0946,0,1.5675
.0964,0,1.5653000000000001
.0982,0,1.5631
.1,0,1.5609000000000002
.1018,0,1.5587
.1036,0,1.5565
.1054,0,1.5543
.1072,0,1.5520999999999998
.109,0,1.5499
.1108,0,1.5476999999999999
.1126,0,1.5455
.1144,0,1.5433
.1162,0,1.5433
.118,0,1.5411000000000001
.1198,0,1.5389
.1216,0,1.5367000000000002
.1234,0,1.5345
.1252,0,1.5323
.127,0,1.5301
.1288,0,1.5278999999999998
.1306,0,1.5257
.1324,0,1.5234999999999999
.1342,0,1.5213
.136,0,1.5191
.1378,0,1.5169000000000001
.1396,0,1.5147
.1414,0,1.5125000000000002
.1432,0,1.5103
.145,0,1.5081
.1468,0,1.5059
.1486,0,1.5036999999999998
.1504,0,1.5015
.1522,0,1.4992999999999999
.154,0,1.4971
.1558,0,1.4971
.1576,0,1.4927000000000001
.1594,0,1.4927000000000001
.1612,0,1.4905
.163,0,1.4883000000000002
.1648,0,1.4861
.1666,0,1.4839
.1684,0,1.4817
.1702,0,1.4794999999999998
.172,0,1.4773
.1738,0,1.4750999999999999
.1756,0,1.4729
.1774,0,1.4707
.1792,0,1.4685000000000001
.181,0,1.4663
.1828,0,1.4641000000000002
.1846,0,1.4619
.1864,0,1.4597
.1882,0,1.4575
.19,0,1.4552999999999998
.1918,0,1.4531
.1936,0,1.4508999999999999
.1954,0,1.4487
.1972,0,1.4465
.199,0,1.4443000000000001
.2008,0,1.4421
.2026,0,1.4399000000000002
.2044,0,1.4377
.2062,0,1.4355
.208,0,1.4333
.2098,0,1.4310999999999998
.2116,0,1.4289
.2134,0,1.4266999999999999
.2152,0,1.4245
.217,0,1.4245
.2188,0,1.4223
.2206,0,1.4201000000000001
.2224,0,1.4179
.2242,0,1.4157000000000002
.226,0,1.4135
.2278,0,1.4113
.2296,0,1.4091
.2314,0,1.4068999999999998
.2332,0,1.4047
.235,0,1.4024999999999999
.2368,0,1.4003
.2386,0,1.3981
.2404,0,1.3959000000000001
.2422,0,1.3937
.244,0,1.3915000000000002
.2458,0,1.3893
.2476,0,1.3871
.2494,0,1.3849
.2512,0,1.3826999999999998
.253,0,1.3805
.2548,0,1.3782999999999999
.2566,0,1.3761
.2584,0,1.3739
.2602,0,1.3717000000000001
.262,0,1.3695
.2638,0,1.3673000000000002
.2656,0,1.3651
.2674,0,1.3629
.2692,0,1.3607
.271,0,1.3584999999999998
.2728,0,1.3563
.2746,0,1.3540999999999999
.2764,0,1.3519
.2782,0,1.3497
.28,0,1.3475000000000001
.2818,0,1.3453
.2836,0,1.3431000000000002
.2854,0,1.3409
.2872,0,1.3409
.289,0,1.3387
.2908,0,1.3342999999999998
.2926,0,1.3321
.2944,0,1.3298999999999999
.2962,0,1.3277
.298,0,1.3255
.2998,0,1.3233000000000001
.3016,0,1.3211
.3034,0,1.3211
.3052,0,1.3189000000000002
.307,0,1.3167
.3088,0,1.3145
.3106,0,1.3123
.3124,0,1.3100999999999998
.3142,0,1.3079
.316,0,1.3056999999999999
.3178,0,1.3035
.3196,0,1.3013
.3214,0,1.2991000000000001
.3232,0,1.2969
.325,0,1.2947000000000002
.3268,0,1.2925
.3286,0,1.2903
.3304,0,1.2881
.3322,0,1.2858999999999998
.334,0,1.2837
.3358,0,1.2814999999999999
.3376,0,1.2793
.3394,0,1.2771
.3412,0,1.2749000000000001
.343,0,1.2727
.3448,0,1.2705000000000002
.3466,0,1.2683
.3484,0,1.2661
.3502,0,1.2639
.352,0,1.2616999999999998
.3538,0,1.2595
.3556,0,1.2572999999999999
.3574,0,1.2551
.3592,0,1.2529
.361,0,1.2507000000000001
.3628,0,1.2485
.3646,0,1.2463000000000002
.3664,0,1.2441
.3682,0,1.2419
.37,0,1.2397
.3718,0,1.2374999999999998
.3736,0,1.2353
.3754,0,1.2330999999999999
.3772,0,1.2309
.379,0,1.2287
.3808,0,1.2265000000000001
.3826,0,1.2243
.3844,0,1.2221000000000002
.3862,0,1.2199
.388,0,1.2177
.3898,0,1.2155
.3916,0,1.2132999999999998
.3934,0,1.2111
.3952,0,1.2088999999999999
.397,0,1.2067
.3988,0,1.2045
.4006,0,1.2045
.4024,0,1.2001
.4042,0,1.1979000000000002
.406,0,1.1957
.4078,0,1.1957
.4096,0,1.1935
.4114,0,1.1913
.4132,0,1.1890999999999998
.415,0,1.1869
.4168,0,1.1846999999999999
.4186,0,1.1825
.4204,0,1.1803
.4222,0,1.1781000000000001
.424,0,1.1759
.4258,0,1.1737000000000002
.4276,0,1.1715
.4294,0,1.1693
.4312,0,1.1671
.433,0,1.1648999999999998
.4348,0,1.1627
.4366,0,1.1604999999999999
.4384,0,1.1583
.4402,0,1.1561
.442,0,1.1539000000000001
.4438,0,1.1517
.4456,0,1.1495000000000002
.4474,0,1.1473
.4492,0,1.1451
.451,0,1.1429
.4528,0,1.1406999999999998
.4546,0,1.1385
.4564,0,1.1362999999999999
.4582,0,1.1341
.46,0,1.1319
.4618,0,1.1297000000000001
.4636,0,1.1275
.4654,0,1.1253000000000002
.4672,0,1.1231
.469,0,1.1209
.4708,0,1.1187
.4726,0,1.1187
.4744,0,1.1143
.4762,0,1.1120999999999999
.478,0,1.1099
.4798,0,1.1077
.4816,0,1.1055000000000001
.4834,0,1.1033
.4852,0,1.1033
.487,0,1.1011000000000002
.4888,0,1.0989
.4906,0,1.0967
.4924,0,1.0945
.4942,0,1.0922999999999998
.496,0,1.0901
.4978,0,1.0878999999999999
.4996,0,1.0857
.5014,0,1.0835
.5032,0,1.0813000000000001
.505,0,1.0791
.5068,0,1.0769000000000002
.5086,0,1.0747
.5104,0,1.0725
.5122,0,1.0703
.514,0,1.0680999999999998
.5158,0,1.0659
.5176,0,1.0636999999999999
.5194,0,1.0615
.5212,0,1.0593
.523,0,1.0571000000000002
.5248,0,1.0549
.5266,0,1.0527000000000002
.5284,0,1.0505
.5302,0,1.0483
.532,0,1.0461
.5338,0,1.0438999999999998
.5356,0,1.0417
.5374,0,1.0394999999999999
.5392,0,1.0394999999999999
.541,0,1.0373
.5428,0,1.0351
.5446,0,1.0329000000000002
.5464,0,1.0307
.5482,0,1.0285000000000002
.55,0,1.0263
.5518,0,1.0240999999999998
.5536,0,1.0219
.5554,0,1.0196999999999998
.5572,0,1.0175
.559,0,1.0152999999999999
.5608,0,1.0131000000000001
.5626,0,1.0109
.5644,0,1.0087000000000002
.5662,0,1.0065
.568,0,1.0043000000000002
.5698,0,1.0021
.5716,0,.9999
.5734,0,.9977
.5752,0,.9955
.577,0,.9933
.5788,0,.9933
.5806,0,.9911
.5824,0,.9889
.5842,0,.9867
.586,0,.9845
.5878,0,.9823
.5896,0,.9801
.5914,0,.9779
.5932,0,.9757
.595,0,.9735
.5968,0,.9713
.5986,0,.9691
.6004,0,.9669
.6022,0,.9647
.604,0,.9625
.6058,0,.9625
.6076,0,.9581
.6094,0,.9559
.6112,0,.9559
.613,0,.9537
.6148,0,.9515
.6166,0,.9493
.6184,0,.9471
.6202,0,.9449
.622,0,.9427
.6238,0,.9405
.6256,0,.9383
.6274,0,.9361
.6292,0,.9339
.631,0,.9317
.6328,0,.9295
.6346,0,.9273
.6364,0,.9273
.6382,0,.9251
.64,0,.9229
.6418,0,.9207
.6436,0,.9185
.6454,0,.9163
.6472,0,.9141
.649,0,.9119
.6508,0,.9097
.6526,0,.9075
.6544,0,.9053
.6562,0,.9031
.658,0,.9009
.6598,0,.8987
.6616,0,.8987
.6634,0,.8965
.6652,0,.8943
.667,0,.8921
.6688,0,.8899
.6706,0,.8877
.6724,0,.8855
.6742,0,.8833
.676,0,.8811
.6778,0,.8789
.6796,0,.8767
.6814,0,.8767
.6832,0,.8745
.685,0,.8723
.6868,0,.8701
.6886,0,.8679
.6904,0,.8657
.6922,0,.8635
.694,0,.8613
.6958,0,.8591
.6976,0,.8591
.6994,0,.8547
.7012,0,.8547
.703,0,.8525
.7048,0,.8503000000000001
.7066,0,.8481
.7084,0,.8459
.7102,0,.8437
.712,0,.8415
.7138,0,.8392999999999999
.7156,0,.8371
.7174,0,.8371
.7192,0,.8349
.721,0,.8327
.7228,0,.8305
.7246,0,.8283
.7264,0,.8261000000000001
.7282,0,.8239
.73,0,.8217
.7318,0,.8195
.7336,0,.8195
.7354,0,.8173
.7372,0,.8150999999999999
.739,0,.8129
.7408,0,.8107
.7426,0,.8085
.7444,0,.8063
.7462,0,.8041
.748,0,.8041
.7498,0,.8019000000000001
.7516,0,.7997
.7534,0,.7975
.7552,0,.7953
.757,0,.7931
.7588,0,.7908999999999999
.7606,0,.7908999999999999
.7624,0,.7887
.7642,0,.7865
.766,0,.7843
.7678,0,.7821
.7696,0,.7799
.7714,0,.7777000000000001
.7732,0,.7777000000000001
.775,0,.7755
.7768,0,.7733
.7786,0,.7711
.7804,0,.7689
.7822,0,.7666999999999999
.784,0,.7666999999999999
.7858,0,.7645
.7876,0,.7623
.7894,0,.7601
.7912,0,.7579
.793,0,.7557
.7948,0,.7557
.7966,0,.7535000000000001
.7984,0,.7513
.8002,0,.7491
.802,0,.7469
.8038,0,.7447
.8056,0,.7447
.8074,0,.7424999999999999
.8092,0,.7403
.811,0,.7381
.8128,0,.7359
.8146,0,.7359
.8164,0,.7337
.8182,0,.7315
.82,0,.7293000000000001
.8218,0,.7271
.8236,0,.7249
.8254,0,.7249
.8272,0,.7227
.829,0,.7205
.8308,0,.7182999999999999
.8326,0,.7161
.8344,0,.7161
.8362,0,.7139
.838,0,.7117
.8398,0,.7095
.8416,0,.7095
.8434,0,.7073
.8452,0,.7051000000000001
.847,0,.7029
.8488,0,.7007
.8506,0,.7007
.8524,0,.6985
.8542,0,.6963
.856,0,.6940999999999999
.8578,0,.6940999999999999
.8596,0,.6919
.8614,0,.6897
.8632,0,.6875
.865,0,.6853
.8668,0,.6853
.8686,0,.6831
.8704,0,.6809000000000001
.8722,0,.6787
.874,0,.6787
.8758,0,.6765
.8776,0,.6743
.8794,0,.6721
.8812,0,.6721
.883,0,.6698999999999999
.8848,0,.6677
.8866,0,.6677
.8884,0,.6655
.8902,0,.6633
.892,0,.6611
.8938,0,.6611
.8956,0,.6589
.8974,0,.6567000000000001
.8992,0,.6567000000000001
.901,0,.6545
.9028,0,.6523
.9046,0,.6501
.9064,0,.6501
.9082,0,.6479
.91,0,.6456999999999999
.9118,0,.6456999999999999
.9136,0,.6435
.9154,0,.6413
.9172,0,.6413
.919,0,.6391
.9208,0,.6369
.9226,0,.6369
.9244,0,.6347
.9262,0,.6325000000000001
.928,0,.6325000000000001
.9298,0,.6303
.9316,0,.6281
.9334,0,.6281
.9352,0,.6259
.937,0,.6237
.9388,0,.6237
.9406,0,.6214999999999999
.9424,0,.6214999999999999
.9442,0,.6193
.946,0,.6171
.9478,0,.6171
.9496,0,.6149
.9514,0,.6149
.9532,0,.6127
.955,0,.6127
.9568,0,.6105
.9586,0,.6083000000000001
.9604,0,.6083000000000001
.9622,0,.6083000000000001
.964,0,.6061
.9658,0,.6039
.9676,0,.6039
.9694,0,.6039
.9712,0,.6017
.973,0,.6017
.9748,0,.5995
.9766,0,.5995
.9784,0,.5972999999999999
.9802,0,.5972999999999999
.982,0,.5972999999999999
.9838,0,.5951
.9856,0,.5951
.9874,0,.5951
.9892,0,.5951
.991,0,.5951
.9928,0,.5929
.9946,0,.5929
.9964,0,.5929
.9982,0,.5929
1,0,.5929


==> Figures/xsigma040.csv <==
-.6694,2.0713,2.0713
-.6677,1.7787000000000002,2.0757000000000003
-.666,1.7061000000000002,2.0779
-.6643,1.6511,2.0823
-.6626,1.6049,2.0845000000000002
-.6609,1.5631,2.0867
-.6592,1.5257,2.0888999999999998
-.6575,1.4927000000000001,2.0911
-.6558,1.4619,2.0933
-.6541,1.4333,2.0955
-.6524,1.4068999999999998,2.0977
-.6507,1.3826999999999998,2.0999
-.649,1.3584999999999998,2.1021
-.6473,1.3342999999999998,2.1043000000000003
-.6456,1.3123,2.1065
-.6439,1.2925,2.1087
-.6422,1.2727,2.1109
-.6405,1.2529,2.1109
-.6388,1.2330999999999999,2.1131
-.6371,1.2155,2.1153
-.6354,1.1979000000000002,2.1174999999999997
-.6337,1.1803,2.1174999999999997
-.632,1.1648999999999998,2.1197
-.6303,1.1495000000000002,2.1197
-.6286,1.1341,2.1219
-.6269,1.1187,2.1241000000000003
-.6252,1.1033,2.1241000000000003
-.6235,1.0878999999999999,2.1263
-.6218,1.0747,2.1263
-.6201,1.0593,2.1285
-.6184,1.0461,2.1285
-.6167,1.0329000000000002,2.1307
-.615,1.0196999999999998,2.1329000000000002
-.6133,1.0065,2.1329000000000002
-.6116,.9955,2.1329000000000002
-.6099,.9823,2.1351
-.6082,.9691,2.1351
-.6065,.9581,2.1372999999999998
-.6048,.9471,2.1372999999999998
-.6031,.9361,2.1395
-.6014,.9229,2.1395
-.5997,.9119,2.1417
-.598,.9009,2.1417
-.5963,.8899,2.1417
-.5946,.8811,2.1439
-.5929,.8701,2.1439
-.5912,.8591,2.1439
-.5895,.8481,2.1461
-.5878,.8392999999999999,2.1461
-.5861,.8283,2.1461
-.5844,.8195,2.1483
-.5827,.8107,2.1483
-.581,.7997,2.1483
-.5793,.7908999999999999,2.1505
-.5776,.7821,2.1505
-.5759,.7733,2.1505
-.5742,.7623,2.1505
-.5725,.7535000000000001,2.1527000000000003
-.5708,.7447,2.1527000000000003
-.5691,.7359,2.1527000000000003
-.5674,.7271,2.1527000000000003
-.5657,.7205,2.1549
-.564,.7117,2.1549
-.5623,.7029,2.1549
-.5606,.6940999999999999,2.1549
-.5589,.6853,2.1571
-.5572,.6787,2.1571
-.5555,.6698999999999999,2.1571
-.5538,.6633,2.1571
-.5521,.6545,2.1571
-.5504,.6456999999999999,2.1571
-.5487,.6391,2.1593
-.547,.6303,2.1593
-.5453,.6237,2.1593
-.5436,.6171,2.1593
-.5419,.6083000000000001,2.1593
-.5402,.6017,2.1593
-.5385,.5951,2.1593
-.5368,.5885,2.1593
-.5351,.5797,2.1615
-.5334,.5730999999999999,2.1615
-.5317,.5665,2.1615
-.53,.5599000000000001,2.1615
-.5283,.5533,2.1615
-.5266,.5467,2.1615
-.5249,.5401,2.1615
-.5232,.5335,2.1615
-.5215,.5269,2.1615
-.5198,.5203,2.1615
-.5181,.5137,2.1615
-.5164,.5071,2.1615
-.5147,.5005000000000001,2.1615
-.513,.4939,2.1615
-.5113,.4873,2.1615
-.5096,.4807,2.1637
-.5079,.4763,2.1637
-.5062,.4697,2.1637
-.5045,.4631,2.1637
-.5028,.4565,2.1637
-.5011,.4521,2.1637
-.4994,.4455,2.1637
-.4977,.4389,2.1637
-.496,.4345,2.1615
-.4943,.4279,2.1615
-.4926,.4235,2.1615
-.4909,.4169,2.1615
-.4892,.4103,2.1615
-.4875,.4059,2.1615
-.4858,.3993,2.1615
-.4841,.39490000000000003,2.1615
-.4824,.3905,2.1615
-.4807,.3839,2.1615
-.479,.3795,2.1615
-.4773,.3729,2.1615
-.4756,.3685,2.1615
-.4739,.3641,2.1615
-.4722,.3575,2.1615
-.4705,.35309999999999997,2.1615
-.4688,.3487,2.1615
-.4671,.3421,2.1615
-.4654,.3377,2.1593
-.4637,.3333,2.1593
-.462,.32889999999999997,2.1593
-.4603,.32230000000000003,2.1593
-.4586,.3179,2.1593
-.4569,.3135,2.1593
-.4552,.3091,2.1593
-.4535,.30469999999999997,2.1593
-.4518,.3003,2.1593
-.4501,.2937,2.1571
-.4484,.2893,2.1571
-.4467,.2849,2.1571
-.445,.28049999999999997,2.1571
-.4433,.2761,2.1571
-.4416,.2717,2.1571
-.4399,.2673,2.1549
-.4382,.2629,2.1549
-.4365,.2585,2.1549
-.4348,.2541,2.1549
-.4331,.2497,2.1549
-.4314,.24530000000000002,2.1549
-.4297,.2409,2.1527000000000003
-.428,.23870000000000002,2.1527000000000003
-.4263,.2343,2.1527000000000003
-.4246,.2299,2.1527000000000003
-.4229,.22549999999999998,2.1527000000000003
-.4212,.22110000000000002,2.1505
-.4195,.2167,2.1505
-.4178,.21450000000000002,2.1505
-.4161,.2101,2.1505
-.4144,.2057,2.1505
-.4127,.20129999999999998,2.1483
-.411,.19690000000000002,2.1483
-.4093,.19469999999999998,2.1483
-.4076,.1903,2.1483
-.4059,.1859,2.1461
-.4042,.1837,2.1461
-.4025,.17930000000000001,2.1461
-.4008,.1749,2.1461
-.3991,.17270000000000002,2.1439
-.3974,.1683,2.1439
-.3957,.1639,2.1439
-.394,.1617,2.1439
-.3923,.1573,2.1417
-.3906,.15510000000000002,2.1417
-.3889,.1507,2.1417
-.3872,.14629999999999999,2.1417
-.3855,.1441,2.1395
-.3838,.1397,2.1395
-.3821,.1375,2.1395
-.3804,.1331,2.1372999999999998
-.3787,.13090000000000002,2.1372999999999998
-.377,.1265,2.1372999999999998
-.3753,.12430000000000001,2.1372999999999998
-.3736,.1221,2.1351
-.3719,.1177,2.1351
-.3702,.11549999999999999,2.1351
-.3685,.1111,2.1329000000000002
-.3668,.1089,2.1329000000000002
-.3651,.1067,2.1329000000000002
-.3634,.1023,2.1307
-.3617,.1001,2.1307
-.36,.0979,2.1307
-.3583,.0935,2.1285
-.3566,.09129999999999999,2.1285
-.3549,.0891,2.1285
-.3532,.0847,2.1263
-.3515,.08249999999999999,2.1263
-.3498,.08030000000000001,2.1263
-.3481,.0781,2.1263
-.3464,.0737,2.1241000000000003
-.3447,.07150000000000001,2.1241000000000003
-.343,.0693,2.1219
-.3413,.06709999999999999,2.1219
-.3396,.0649,2.1219
-.3379,.0627,2.1197
-.3362,.058300000000000005,2.1197
-.3345,.0561,2.1197
-.3328,.0539,2.1174999999999997
-.3311,.051699999999999996,2.1174999999999997
-.3294,.0495,2.1153
-.3277,.047299999999999995,2.1153
-.326,.0451,2.1153
-.3243,.042899999999999994,2.1131
-.3226,.0407,2.1131
-.3209,.038500000000000006,2.1131
-.3192,.0363,2.1109
-.3175,.034100000000000005,2.1109
-.3158,.0319,2.1087
-.3141,.0297,2.1087
-.3124,.0275,2.1087
-.3107,.0253,2.1065
-.309,.0231,2.1065
-.3073,.0231,2.1043000000000003
-.3056,.020900000000000002,2.1043000000000003
-.3039,.0187,2.1021
-.3022,.0165,2.1021
-.3005,.0143,2.1021
-.2988,.0143,2.0999
-.2971,.0121,2.0999
-.2954,.009899999999999999,2.0977
-.2937,.0077,2.0977
-.292,.0077,2.0955
-.2903,.0055,2.0955
-.2886,.0033,2.0955
-.2869,.0033,2.0933
-.2852,0,2.0933
-.2835,0,2.0911
-.2818,0,2.0911
-.2801,0,2.0888999999999998
-.2784,0,2.0888999999999998
-.2767,0,2.0867
-.275,0,2.0867
-.2733,0,2.0867
-.2716,0,2.0845000000000002
-.2699,0,2.0845000000000002
-.2682,0,2.0823
-.2665,0,2.0823
-.2648,0,2.0801
-.2631,0,2.0801
-.2614,0,2.0779
-.2597,0,2.0779
-.258,0,2.0757000000000003
-.2563,0,2.0757000000000003
-.2546,0,2.0735
-.2529,0,2.0735
-.2512,0,2.0713
-.2495,0,2.0713
-.2478,0,2.0690999999999997
-.2461,0,2.0690999999999997
-.2444,0,2.0669
-.2427,0,2.0669
-.241,0,2.0647
-.2393,0,2.0647
-.2376,0,2.0625
-.2359,0,2.0625
-.2342,0,2.0603
-.2325,0,2.0603
-.2308,0,2.0581
-.2291,0,2.0581
-.2274,0,2.0559000000000003
-.2257,0,2.0559000000000003
-.224,0,2.0537
-.2223,0,2.0537
-.2206,0,2.0515
-.2189,0,2.0515
-.2172,0,2.0492999999999997
-.2155,0,2.0492999999999997
-.2138,0,2.0471
-.2121,0,2.0449
-.2104,0,2.0449
-.2087,0,2.0427
-.207,0,2.0427
-.2053,0,2.0404999999999998
-.2036,0,2.0404999999999998
-.2019,0,2.0383
-.2002,0,2.0383
-.1985,0,2.0361000000000002
-.1968,0,2.0361000000000002
-.1951,0,2.0339
-.1934,0,2.0317
-.1917,0,2.0317
-.19,0,2.0295
-.1883,0,2.0295
-.1866,0,2.0273
-.1849,0,2.0273
-.1832,0,2.0251
-.1815,0,2.0229
-.1798,0,2.0229
-.1781,0,2.0206999999999997
-.1764,0,2.0206999999999997
-.1747,0,2.0185
-.173,0,2.0185
-.1713,0,2.0163
-.1696,0,2.0141
-.1679,0,2.0141
-.1662,0,2.0119
-.1645,0,2.0119
-.1628,0,2.0097
-.1611,0,2.0075000000000003
-.1594,0,2.0075000000000003
-.1577,0,2.0053
-.156,0,2.0053
-.1543,0,2.0031
-.1526,0,2.0008999999999997
-.1509,0,2.0008999999999997
-.1492,0,1.9987
-.1475,0,1.9987
-.1458,0,1.9965000000000002
-.1441,0,1.9943
-.1424,0,1.9943
-.1407,0,1.9921000000000002
-.139,0,1.9921000000000002
-.1373,0,1.9899
-.1356,0,1.9876999999999998
-.1339,0,1.9876999999999998
-.1322,0,1.9855
-.1305,0,1.9832999999999998
-.1288,0,1.9832999999999998
-.1271,0,1.9811
-.1254,0,1.9811
-.1237,0,1.9788999999999999
-.122,0,1.9767000000000001
-.1203,0,1.9767000000000001
-.1186,0,1.9745
-.1169,0,1.9723000000000002
-.1152,0,1.9723000000000002
-.1135,0,1.9701
-.1118,0,1.9701
-.1101,0,1.9679000000000002
-.1084,0,1.9657
-.1067,0,1.9657
-.105,0,1.9634999999999998
-.1033,0,1.9613
-.1016,0,1.9613
-.0999,0,1.9590999999999998
-.0982,0,1.9569
-.0965,0,1.9569
-.0948,0,1.9546999999999999
-.0931,0,1.9525000000000001
-.0914,0,1.9525000000000001
-.0897,0,1.9503
-.088,0,1.9481000000000002
-.0863,0,1.9481000000000002
-.0846,0,1.9459
-.0829,0,1.9437000000000002
-.0812,0,1.9437000000000002
-.0795,0,1.9415
-.0778,0,1.9392999999999998
-.0761,0,1.9392999999999998
-.0744,0,1.9371
-.0727,0,1.9348999999999998
-.071,0,1.9348999999999998
-.0693,0,1.9327
-.0676,0,1.9327
-.0659,0,1.9304999999999999
-.0642,0,1.9283000000000001
-.0625,0,1.9261
-.0608,0,1.9261
-.0591,0,1.9239000000000002
-.0574,0,1.9217
-.0557,0,1.9217
-.054,0,1.9195000000000002
-.0523,0,1.9173
-.0506,0,1.9173
-.0489,0,1.9150999999999998
-.0472,0,1.9129
-.0455,0,1.9129
-.0438,0,1.9106999999999998
-.0421,0,1.9085
-.0404,0,1.9085
-.0387,0,1.9062999999999999
-.037,0,1.9041000000000001
-.0353,0,1.9041000000000001
-.0336,0,1.9019
-.0319,0,1.8997000000000002
-.0302,0,1.8975
-.0285,0,1.8975
-.0268,0,1.8953000000000002
-.0251,0,1.8931
-.0234,0,1.8931
-.0217,0,1.8908999999999998
-.02,0,1.8887
-.0183,0,1.8887
-.0166,0,1.8864999999999998
-.0149,0,1.8843
-.0132,0,1.8820999999999999
-.0115,0,1.8820999999999999
-.0098,0,1.8799000000000001
-.0081,0,1.8777
-.0064,0,1.8777
-.0047,0,1.8755000000000002
-.003,0,1.8733
-.0013,0,1.8711000000000002
4e-4,0,1.8711000000000002
.0021,0,1.8689
.0038,0,1.8666999999999998
.0055,0,1.8666999999999998
.0072,0,1.8645
.0089,0,1.8622999999999998
.0106,0,1.8601
.0123,0,1.8601
.014,0,1.8578999999999999
.0157,0,1.8557000000000001
.0174,0,1.8557000000000001
.0191,0,1.8535
.0208,0,1.8513000000000002
.0225,0,1.8491
.0242,0,1.8491
.0259,0,1.8469000000000002
.0276,0,1.8447
.0293,0,1.8424999999999998
.031,0,1.8424999999999998
.0327,0,1.8403
.0344,0,1.8380999999999998
.0361,0,1.8359
.0378,0,1.8359
.0395,0,1.8336999999999999
.0412,0,1.8315000000000001
.0429,0,1.8315000000000001
.0446,0,1.8293
.0463,0,1.8271000000000002
.048,0,1.8249
.0497,0,1.8249
.0514,0,1.8227000000000002
.0531,0,1.8205
.0548,0,1.8182999999999998
.0565,0,1.8182999999999998
.0582,0,1.8161
.0599,0,1.8138999999999998
.0616,0,1.8117
.0633,0,1.8117
.065,0,1.8094999999999999
.0667,0,1.8073000000000001
.0684,0,1.8051
.0701,0,1.8051
.0718,0,1.8029000000000002
.0735,0,1.8007
.0752,0,1.7985000000000002
.0769,0,1.7985000000000002
.0786,0,1.7963
.0803,0,1.7940999999999998
.082,0,1.7919
.0837,0,1.7919
.0854,0,1.7896999999999998
.0871,0,1.7875
.0888,0,1.7852999999999999
.0905,0,1.7852999999999999
.0922,0,1.7831000000000001
.0939,0,1.7809
.0956,0,1.7787000000000002
.0973,0,1.7787000000000002
.099,0,1.7765
.1007,0,1.7743000000000002
.1024,0,1.7721
.1041,0,1.7721
.1058,0,1.7698999999999998
.1075,0,1.7677
.1092,0,1.7654999999999998
.1109,0,1.7654999999999998
.1126,0,1.7633
.1143,0,1.7610999999999999
.116,0,1.7589000000000001
.1177,0,1.7567
.1194,0,1.7567
.1211,0,1.7545000000000002
.1228,0,1.7523
.1245,0,1.7501000000000002
.1262,0,1.7501000000000002
.1279,0,1.7479
.1296,0,1.7456999999999998
.1313,0,1.7435
.133,0,1.7435
.1347,0,1.7412999999999998
.1364,0,1.7391
.1381,0,1.7368999999999999
.1398,0,1.7347000000000001
.1415,0,1.7347000000000001
.1432,0,1.7325
.1449,0,1.7303000000000002
.1466,0,1.7281
.1483,0,1.7281
.15,0,1.7259000000000002
.1517,0,1.7237
.1534,0,1.7214999999999998
.1551,0,1.7193
.1568,0,1.7193
.1585,0,1.7170999999999998
.1602,0,1.7149
.1619,0,1.7127
.1636,0,1.7127
.1653,0,1.7105000000000001
.167,0,1.7083
.1687,0,1.7061000000000002
.1704,0,1.7039
.1721,0,1.7039
.1738,0,1.7017
.1755,0,1.6995
.1772,0,1.6972999999999998
.1789,0,1.6972999999999998
.1806,0,1.6951
.1823,0,1.6928999999999998
.184,0,1.6907
.1857,0,1.6885
.1874,0,1.6885
.1891,0,1.6863000000000001
.1908,0,1.6841
.1925,0,1.6819000000000002
.1942,0,1.6797
.1959,0,1.6797
.1976,0,1.6775
.1993,0,1.6753
.201,0,1.6730999999999998
.2027,0,1.6730999999999998
.2044,0,1.6709
.2061,0,1.6686999999999999
.2078,0,1.6665
.2095,0,1.6643
.2112,0,1.6643
.2129,0,1.6621000000000001
.2146,0,1.6599
.2163,0,1.6577000000000002
.218,0,1.6555
.2197,0,1.6555
.2214,0,1.6533
.2231,0,1.6511
.2248,0,1.6488999999999998
.2265,0,1.6488999999999998
.2282,0,1.6467
.2299,0,1.6444999999999999
.2316,0,1.6423
.2333,0,1.6423
.235,0,1.6379000000000001
.2367,0,1.6379000000000001
.2384,0,1.6357
.2401,0,1.6335000000000002
.2418,0,1.6313
.2435,0,1.6291
.2452,0,1.6291
.2469,0,1.6269
.2486,0,1.6246999999999998
.2503,0,1.6225
.252,0,1.6225
.2537,0,1.6202999999999999
.2554,0,1.6181
.2571,0,1.6159
.2588,0,1.6137000000000001
.2605,0,1.6137000000000001
.2622,0,1.6115
.2639,0,1.6093000000000002
.2656,0,1.6071
.2673,0,1.6049
.269,0,1.6049
.2707,0,1.6027
.2724,0,1.6004999999999998
.2741,0,1.5983
.2758,0,1.5960999999999999
.2775,0,1.5960999999999999
.2792,0,1.5939
.2809,0,1.5917
.2826,0,1.5895000000000001
.2843,0,1.5873
.286,0,1.5851000000000002
.2877,0,1.5851000000000002
.2894,0,1.5829
.2911,0,1.5807
.2928,0,1.5785
.2945,0,1.5762999999999998
.2962,0,1.5762999999999998
.2979,0,1.5741
.2996,0,1.5718999999999999
.3013,0,1.5697
.303,0,1.5675
.3047,0,1.5675
.3064,0,1.5653000000000001
.3081,0,1.5631
.3098,0,1.5609000000000002
.3115,0,1.5587
.3132,0,1.5587
.3149,0,1.5565
.3166,0,1.5543
.3183,0,1.5520999999999998
.32,0,1.5499
.3217,0,1.5499
.3234,0,1.5476999999999999
.3251,0,1.5455
.3268,0,1.5433
.3285,0,1.5411000000000001
.3302,0,1.5411000000000001
.3319,0,1.5389
.3336,0,1.5367000000000002
.3353,0,1.5345
.337,0,1.5323
.3387,0,1.5323
.3404,0,1.5301
.3421,0,1.5278999999999998
.3438,0,1.5257
.3455,0,1.5234999999999999
.3472,0,1.5213
.3489,0,1.5213
.3506,0,1.5191
.3523,0,1.5169000000000001
.354,0,1.5147
.3557,0,1.5147
.3574,0,1.5125000000000002
.3591,0,1.5103
.3608,0,1.5081
.3625,0,1.5059
.3642,0,1.5036999999999998
.3659,0,1.5036999999999998
.3676,0,1.5015
.3693,0,1.4992999999999999
.371,0,1.4971
.3727,0,1.4949
.3744,0,1.4949
.3761,0,1.4927000000000001
.3778,0,1.4905
.3795,0,1.4883000000000002
.3812,0,1.4861
.3829,0,1.4839
.3846,0,1.4839
.3863,0,1.4817
.388,0,1.4794999999999998
.3897,0,1.4773
.3914,0,1.4750999999999999
.3931,0,1.4750999999999999
.3948,0,1.4729
.3965,0,1.4707
.3982,0,1.4685000000000001
.3999,0,1.4685000000000001
.4016,0,1.4663
.4033,0,1.4641000000000002
.405,0,1.4619
.4067,0,1.4597
.4084,0,1.4575
.4101,0,1.4575
.4118,0,1.4552999999999998
.4135,0,1.4531
.4152,0,1.4508999999999999
.4169,0,1.4487
.4186,0,1.4487
.4203,0,1.4465
.422,0,1.4443000000000001
.4237,0,1.4421
.4254,0,1.4399000000000002
.4271,0,1.4377
.4288,0,1.4377
.4305,0,1.4355
.4322,0,1.4333
.4339,0,1.4333
.4356,0,1.4289
.4373,0,1.4289
.439,0,1.4266999999999999
.4407,0,1.4245
.4424,0,1.4223
.4441,0,1.4223
.4458,0,1.4201000000000001
.4475,0,1.4179
.4492,0,1.4157000000000002
.4509,0,1.4135
.4526,0,1.4113
.4543,0,1.4113
.456,0,1.4091
.4577,0,1.4068999999999998
.4594,0,1.4047
.4611,0,1.4024999999999999
.4628,0,1.4024999999999999
.4645,0,1.4003
.4662,0,1.3981
.4679,0,1.3959000000000001
.4696,0,1.3959000000000001
.4713,0,1.3915000000000002
.473,0,1.3915000000000002
.4747,0,1.3893
.4764,0,1.3871
.4781,0,1.3849
.4798,0,1.3826999999999998
.4815,0,1.3826999999999998
.4832,0,1.3805
.4849,0,1.3782999999999999
.4866,0,1.3761
.4883,0,1.3739
.49,0,1.3739
.4917,0,1.3717000000000001
.4934,0,1.3695
.4951,0,1.3673000000000002
.4968,0,1.3651
.4985,0,1.3651
.5002,0,1.3629
.5019,0,1.3607
.5036,0,1.3584999999999998
.5053,0,1.3563
.507,0,1.3563
.5087,0,1.3540999999999999
.5104,0,1.3519
.5121,0,1.3497
.5138,0,1.3475000000000001
.5155,0,1.3475000000000001
.5172,0,1.3453
.5189,0,1.3431000000000002
.5206,0,1.3409
.5223,0,1.3387
.524,0,1.3387
.5257,0,1.3365
.5274,0,1.3342999999999998
.5291,0,1.3321
.5308,0,1.3321
.5325,0,1.3298999999999999
.5342,0,1.3277
.5359,0,1.3255
.5376,0,1.3233000000000001
.5393,0,1.3211
.541,0,1.3211
.5427,0,1.3189000000000002
.5444,0,1.3167
.5461,0,1.3145
.5478,0,1.3123
.5495,0,1.3123
.5512,0,1.3100999999999998
.5529,0,1.3079
.5546,0,1.3056999999999999
.5563,0,1.3056999999999999
.558,0,1.3035
.5597,0,1.3013
.5614,0,1.2991000000000001
.5631,0,1.2969
.5648,0,1.2947000000000002
.5665,0,1.2947000000000002
.5682,0,1.2925
.5699,0,1.2903
.5716,0,1.2881
.5733,0,1.2881
.575,0,1.2858999999999998
.5767,0,1.2837
.5784,0,1.2814999999999999
.5801,0,1.2793
.5818,0,1.2793
.5835,0,1.2771
.5852,0,1.2749000000000001
.5869,0,1.2727
.5886,0,1.2705000000000002
.5903,0,1.2705000000000002
.592,0,1.2683
.5937,0,1.2661
.5954,0,1.2639
.5971,0,1.2616999999999998
.5988,0,1.2616999999999998
.6005,0,1.2595
.6022,0,1.2572999999999999
.6039,0,1.2572999999999999
.6056,0,1.2551
.6073,0,1.2529
.609,0,1.2507000000000001
.6107,0,1.2485
.6124,0,1.2463000000000002
.6141,0,1.2463000000000002
.6158,0,1.2441
.6175,0,1.2419
.6192,0,1.2397
.6209,0,1.2397
.6226,0,1.2374999999999998
.6243,0,1.2353
.626,0,1.2330999999999999
.6277,0,1.2309
.6294,0,1.2309
.6311,0,1.2287
.6328,0,1.2265000000000001
.6345,0,1.2243
.6362,0,1.2243
.6379,0,1.2221000000000002
.6396,0,1.2199
.6413,0,1.2177
.643,0,1.2177
.6447,0,1.2155
.6464,0,1.2132999999999998
.6481,0,1.2111
.6498,0,1.2088999999999999
.6515,0,1.2088999999999999
.6532,0,1.2067
.6549,0,1.2045
.6566,0,1.2023000000000001
.6583,0,1.2001
.66,0,1.2001
.6617,0,1.1979000000000002
.6634,0,1.1957
.6651,0,1.1935
.6668,0,1.1935
.6685,0,1.1913
.6702,0,1.1890999999999998
.6719,0,1.1869
.6736,0,1.1869
.6753,0,1.1846999999999999
.677,0,1.1825
.6787,0,1.1803
.6804,0,1.1803
.6821,0,1.1781000000000001
.6838,0,1.1759
.6855,0,1.1737000000000002
.6872,0,1.1715
.6889,0,1.1715
.6906,0,1.1693
.6923,0,1.1671
.694,0,1.1671
.6957,0,1.1648999999999998
.6974,0,1.1627
.6991,0,1.1604999999999999
.7008,0,1.1583
.7025,0,1.1583
.7042,0,1.1561
.7059,0,1.1539000000000001
.7076,0,1.1517
.7093,0,1.1517
.711,0,1.1495000000000002
.7127,0,1.1473
.7144,0,1.1451
.7161,0,1.1451
.7178,0,1.1429
.7195,0,1.1406999999999998
.7212,0,1.1385
.7229,0,1.1385
.7246,0,1.1362999999999999
.7263,0,1.1341
.728,0,1.1319
.7297,0,1.1319
.7314,0,1.1297000000000001
.7331,0,1.1275
.7348,0,1.1253000000000002
.7365,0,1.1253000000000002
.7382,0,1.1231
.7399,0,1.1209
.7416,0,1.1187
.7433,0,1.1187
.745,0,1.1164999999999998
.7467,0,1.1143
.7484,0,1.1120999999999999
.7501,0,1.1120999999999999
.7518,0,1.1099
.7535,0,1.1077
.7552,0,1.1077
.7569,0,1.1055000000000001
.7586,0,1.1033
.7603,0,1.1011000000000002
.762,0,1.1011000000000002
.7637,0,1.0989
.7654,0,1.0967
.7671,0,1.0945
.7688,0,1.0945
.7705,0,1.0922999999999998
.7722,0,1.0901
.7739,0,1.0878999999999999
.7756,0,1.0878999999999999
.7773,0,1.0857
.779,0,1.0835
.7807,0,1.0813000000000001
.7824,0,1.0813000000000001
.7841,0,1.0791
.7858,0,1.0769000000000002
.7875,0,1.0769000000000002
.7892,0,1.0747
.7909,0,1.0725
.7926,0,1.0703
.7943,0,1.0703
.796,0,1.0680999999999998
.7977,0,1.0659
.7994,0,1.0659
.8011,0,1.0636999999999999
.8028,0,1.0615
.8045,0,1.0593
.8062,0,1.0593
.8079,0,1.0571000000000002
.8096,0,1.0549
.8113,0,1.0549
.813,0,1.0527000000000002
.8147,0,1.0505
.8164,0,1.0505
.8181,0,1.0483
.8198,0,1.0461
.8215,0,1.0438999999999998
.8232,0,1.0438999999999998
.8249,0,1.0417
.8266,0,1.0394999999999999
.8283,0,1.0394999999999999
.83,0,1.0373
.8317,0,1.0351
.8334,0,1.0329000000000002
.8351,0,1.0329000000000002
.8368,0,1.0307
.8385,0,1.0285000000000002
.8402,0,1.0285000000000002
.8419,0,1.0263
.8436,0,1.0240999999999998
.8453,0,1.0240999999999998
.847,0,1.0219
.8487,0,1.0196999999999998
.8504,0,1.0196999999999998
.8521,0,1.0175
.8538,0,1.0152999999999999
.8555,0,1.0131000000000001
.8572,0,1.0131000000000001
.8589,0,1.0109
.8606,0,1.0087000000000002
.8623,0,1.0087000000000002
.864,0,1.0065
.8657,0,1.0043000000000002
.8674,0,1.0043000000000002
.8691,0,1.0021
.8708,0,.9999
.8725,0,.9999
.8742,0,.9977
.8759,0,.9977
.8776,0,.9955
.8793,0,.9933
.881,0,.9933
.8827,0,.9911
.8844,0,.9889
.8861,0,.9889
.8878,0,.9867
.8895,0,.9845
.8912,0,.9845
.8929,0,.9823
.8946,0,.9801
.8963,0,.9801
.898,0,.9779
.8997,0,.9757
.9014,0,.9757
.9031,0,.9735
.9048,0,.9735
.9065,0,.9713
.9082,0,.9691
.9099,0,.9691
.9116,0,.9669
.9133,0,.9647
.915,0,.9647
.9167,0,.9625
.9184,0,.9625
.9201,0,.9603
.9218,0,.9581
.9235,0,.9581
.9252,0,.9559
.9269,0,.9559
.9286,0,.9537
.9303,0,.9537
.932,0,.9515
.9337,0,.9493
.9354,0,.9493
.9371,0,.9471
.9388,0,.9471
.9405,0,.9449
.9422,0,.9449
.9439,0,.9427
.9456,0,.9427
.9473,0,.9405
.949,0,.9405
.9507,0,.9383
.9524,0,.9383
.9541,0,.9361
.9558,0,.9361
.9575,0,.9361
.9592,0,.9339
.9609,0,.9317
.9626,0,.9317
.9643,0,.9317
.966,0,.9295
.9677,0,.9295
.9694,0,.9295
.9711,0,.9273
.9728,0,.9273
.9745,0,.9251
.9762,0,.9251
.9779,0,.9251
.9796,0,.9251
.9813,0,.9229
.983,0,.9229
.9847,0,.9229
.9864,0,.9229
.9881,0,.9207
.9898,0,.9207
.9915,0,.9207
.9932,0,.9207
.9949,0,.9207
.9966,0,.9207
.9983,0,.9207
1,0,.9207

